Symmetry reduction to optimize a graph-based polynomial from queueing theory

For given integers $n$ and $d$, both at least 2, we consider a homogeneous multivariate polynomial $f_d$ of degree $d$ in variables indexed by the edges of the complete graph on $n$ vertices and coefficients depending on cardinalities of certain unions of edges. Cardinaels, Borst and Van Leeuwaarden (arXiv:2111.05777, 2021) asked whether $f_d$, which arises in a model of job-occupancy in redundancy scheduling, attains its minimum over the standard simplex at the uniform probability vector. Brosch, Laurent and Steenkamp [SIAM J. Optim. 31 (2021), 2227--2254] proved that $f_d$ is convex over the standard simplex if $d=2$ and $d=3$, implying the desired result for these $d$. We give a symmetry reduction to show that for fixed $d$, the polynomial is convex over the standard simplex (for all $n\geq 2$) if a constant number of constant matrices (with size and coefficients independent of $n$) are positive semidefinite. This result is then used in combination with a computer-assisted verification to show that the polynomial $f_d$ is convex for $d\leq 9$.

==> fd_rational_LDL/multigraphs_numberofedges/multigraph1.txt <==
2 1 0 1 1



==> fd_rational_LDL/multigraphs_numberofedges/multigraph2.txt <==
4 1 0 3 2
4 2 0 3 1 1 3 1
4 2 0 2 1 1 3 1



==> fd_rational_LDL/multigraphs_numberofedges/multigraph3.txt <==
6 1 0 5 3
6 2 0 5 2 1 5 1
6 3 0 5 1 1 5 1 2 5 1
6 2 0 4 2 1 5 1
6 3 0 4 1 0 5 1 1 5 1
6 3 0 4 1 1 5 1 2 5 1
6 3 0 4 1 0 5 1 4 5 1
6 3 0 3 1 1 4 1 2 5 1



==> fd_rational_LDL/multigraphs_numberofedges/multigraph4.txt <==
8 1 0 7 4
8 2 0 7 2 1 7 2
8 2 0 7 3 1 7 1
8 3 0 7 2 1 7 1 2 7 1
8 4 0 7 1 1 7 1 2 7 1 3 7 1
8 2 0 6 2 1 7 2
8 2 0 6 3 1 7 1
8 3 0 6 1 0 7 2 1 7 1
8 3 0 6 2 0 7 1 1 7 1
8 3 0 6 1 1 7 2 2 7 1
8 3 0 6 2 1 7 1 2 7 1
8 3 0 6 2 0 7 1 6 7 1
8 4 0 6 1 0 7 1 1 7 1 2 7 1
8 4 0 6 1 1 7 1 2 7 1 3 7 1
8 4 0 6 1 0 7 1 1 7 1 6 7 1
8 4 0 6 1 0 7 1 1 6 1 1 7 1
8 4 0 6 1 1 6 1 2 7 1 3 7 1
8 3 0 5 2 1 6 1 2 7 1
8 4 0 5 1 0 7 1 1 6 1 1 7 1
8 4 0 5 1 0 7 1 1 6 1 2 7 1
8 4 0 5 1 1 6 1 2 7 1 3 7 1
8 4 0 5 1 0 7 1 1 6 1 5 7 1
8 4 0 4 1 1 5 1 2 6 1 3 7 1


==> fd_rational_LDL/multigraphs_numberofedges/multigraph5.txt <==
10 1 0 9 5
10 2 0 9 3 1 9 2
10 2 0 9 4 1 9 1
10 3 0 9 2 1 9 2 2 9 1
10 3 0 9 3 1 9 1 2 9 1
10 4 0 9 2 1 9 1 2 9 1 3 9 1
10 5 0 9 1 1 9 1 2 9 1 3 9 1 4 9 1
10 2 0 8 3 1 9 2
10 2 0 8 4 1 9 1
10 3 0 8 1 0 9 3 1 9 1
10 3 0 8 2 0 9 1 1 9 2
10 3 0 8 2 0 9 2 1 9 1
10 3 0 8 3 0 9 1 1 9 1
10 3 0 8 1 1 9 2 2 9 2
10 3 0 8 1 1 9 3 2 9 1
10 3 0 8 2 1 9 2 2 9 1
10 3 0 8 3 1 9 1 2 9 1
10 3 0 8 2 0 9 2 8 9 1
10 3 0 8 3 0 9 1 8 9 1
10 4 0 8 1 0 9 1 1 9 2 2 9 1
10 4 0 8 1 0 9 2 1 9 1 2 9 1
10 4 0 8 2 0 9 1 1 9 1 2 9 1
10 4 0 8 1 1 9 2 2 9 1 3 9 1
10 4 0 8 2 1 9 1 2 9 1 3 9 1
10 4 0 8 1 0 9 1 1 9 2 8 9 1
10 4 0 8 1 0 9 2 1 9 1 8 9 1
10 4 0 8 2 0 9 1 1 9 1 8 9 1
10 5 0 8 1 0 9 1 1 9 1 2 9 1 3 9 1
10 5 0 8 1 1 9 1 2 9 1 3 9 1 4 9 1
10 5 0 8 1 0 9 1 1 9 1 2 9 1 8 9 1
10 4 0 8 2 0 9 1 1 8 1 1 9 1
10 4 0 8 2 1 8 1 2 9 1 3 9 1
10 5 0 8 1 0 9 1 1 8 1 1 9 1 2 9 1
10 5 0 8 1 0 9 1 1 8 1 2 9 1 3 9 1
10 5 0 8 1 1 8 1 2 9 1 3 9 1 4 9 1
10 5 0 8 1 0 9 1 1 8 1 1 9 1 8 9 1
10 5 0 8 1 0 9 1 1 8 1 2 9 1 8 9 1
10 5 0 8 1 1 8 1 2 9 1 3 9 1 8 9 1
10 3 0 7 2 1 8 2 2 9 1
10 3 0 7 3 1 8 1 2 9 1
10 4 0 7 1 0 9 2 1 8 1 1 9 1
10 4 0 7 2 0 9 1 1 8 1 1 9 1
10 4 0 7 1 0 9 1 1 8 2 2 9 1
10 4 0 7 1 0 9 2 1 8 1 2 9 1
10 4 0 7 2 0 9 1 1 8 1 2 9 1
10 4 0 7 1 1 8 1 2 9 2 3 9 1
10 4 0 7 2 1 8 1 2 9 1 3 9 1
10 4 0 7 1 0 9 1 1 8 2 7 9 1
10 4 0 7 2 0 9 1 1 8 1 7 9 1
10 5 0 7 1 0 9 1 1 8 1 1 9 1 2 9 1
10 5 0 7 1 0 9 1 1 8 1 2 9 1 3 9 1
10 5 0 7 1 1 8 1 2 9 1 3 9 1 4 9 1
10 5 0 7 1 0 9 1 1 8 1 1 9 1 7 9 1
10 5 0 7 1 0 9 1 1 8 1 2 9 1 7 9 1
10 5 0 7 1 0 8 1 1 8 1 1 9 1 7 9 1
10 5 0 7 1 0 9 1 1 8 1 1 9 1 2 8 1
10 5 0 7 1 1 8 1 1 9 1 2 8 1 2 9 1
10 5 0 7 1 0 9 1 1 8 1 2 8 1 3 9 1
10 5 0 7 1 1 8 1 2 8 1 3 9 1 4 9 1
10 5 0 7 1 0 9 1 1 8 1 2 8 1 7 9 1
10 4 0 6 2 1 7 1 2 8 1 3 9 1
10 5 0 6 1 0 9 1 1 7 1 1 9 1 2 8 1
10 5 0 6 1 0 9 1 1 7 1 2 8 1 3 9 1
10 5 0 6 1 1 7 1 2 8 1 3 9 1 4 9 1
10 5 0 6 1 0 9 1 1 7 1 2 8 1 6 9 1
10 5 0 5 1 1 6 1 2 7 1 3 8 1 4 9 1


==> fd_rational_LDL/multigraphs_numberofedges/multigraph6.txt <==
12 1 0 11 6
12 2 0 11 3 1 11 3
12 2 0 11 4 1 11 2
12 2 0 11 5 1 11 1
12 3 0 11 2 1 11 2 2 11 2
12 3 0 11 3 1 11 2 2 11 1
12 3 0 11 4 1 11 1 2 11 1
12 4 0 11 2 1 11 2 2 11 1 3 11 1
12 4 0 11 3 1 11 1 2 11 1 3 11 1
12 5 0 11 2 1 11 1 2 11 1 3 11 1 4 11 1
12 6 0 11 1 1 11 1 2 11 1 3 11 1 4 11 1 5 11 1
12 2 0 10 3 1 11 3
12 2 0 10 4 1 11 2
12 2 0 10 5 1 11 1
12 3 0 10 1 0 11 4 1 11 1
12 3 0 10 2 0 11 2 1 11 2
12 3 0 10 2 0 11 3 1 11 1
12 3 0 10 3 0 11 1 1 11 2
12 3 0 10 3 0 11 2 1 11 1
12 3 0 10 4 0 11 1 1 11 1
12 3 0 10 1 1 11 3 2 11 2
12 3 0 10 1 1 11 4 2 11 1
12 3 0 10 2 1 11 2 2 11 2
12 3 0 10 2 1 11 3 2 11 1
12 3 0 10 3 1 11 2 2 11 1
12 3 0 10 4 1 11 1 2 11 1
12 3 0 10 2 0 11 2 10 11 2
12 3 0 10 3 0 11 2 10 11 1
12 3 0 10 4 0 11 1 10 11 1
12 4 0 10 1 0 11 1 1 11 2 2 11 2
12 4 0 10 1 0 11 1 1 11 3 2 11 1
12 4 0 10 1 0 11 2 1 11 2 2 11 1
12 4 0 10 1 0 11 3 1 11 1 2 11 1
12 4 0 10 2 0 11 1 1 11 2 2 11 1
12 4 0 10 2 0 11 2 1 11 1 2 11 1
12 4 0 10 3 0 11 1 1 11 1 2 11 1
12 4 0 10 1 1 11 2 2 11 2 3 11 1
12 4 0 10 1 1 11 3 2 11 1 3 11 1
12 4 0 10 2 1 11 2 2 11 1 3 11 1
12 4 0 10 3 1 11 1 2 11 1 3 11 1
12 4 0 10 1 0 11 1 1 11 3 10 11 1
12 4 0 10 1 0 11 2 1 11 1 10 11 2
12 4 0 10 1 0 11 2 1 11 2 10 11 1
12 4 0 10 1 0 11 3 1 11 1 10 11 1
12 4 0 10 2 0 11 1 1 11 2 10 11 1
12 4 0 10 2 0 11 2 1 11 1 10 11 1
12 4 0 10 3 0 11 1 1 11 1 10 11 1
12 5 0 10 1 0 11 1 1 11 2 2 11 1 3 11 1
12 5 0 10 1 0 11 2 1 11 1 2 11 1 3 11 1
12 5 0 10 2 0 11 1 1 11 1 2 11 1 3 11 1
12 5 0 10 1 1 11 2 2 11 1 3 11 1 4 11 1
12 5 0 10 2 1 11 1 2 11 1 3 11 1 4 11 1
12 5 0 10 1 0 11 1 1 11 2 2 11 1 10 11 1
12 5 0 10 1 0 11 2 1 11 1 2 11 1 10 11 1
12 5 0 10 2 0 11 1 1 11 1 2 11 1 10 11 1
12 6 0 10 1 0 11 1 1 11 1 2 11 1 3 11 1 4 11 1
12 6 0 10 1 1 11 1 2 11 1 3 11 1 4 11 1 5 11 1
12 6 0 10 1 0 11 1 1 11 1 2 11 1 3 11 1 10 11 1
12 4 0 10 2 0 11 1 1 10 1 1 11 2
12 4 0 10 2 0 11 2 1 10 1 1 11 1
12 4 0 10 3 0 11 1 1 10 1 1 11 1
12 4 0 10 2 1 10 1 2 11 2 3 11 1
12 4 0 10 2 1 10 2 2 11 1 3 11 1
12 4 0 10 3 1 10 1 2 11 1 3 11 1
12 5 0 10 1 0 11 1 1 10 1 1 11 1 2 11 2
12 5 0 10 1 0 11 2 1 10 1 1 11 1 2 11 1
12 5 0 10 2 0 11 1 1 10 1 1 11 1 2 11 1
12 5 0 10 1 0 11 1 1 10 1 2 11 2 3 11 1
12 5 0 10 1 0 11 1 1 10 2 2 11 1 3 11 1
12 5 0 10 1 0 11 2 1 10 1 2 11 1 3 11 1
12 5 0 10 2 0 11 1 1 10 1 2 11 1 3 11 1
12 5 0 10 1 1 10 1 2 11 2 3 11 1 4 11 1
12 5 0 10 2 1 10 1 2 11 1 3 11 1 4 11 1
12 5 0 10 1 0 11 1 1 10 1 1 11 1 10 11 2
12 5 0 10 2 0 11 1 1 10 1 1 11 1 10 11 1
12 5 0 10 1 0 11 1 1 10 1 2 11 1 10 11 2
12 5 0 10 1 0 11 1 1 10 2 2 11 1 10 11 1
12 5 0 10 2 0 11 1 1 10 1 2 11 1 10 11 1
12 5 0 10 1 1 10 1 2 11 1 3 11 1 10 11 2
12 5 0 10 2 1 10 1 2 11 1 3 11 1 10 11 1
12 6 0 10 1 0 11 1 1 10 1 1 11 1 2 11 1 3 11 1
12 6 0 10 1 0 11 1 1 10 1 2 11 1 3 11 1 4 11 1
12 6 0 10 1 1 10 1 2 11 1 3 11 1 4 11 1 5 11 1
12 6 0 10 1 0 11 1 1 10 1 1 11 1 2 11 1 10 11 1
12 6 0 10 1 0 11 1 1 10 1 2 11 1 3 11 1 10 11 1
12 6 0 10 1 1 10 1 2 11 1 3 11 1 4 11 1 10 11 1
12 6 0 10 1 0 11 1 1 10 1 1 11 1 2 10 1 2 11 1
12 6 0 10 1 0 11 1 1 10 1 1 11 1 2 10 1 3 11 1
12 6 0 10 1 0 11 1 1 10 1 2 10 1 3 11 1 4 11 1
12 6 0 10 1 1 10 1 2 10 1 3 11 1 4 11 1 5 11 1
12 3 0 9 2 1 10 2 2 11 2
12 3 0 9 3 1 10 2 2 11 1
12 3 0 9 4 1 10 1 2 11 1
12 4 0 9 1 0 11 2 1 10 1 1 11 2
12 4 0 9 1 0 11 3 1 10 1 1 11 1
12 4 0 9 2 0 11 1 1 10 1 1 11 2
12 4 0 9 2 0 11 1 1 10 2 1 11 1
12 4 0 9 2 0 11 2 1 10 1 1 11 1
12 4 0 9 3 0 11 1 1 10 1 1 11 1
12 4 0 9 1 0 11 1 1 10 3 2 11 1
12 4 0 9 1 0 11 2 1 10 2 2 11 1
12 4 0 9 1 0 11 3 1 10 1 2 11 1
12 4 0 9 2 0 11 1 1 10 1 2 11 2
12 4 0 9 2 0 11 1 1 10 2 2 11 1
12 4 0 9 2 0 11 2 1 10 1 2 11 1
12 4 0 9 3 0 11 1 1 10 1 2 11 1
12 4 0 9 1 1 10 1 2 11 2 3 11 2
12 4 0 9 1 1 10 1 2 11 3 3 11 1
12 4 0 9 2 1 10 1 2 11 2 3 11 1
12 4 0 9 2 1 10 2 2 11 1 3 11 1
12 4 0 9 3 1 10 1 2 11 1 3 11 1
12 4 0 9 1 0 11 1 1 10 3 9 11 1
12 4 0 9 2 0 11 1 1 10 2 9 11 1
12 4 0 9 2 0 11 2 1 10 1 9 11 1
12 4 0 9 3 0 11 1 1 10 1 9 11 1
12 5 0 9 1 0 11 1 1 10 1 1 11 1 2 11 2
12 5 0 9 1 0 11 2 1 10 1 1 11 1 2 11 1
12 5 0 9 2 0 11 1 1 10 1 1 11 1 2 11 1
12 5 0 9 1 0 11 1 1 10 1 2 11 2 3 11 1
12 5 0 9 1 0 11 1 1 10 2 2 11 1 3 11 1
12 5 0 9 1 0 11 2 1 10 1 2 11 1 3 11 1
12 5 0 9 2 0 11 1 1 10 1 2 11 1 3 11 1
12 5 0 9 1 1 10 1 2 11 2 3 11 1 4 11 1
12 5 0 9 2 1 10 1 2 11 1 3 11 1 4 11 1
12 5 0 9 1 0 11 1 1 10 1 1 11 2 9 11 1
12 5 0 9 1 0 11 1 1 10 2 1 11 1 9 11 1
12 5 0 9 1 0 11 2 1 10 1 1 11 1 9 11 1
12 5 0 9 2 0 11 1 1 10 1 1 11 1 9 11 1
12 5 0 9 1 0 11 1 1 10 1 2 11 2 9 11 1
12 5 0 9 1 0 11 1 1 10 2 2 11 1 9 11 1
12 5 0 9 1 0 11 2 1 10 1 2 11 1 9 11 1
12 5 0 9 2 0 11 1 1 10 1 2 11 1 9 11 1
12 6 0 9 1 0 11 1 1 10 1 1 11 1 2 11 1 3 11 1
12 6 0 9 1 0 11 1 1 10 1 2 11 1 3 11 1 4 11 1
12 6 0 9 1 1 10 1 2 11 1 3 11 1 4 11 1 5 11 1
12 6 0 9 1 0 11 1 1 10 1 1 11 1 2 11 1 9 11 1
12 6 0 9 1 0 11 1 1 10 1 2 11 1 3 11 1 9 11 1
12 6 0 9 1 0 11 1 1 10 1 1 11 1 9 11 1 10 11 1
12 5 0 9 2 0 10 1 1 10 1 1 11 1 9 11 1
12 6 0 9 1 0 10 1 0 11 1 1 10 1 1 11 1 2 11 1
12 6 0 9 1 0 10 1 1 10 1 1 11 1 2 11 1 3 11 1
12 6 0 9 1 0 10 1 1 10 1 2 11 1 3 11 1 4 11 1
12 6 0 9 1 0 10 1 0 11 1 1 10 1 1 11 1 9 11 1
12 6 0 9 1 0 10 1 1 10 1 1 11 1 2 11 1 9 11 1
12 6 0 9 1 0 10 1 0 11 1 1 10 1 1 11 1 10 11 1
12 6 0 9 1 0 10 1 0 11 1 1 10 1 2 11 1 10 11 1
12 5 0 9 1 0 11 1 1 10 1 1 11 2 2 10 1
12 5 0 9 1 0 11 2 1 10 1 1 11 1 2 10 1
12 5 0 9 2 0 11 1 1 10 1 1 11 1 2 10 1
12 5 0 9 1 1 10 2 1 11 1 2 10 1 2 11 1
12 5 0 9 2 1 10 1 1 11 1 2 10 1 2 11 1
12 5 0 9 1 0 11 1 1 10 2 2 10 1 3 11 1
12 5 0 9 1 0 11 2 1 10 1 2 10 1 3 11 1
12 5 0 9 2 0 11 1 1 10 1 2 10 1 3 11 1
12 5 0 9 1 1 10 2 2 10 1 3 11 1 4 11 1
12 5 0 9 2 1 10 1 2 10 1 3 11 1 4 11 1
12 5 0 9 1 0 11 1 1 10 2 2 10 1 9 11 1
12 5 0 9 2 0 11 1 1 10 1 2 10 1 9 11 1
12 6 0 9 1 0 11 1 1 10 1 1 11 1 2 10 1 2 11 1
12 6 0 9 1 0 11 1 1 10 1 1 11 1 2 10 1 3 11 1
12 6 0 9 1 1 10 1 1 11 1 2 10 1 2 11 1 3 11 1
12 6 0 9 1 0 11 1 1 10 1 2 10 1 3 11 1 4 11 1
12 6 0 9 1 1 10 1 1 11 1 2 10 1 3 11 1 4 11 1
12 6 0 9 1 1 10 1 2 10 1 3 11 1 4 11 1 5 11 1
12 6 0 9 1 0 11 1 1 10 1 1 11 1 2 10 1 9 11 1
12 6 0 9 1 0 11 1 1 10 1 2 10 1 3 11 1 9 11 1
12 6 0 9 1 0 11 1 1 10 1 1 11 1 2 10 1 10 11 1
12 6 0 9 1 1 10 1 1 11 1 2 10 1 2 11 1 10 11 1
12 6 0 9 1 0 11 1 1 10 1 2 10 1 3 11 1 10 11 1
12 6 0 9 1 1 10 1 1 11 1 2 10 1 3 11 1 10 11 1
12 6 0 9 1 1 10 1 2 10 1 3 11 1 4 11 1 10 11 1
12 6 0 9 1 0 11 1 1 10 1 2 10 1 9 11 1 10 11 1
12 6 0 9 1 0 10 1 1 11 1 2 11 1 3 11 1 9 10 1
12 6 0 9 1 0 10 1 0 11 1 9 10 1 9 11 1 10 11 1
12 6 0 9 1 0 10 1 1 9 1 1 11 1 2 10 1 2 11 1
12 6 0 9 1 0 11 1 1 9 1 1 11 1 2 10 1 3 10 1
12 6 0 9 1 1 9 1 2 10 1 3 10 1 4 11 1 5 11 1
12 4 0 8 2 1 9 2 2 10 1 3 11 1
12 4 0 8 3 1 9 1 2 10 1 3 11 1
12 5 0 8 1 0 11 1 1 9 1 1 11 1 2 10 2
12 5 0 8 1 0 11 2 1 9 1 1 11 1 2 10 1
12 5 0 8 2 0 11 1 1 9 1 1 11 1 2 10 1
12 5 0 8 1 0 11 1 1 9 2 2 10 1 3 11 1
12 5 0 8 1 0 11 2 1 9 1 2 10 1 3 11 1
12 5 0 8 2 0 11 1 1 9 1 2 10 1 3 11 1
12 5 0 8 1 1 9 1 2 10 1 3 11 2 4 11 1
12 5 0 8 2 1 9 1 2 10 1 3 11 1 4 11 1
12 5 0 8 1 0 11 1 1 9 2 2 10 1 8 11 1
12 5 0 8 2 0 11 1 1 9 1 2 10 1 8 11 1
12 6 0 8 1 0 11 1 1 9 1 1 11 1 2 10 1 2 11 1
12 6 0 8 1 0 11 1 1 9 1 1 11 1 2 10 1 3 11 1
12 6 0 8 1 0 11 1 1 9 1 2 10 1 3 11 1 4 11 1
12 6 0 8 1 1 9 1 2 10 1 3 11 1 4 11 1 5 11 1
12 6 0 8 1 0 11 1 1 9 1 1 11 1 2 10 1 8 11 1
12 6 0 8 1 0 11 1 1 9 1 2 10 1 3 11 1 8 11 1
12 6 0 8 1 0 10 1 1 9 1 1 11 1 2 10 1 2 11 1
12 6 0 8 1 0 10 1 1 9 1 1 11 1 2 10 1 3 11 1
12 6 0 8 1 0 10 1 1 9 1 2 10 1 2 11 1 8 11 1
12 6 0 8 1 0 10 1 1 9 1 1 11 1 2 10 1 9 11 1
12 6 0 8 1 0 11 1 1 9 1 1 11 1 2 10 1 3 10 1
12 6 0 8 1 0 11 1 1 9 1 2 10 1 2 11 1 3 10 1
12 6 0 8 1 1 9 1 2 10 1 2 11 1 3 10 1 3 11 1
12 6 0 8 1 0 11 1 1 9 1 2 10 1 3 10 1 4 11 1
12 6 0 8 1 1 9 1 2 10 1 3 10 1 4 11 1 5 11 1
12 6 0 8 1 0 11 1 1 9 1 2 10 1 3 10 1 8 11 1
12 6 0 8 1 0 10 1 1 9 1 1 11 1 8 10 1 9 11 1
12 5 0 7 2 1 8 1 2 9 1 3 10 1 4 11 1
12 6 0 7 1 0 11 1 1 8 1 1 11 1 2 9 1 3 10 1
12 6 0 7 1 0 11 1 1 8 1 2 9 1 3 10 1 4 11 1
12 6 0 7 1 1 8 1 2 9 1 3 10 1 4 11 1 5 11 1
12 6 0 7 1 0 11 1 1 8 1 2 9 1 3 10 1 7 11 1
12 6 0 6 1 1 7 1 2 8 1 3 9 1 4 10 1 5 11 1



==> fd_rational_LDL/multigraphs_numberofedges/multigraph7.txt <==
14 1 0 13 7
14 2 0 13 4 1 13 3
14 2 0 13 5 1 13 2
14 2 0 13 6 1 13 1
14 3 0 13 3 1 13 2 2 13 2
14 3 0 13 3 1 13 3 2 13 1
14 3 0 13 4 1 13 2 2 13 1
14 3 0 13 5 1 13 1 2 13 1
14 4 0 13 2 1 13 2 2 13 2 3 13 1
14 4 0 13 3 1 13 2 2 13 1 3 13 1
14 4 0 13 4 1 13 1 2 13 1 3 13 1
14 5 0 13 2 1 13 2 2 13 1 3 13 1 4 13 1
14 5 0 13 3 1 13 1 2 13 1 3 13 1 4 13 1
14 6 0 13 2 1 13 1 2 13 1 3 13 1 4 13 1 5 13 1
14 7 0 13 1 1 13 1 2 13 1 3 13 1 4 13 1 5 13 1 6 13 1
14 2 0 12 4 1 13 3
14 2 0 12 5 1 13 2
14 2 0 12 6 1 13 1
14 3 0 12 1 0 13 5 1 13 1
14 3 0 12 2 0 13 3 1 13 2
14 3 0 12 2 0 13 4 1 13 1
14 3 0 12 3 0 13 1 1 13 3
14 3 0 12 3 0 13 2 1 13 2
14 3 0 12 3 0 13 3 1 13 1
14 3 0 12 4 0 13 1 1 13 2
14 3 0 12 4 0 13 2 1 13 1
14 3 0 12 5 0 13 1 1 13 1
14 3 0 12 1 1 13 3 2 13 3
14 3 0 12 1 1 13 4 2 13 2
14 3 0 12 1 1 13 5 2 13 1
14 3 0 12 2 1 13 3 2 13 2
14 3 0 12 2 1 13 4 2 13 1
14 3 0 12 3 1 13 2 2 13 2
14 3 0 12 3 1 13 3 2 13 1
14 3 0 12 4 1 13 2 2 13 1
14 3 0 12 5 1 13 1 2 13 1
14 3 0 12 3 0 13 2 12 13 2
14 3 0 12 3 0 13 3 12 13 1
14 3 0 12 4 0 13 2 12 13 1
14 3 0 12 5 0 13 1 12 13 1
14 4 0 12 1 0 13 1 1 13 3 2 13 2
14 4 0 12 1 0 13 1 1 13 4 2 13 1
14 4 0 12 1 0 13 2 1 13 2 2 13 2
14 4 0 12 1 0 13 2 1 13 3 2 13 1
14 4 0 12 1 0 13 3 1 13 2 2 13 1
14 4 0 12 1 0 13 4 1 13 1 2 13 1
14 4 0 12 2 0 13 1 1 13 2 2 13 2
14 4 0 12 2 0 13 1 1 13 3 2 13 1
14 4 0 12 2 0 13 2 1 13 2 2 13 1
14 4 0 12 2 0 13 3 1 13 1 2 13 1
14 4 0 12 3 0 13 1 1 13 2 2 13 1
14 4 0 12 3 0 13 2 1 13 1 2 13 1
14 4 0 12 4 0 13 1 1 13 1 2 13 1
14 4 0 12 1 1 13 2 2 13 2 3 13 2
14 4 0 12 1 1 13 3 2 13 2 3 13 1
14 4 0 12 1 1 13 4 2 13 1 3 13 1
14 4 0 12 2 1 13 2 2 13 2 3 13 1
14 4 0 12 2 1 13 3 2 13 1 3 13 1
14 4 0 12 3 1 13 2 2 13 1 3 13 1
14 4 0 12 4 1 13 1 2 13 1 3 13 1
14 4 0 12 1 0 13 1 1 13 4 12 13 1
14 4 0 12 1 0 13 2 1 13 2 12 13 2
14 4 0 12 1 0 13 2 1 13 3 12 13 1
14 4 0 12 1 0 13 3 1 13 1 12 13 2
14 4 0 12 1 0 13 3 1 13 2 12 13 1
14 4 0 12 1 0 13 4 1 13 1 12 13 1
14 4 0 12 2 0 13 1 1 13 3 12 13 1
14 4 0 12 2 0 13 2 1 13 1 12 13 2
14 4 0 12 2 0 13 2 1 13 2 12 13 1
14 4 0 12 2 0 13 3 1 13 1 12 13 1
14 4 0 12 3 0 13 1 1 13 2 12 13 1
14 4 0 12 3 0 13 2 1 13 1 12 13 1
14 4 0 12 4 0 13 1 1 13 1 12 13 1
14 5 0 12 1 0 13 1 1 13 2 2 13 2 3 13 1
14 5 0 12 1 0 13 1 1 13 3 2 13 1 3 13 1
14 5 0 12 1 0 13 2 1 13 2 2 13 1 3 13 1
14 5 0 12 1 0 13 3 1 13 1 2 13 1 3 13 1
14 5 0 12 2 0 13 1 1 13 2 2 13 1 3 13 1
14 5 0 12 2 0 13 2 1 13 1 2 13 1 3 13 1
14 5 0 12 3 0 13 1 1 13 1 2 13 1 3 13 1
14 5 0 12 1 1 13 2 2 13 2 3 13 1 4 13 1
14 5 0 12 1 1 13 3 2 13 1 3 13 1 4 13 1
14 5 0 12 2 1 13 2 2 13 1 3 13 1 4 13 1
14 5 0 12 3 1 13 1 2 13 1 3 13 1 4 13 1
14 5 0 12 1 0 13 1 1 13 2 2 13 2 12 13 1
14 5 0 12 1 0 13 1 1 13 3 2 13 1 12 13 1
14 5 0 12 1 0 13 2 1 13 1 2 13 1 12 13 2
14 5 0 12 1 0 13 2 1 13 2 2 13 1 12 13 1
14 5 0 12 1 0 13 3 1 13 1 2 13 1 12 13 1
14 5 0 12 2 0 13 1 1 13 2 2 13 1 12 13 1
14 5 0 12 2 0 13 2 1 13 1 2 13 1 12 13 1
14 5 0 12 3 0 13 1 1 13 1 2 13 1 12 13 1
14 6 0 12 1 0 13 1 1 13 2 2 13 1 3 13 1 4 13 1
14 6 0 12 1 0 13 2 1 13 1 2 13 1 3 13 1 4 13 1
14 6 0 12 2 0 13 1 1 13 1 2 13 1 3 13 1 4 13 1
14 6 0 12 1 1 13 2 2 13 1 3 13 1 4 13 1 5 13 1
14 6 0 12 2 1 13 1 2 13 1 3 13 1 4 13 1 5 13 1
14 6 0 12 1 0 13 1 1 13 2 2 13 1 3 13 1 12 13 1
14 6 0 12 1 0 13 2 1 13 1 2 13 1 3 13 1 12 13 1
14 6 0 12 2 0 13 1 1 13 1 2 13 1 3 13 1 12 13 1
14 7 0 12 1 0 13 1 1 13 1 2 13 1 3 13 1 4 13 1 5 13 1
14 7 0 12 1 1 13 1 2 13 1 3 13 1 4 13 1 5 13 1 6 13 1
14 7 0 12 1 0 13 1 1 13 1 2 13 1 3 13 1 4 13 1 12 13 1
14 4 0 12 2 0 13 2 1 12 2 1 13 1
14 4 0 12 3 0 13 1 1 12 1 1 13 2
14 4 0 12 3 0 13 2 1 12 1 1 13 1
14 4 0 12 4 0 13 1 1 12 1 1 13 1
14 4 0 12 2 1 12 2 2 13 2 3 13 1
14 4 0 12 3 1 12 1 2 13 2 3 13 1
14 4 0 12 3 1 12 2 2 13 1 3 13 1
14 4 0 12 4 1 12 1 2 13 1 3 13 1
14 5 0 12 1 0 13 1 1 12 1 1 13 1 2 13 3
14 5 0 12 1 0 13 2 1 12 1 1 13 1 2 13 2
14 5 0 12 1 0 13 2 1 12 1 1 13 2 2 13 1
14 5 0 12 1 0 13 3 1 12 1 1 13 1 2 13 1
14 5 0 12 2 0 13 1 1 12 1 1 13 1 2 13 2
14 5 0 12 2 0 13 1 1 12 1 1 13 2 2 13 1
14 5 0 12 2 0 13 1 1 12 2 1 13 1 2 13 1
14 5 0 12 2 0 13 2 1 12 1 1 13 1 2 13 1
14 5 0 12 3 0 13 1 1 12 1 1 13 1 2 13 1
14 5 0 12 1 0 13 1 1 12 1 2 13 2 3 13 2
14 5 0 12 1 0 13 1 1 12 1 2 13 3 3 13 1
14 5 0 12 1 0 13 1 1 12 2 2 13 2 3 13 1
14 5 0 12 1 0 13 1 1 12 3 2 13 1 3 13 1
14 5 0 12 1 0 13 2 1 12 1 2 13 2 3 13 1
14 5 0 12 1 0 13 2 1 12 2 2 13 1 3 13 1
14 5 0 12 1 0 13 3 1 12 1 2 13 1 3 13 1
14 5 0 12 2 0 13 1 1 12 1 2 13 2 3 13 1
14 5 0 12 2 0 13 1 1 12 2 2 13 1 3 13 1
14 5 0 12 2 0 13 2 1 12 1 2 13 1 3 13 1
14 5 0 12 3 0 13 1 1 12 1 2 13 1 3 13 1
14 5 0 12 1 1 12 1 2 13 2 3 13 2 4 13 1
14 5 0 12 1 1 12 1 2 13 3 3 13 1 4 13 1
14 5 0 12 2 1 12 1 2 13 2 3 13 1 4 13 1
14 5 0 12 2 1 12 2 2 13 1 3 13 1 4 13 1
14 5 0 12 3 1 12 1 2 13 1 3 13 1 4 13 1
14 5 0 12 1 0 13 1 1 12 1 1 13 1 12 13 3
14 5 0 12 2 0 13 1 1 12 1 1 13 1 12 13 2
14 5 0 12 2 0 13 1 1 12 1 1 13 2 12 13 1
14 5 0 12 2 0 13 1 1 12 2 1 13 1 12 13 1
14 5 0 12 2 0 13 2 1 12 1 1 13 1 12 13 1
14 5 0 12 3 0 13 1 1 12 1 1 13 1 12 13 1
14 5 0 12 1 0 13 1 1 12 1 2 13 1 12 13 3
14 5 0 12 1 0 13 1 1 12 2 2 13 1 12 13 2
14 5 0 12 1 0 13 1 1 12 2 2 13 2 12 13 1
14 5 0 12 1 0 13 1 1 12 3 2 13 1 12 13 1
14 5 0 12 2 0 13 1 1 12 1 2 13 1 12 13 2
14 5 0 12 2 0 13 1 1 12 1 2 13 2 12 13 1
14 5 0 12 2 0 13 1 1 12 2 2 13 1 12 13 1
14 5 0 12 2 0 13 2 1 12 1 2 13 1 12 13 1
14 5 0 12 3 0 13 1 1 12 1 2 13 1 12 13 1
14 5 0 12 1 1 12 1 2 13 1 3 13 1 12 13 3
14 5 0 12 2 1 12 1 2 13 1 3 13 1 12 13 2
14 5 0 12 2 1 12 1 2 13 2 3 13 1 12 13 1
14 5 0 12 2 1 12 2 2 13 1 3 13 1 12 13 1
14 5 0 12 3 1 12 1 2 13 1 3 13 1 12 13 1
14 6 0 12 1 0 13 1 1 12 1 1 13 1 2 13 2 3 13 1
14 6 0 12 1 0 13 2 1 12 1 1 13 1 2 13 1 3 13 1
14 6 0 12 2 0 13 1 1 12 1 1 13 1 2 13 1 3 13 1
14 6 0 12 1 0 13 1 1 12 1 2 13 2 3 13 1 4 13 1
14 6 0 12 1 0 13 1 1 12 2 2 13 1 3 13 1 4 13 1
14 6 0 12 1 0 13 2 1 12 1 2 13 1 3 13 1 4 13 1
14 6 0 12 2 0 13 1 1 12 1 2 13 1 3 13 1 4 13 1
14 6 0 12 1 1 12 1 2 13 2 3 13 1 4 13 1 5 13 1
14 6 0 12 2 1 12 1 2 13 1 3 13 1 4 13 1 5 13 1
14 6 0 12 1 0 13 1 1 12 1 1 13 1 2 13 1 12 13 2
14 6 0 12 1 0 13 1 1 12 1 1 13 1 2 13 2 12 13 1
14 6 0 12 1 0 13 2 1 12 1 1 13 1 2 13 1 12 13 1
14 6 0 12 2 0 13 1 1 12 1 1 13 1 2 13 1 12 13 1
14 6 0 12 1 0 13 1 1 12 1 2 13 1 3 13 1 12 13 2
14 6 0 12 1 0 13 1 1 12 1 2 13 2 3 13 1 12 13 1
14 6 0 12 1 0 13 1 1 12 2 2 13 1 3 13 1 12 13 1
14 6 0 12 1 0 13 2 1 12 1 2 13 1 3 13 1 12 13 1
14 6 0 12 2 0 13 1 1 12 1 2 13 1 3 13 1 12 13 1
14 6 0 12 1 1 12 1 2 13 1 3 13 1 4 13 1 12 13 2
14 6 0 12 1 1 12 1 2 13 2 3 13 1 4 13 1 12 13 1
14 6 0 12 2 1 12 1 2 13 1 3 13 1 4 13 1 12 13 1
14 7 0 12 1 0 13 1 1 12 1 1 13 1 2 13 1 3 13 1 4 13 1
14 7 0 12 1 0 13 1 1 12 1 2 13 1 3 13 1 4 13 1 5 13 1
14 7 0 12 1 1 12 1 2 13 1 3 13 1 4 13 1 5 13 1 6 13 1
14 7 0 12 1 0 13 1 1 12 1 1 13 1 2 13 1 3 13 1 12 13 1
14 7 0 12 1 0 13 1 1 12 1 2 13 1 3 13 1 4 13 1 12 13 1
14 7 0 12 1 1 12 1 2 13 1 3 13 1 4 13 1 5 13 1 12 13 1
14 6 0 12 2 0 13 1 1 12 1 1 13 1 2 12 1 2 13 1
14 6 0 12 1 0 13 1 1 12 1 1 13 1 2 12 2 3 13 1
14 6 0 12 2 0 13 1 1 12 1 1 13 1 2 12 1 3 13 1
14 6 0 12 1 0 13 1 1 12 2 2 12 1 3 13 1 4 13 1
14 6 0 12 2 0 13 1 1 12 1 2 12 1 3 13 1 4 13 1
14 6 0 12 2 1 12 1 2 12 1 3 13 1 4 13 1 5 13 1
14 7 0 12 1 0 13 1 1 12 1 1 13 1 2 12 1 2 13 1 3 13 1
14 7 0 12 1 0 13 1 1 12 1 1 13 1 2 12 1 3 13 1 4 13 1
14 7 0 12 1 0 13 1 1 12 1 2 12 1 3 13 1 4 13 1 5 13 1
14 7 0 12 1 1 12 1 2 12 1 3 13 1 4 13 1 5 13 1 6 13 1
14 7 0 12 1 0 13 1 1 12 1 1 13 1 2 12 1 2 13 1 12 13 1
14 7 0 12 1 0 13 1 1 12 1 1 13 1 2 12 1 3 13 1 12 13 1
14 7 0 12 1 0 13 1 1 12 1 2 12 1 3 13 1 4 13 1 12 13 1
14 7 0 12 1 1 12 1 2 12 1 3 13 1 4 13 1 5 13 1 12 13 1
14 3 0 11 3 1 12 2 2 13 2
14 3 0 11 3 1 12 3 2 13 1
14 3 0 11 4 1 12 2 2 13 1
14 3 0 11 5 1 12 1 2 13 1
14 4 0 11 1 0 13 3 1 12 1 1 13 2
14 4 0 11 1 0 13 4 1 12 1 1 13 1
14 4 0 11 2 0 13 1 1 12 1 1 13 3
14 4 0 11 2 0 13 2 1 12 1 1 13 2
14 4 0 11 2 0 13 2 1 12 2 1 13 1
14 4 0 11 2 0 13 3 1 12 1 1 13 1
14 4 0 11 3 0 13 1 1 12 1 1 13 2
14 4 0 11 3 0 13 1 1 12 2 1 13 1
14 4 0 11 3 0 13 2 1 12 1 1 13 1
14 4 0 11 4 0 13 1 1 12 1 1 13 1
14 4 0 11 1 0 13 1 1 12 4 2 13 1
14 4 0 11 1 0 13 2 1 12 3 2 13 1
14 4 0 11 1 0 13 3 1 12 2 2 13 1
14 4 0 11 1 0 13 4 1 12 1 2 13 1
14 4 0 11 2 0 13 1 1 12 2 2 13 2
14 4 0 11 2 0 13 1 1 12 3 2 13 1
14 4 0 11 2 0 13 2 1 12 1 2 13 2
14 4 0 11 2 0 13 2 1 12 2 2 13 1
14 4 0 11 2 0 13 3 1 12 1 2 13 1
14 4 0 11 3 0 13 1 1 12 1 2 13 2
14 4 0 11 3 0 13 1 1 12 2 2 13 1
14 4 0 11 3 0 13 2 1 12 1 2 13 1
14 4 0 11 4 0 13 1 1 12 1 2 13 1
14 4 0 11 1 1 12 1 2 13 3 3 13 2
14 4 0 11 1 1 12 1 2 13 4 3 13 1
14 4 0 11 2 1 12 1 2 13 2 3 13 2
14 4 0 11 2 1 12 1 2 13 3 3 13 1
14 4 0 11 2 1 12 2 2 13 2 3 13 1
14 4 0 11 3 1 12 1 2 13 2 3 13 1
14 4 0 11 3 1 12 2 2 13 1 3 13 1
14 4 0 11 4 1 12 1 2 13 1 3 13 1
14 4 0 11 1 0 13 1 1 12 4 11 13 1
14 4 0 11 2 0 13 1 1 12 3 11 13 1
14 4 0 11 2 0 13 2 1 12 1 11 13 2
14 4 0 11 2 0 13 2 1 12 2 11 13 1
14 4 0 11 3 0 13 1 1 12 2 11 13 1
14 4 0 11 3 0 13 2 1 12 1 11 13 1
14 4 0 11 4 0 13 1 1 12 1 11 13 1
14 5 0 11 1 0 13 1 1 12 1 1 13 1 2 13 3
14 5 0 11 1 0 13 2 1 12 1 1 13 1 2 13 2
14 5 0 11 1 0 13 2 1 12 1 1 13 2 2 13 1
14 5 0 11 1 0 13 3 1 12 1 1 13 1 2 13 1
14 5 0 11 2 0 13 1 1 12 1 1 13 1 2 13 2
14 5 0 11 2 0 13 1 1 12 1 1 13 2 2 13 1
14 5 0 11 2 0 13 1 1 12 2 1 13 1 2 13 1
14 5 0 11 2 0 13 2 1 12 1 1 13 1 2 13 1
14 5 0 11 3 0 13 1 1 12 1 1 13 1 2 13 1
14 5 0 11 1 0 13 1 1 12 1 2 13 2 3 13 2
14 5 0 11 1 0 13 1 1 12 1 2 13 3 3 13 1
14 5 0 11 1 0 13 1 1 12 2 2 13 2 3 13 1
14 5 0 11 1 0 13 1 1 12 3 2 13 1 3 13 1
14 5 0 11 1 0 13 2 1 12 1 2 13 2 3 13 1
14 5 0 11 1 0 13 2 1 12 2 2 13 1 3 13 1
14 5 0 11 1 0 13 3 1 12 1 2 13 1 3 13 1
14 5 0 11 2 0 13 1 1 12 1 2 13 2 3 13 1
14 5 0 11 2 0 13 1 1 12 2 2 13 1 3 13 1
14 5 0 11 2 0 13 2 1 12 1 2 13 1 3 13 1
14 5 0 11 3 0 13 1 1 12 1 2 13 1 3 13 1
14 5 0 11 1 1 12 1 2 13 2 3 13 2 4 13 1
14 5 0 11 1 1 12 1 2 13 3 3 13 1 4 13 1
14 5 0 11 2 1 12 1 2 13 2 3 13 1 4 13 1
14 5 0 11 2 1 12 2 2 13 1 3 13 1 4 13 1
14 5 0 11 3 1 12 1 2 13 1 3 13 1 4 13 1
14 5 0 11 1 0 13 1 1 12 1 1 13 3 11 13 1
14 5 0 11 1 0 13 1 1 12 2 1 13 2 11 13 1
14 5 0 11 1 0 13 1 1 12 3 1 13 1 11 13 1
14 5 0 11 1 0 13 2 1 12 1 1 13 1 11 13 2
14 5 0 11 1 0 13 2 1 12 1 1 13 2 11 13 1
14 5 0 11 1 0 13 2 1 12 2 1 13 1 11 13 1
14 5 0 11 1 0 13 3 1 12 1 1 13 1 11 13 1
14 5 0 11 2 0 13 1 1 12 1 1 13 2 11 13 1
14 5 0 11 2 0 13 1 1 12 2 1 13 1 11 13 1
14 5 0 11 2 0 13 2 1 12 1 1 13 1 11 13 1
14 5 0 11 3 0 13 1 1 12 1 1 13 1 11 13 1
14 5 0 11 1 0 13 1 1 12 1 2 13 3 11 13 1
14 5 0 11 1 0 13 1 1 12 2 2 13 2 11 13 1
14 5 0 11 1 0 13 1 1 12 3 2 13 1 11 13 1
14 5 0 11 1 0 13 2 1 12 1 2 13 1 11 13 2
14 5 0 11 1 0 13 2 1 12 1 2 13 2 11 13 1
14 5 0 11 1 0 13 2 1 12 2 2 13 1 11 13 1
14 5 0 11 1 0 13 3 1 12 1 2 13 1 11 13 1
14 5 0 11 2 0 13 1 1 12 1 2 13 2 11 13 1
14 5 0 11 2 0 13 1 1 12 2 2 13 1 11 13 1
14 5 0 11 2 0 13 2 1 12 1 2 13 1 11 13 1
14 5 0 11 3 0 13 1 1 12 1 2 13 1 11 13 1
14 6 0 11 1 0 13 1 1 12 1 1 13 1 2 13 2 3 13 1
14 6 0 11 1 0 13 2 1 12 1 1 13 1 2 13 1 3 13 1
14 6 0 11 2 0 13 1 1 12 1 1 13 1 2 13 1 3 13 1
14 6 0 11 1 0 13 1 1 12 1 2 13 2 3 13 1 4 13 1
14 6 0 11 1 0 13 1 1 12 2 2 13 1 3 13 1 4 13 1
14 6 0 11 1 0 13 2 1 12 1 2 13 1 3 13 1 4 13 1
14 6 0 11 2 0 13 1 1 12 1 2 13 1 3 13 1 4 13 1
14 6 0 11 1 1 12 1 2 13 2 3 13 1 4 13 1 5 13 1
14 6 0 11 2 1 12 1 2 13 1 3 13 1 4 13 1 5 13 1
14 6 0 11 1 0 13 1 1 12 1 1 13 1 2 13 2 11 13 1
14 6 0 11 1 0 13 1 1 12 1 1 13 2 2 13 1 11 13 1
14 6 0 11 1 0 13 1 1 12 2 1 13 1 2 13 1 11 13 1
14 6 0 11 1 0 13 2 1 12 1 1 13 1 2 13 1 11 13 1
14 6 0 11 2 0 13 1 1 12 1 1 13 1 2 13 1 11 13 1
14 6 0 11 1 0 13 1 1 12 1 2 13 2 3 13 1 11 13 1
14 6 0 11 1 0 13 1 1 12 2 2 13 1 3 13 1 11 13 1
14 6 0 11 1 0 13 2 1 12 1 2 13 1 3 13 1 11 13 1
14 6 0 11 2 0 13 1 1 12 1 2 13 1 3 13 1 11 13 1
14 6 0 11 1 0 13 2 1 12 1 1 13 1 11 13 1 12 13 1
14 6 0 11 2 0 13 1 1 12 1 1 13 1 11 13 1 12 13 1
14 7 0 11 1 0 13 1 1 12 1 1 13 1 2 13 1 3 13 1 4 13 1
14 7 0 11 1 0 13 1 1 12 1 2 13 1 3 13 1 4 13 1 5 13 1
14 7 0 11 1 1 12 1 2 13 1 3 13 1 4 13 1 5 13 1 6 13 1
14 7 0 11 1 0 13 1 1 12 1 1 13 1 2 13 1 3 13 1 11 13 1
14 7 0 11 1 0 13 1 1 12 1 2 13 1 3 13 1 4 13 1 11 13 1
14 7 0 11 1 0 13 1 1 12 1 1 13 1 2 13 1 11 13 1 12 13 1
14 5 0 11 2 0 12 1 1 12 2 1 13 1 11 13 1
14 5 0 11 2 0 12 2 1 12 1 1 13 1 11 13 1
14 5 0 11 3 0 12 1 1 12 1 1 13 1 11 13 1
14 6 0 11 1 0 12 1 0 13 1 1 12 2 1 13 1 2 13 1
14 6 0 11 1 0 12 1 0 13 2 1 12 1 1 13 1 2 13 1
14 6 0 11 1 0 12 2 0 13 1 1 12 1 1 13 1 2 13 1
14 6 0 11 2 0 12 1 0 13 1 1 12 1 1 13 1 2 13 1
14 6 0 11 1 0 12 1 1 12 1 1 13 1 2 13 2 3 13 1
14 6 0 11 1 0 12 1 1 12 1 1 13 2 2 13 1 3 13 1
14 6 0 11 1 0 12 1 1 12 2 1 13 1 2 13 1 3 13 1
14 6 0 11 1 0 12 2 1 12 1 1 13 1 2 13 1 3 13 1
14 6 0 11 2 0 12 1 1 12 1 1 13 1 2 13 1 3 13 1
14 6 0 11 1 0 12 1 1 12 1 2 13 2 3 13 1 4 13 1
14 6 0 11 1 0 12 2 1 12 1 2 13 1 3 13 1 4 13 1
14 6 0 11 2 0 12 1 1 12 1 2 13 1 3 13 1 4 13 1
14 6 0 11 1 0 12 1 0 13 1 1 12 2 1 13 1 11 13 1
14 6 0 11 1 0 12 1 0 13 2 1 12 1 1 13 1 11 13 1
14 6 0 11 1 0 12 2 0 13 1 1 12 1 1 13 1 11 13 1
14 6 0 11 2 0 12 1 0 13 1 1 12 1 1 13 1 11 13 1
14 6 0 11 1 0 12 1 1 12 1 1 13 1 2 13 2 11 13 1
14 6 0 11 1 0 12 1 1 12 1 1 13 2 2 13 1 11 13 1
14 6 0 11 1 0 12 2 1 12 1 1 13 1 2 13 1 11 13 1
14 6 0 11 2 0 12 1 1 12 1 1 13 1 2 13 1 11 13 1
14 6 0 11 1 0 12 1 0 13 1 1 12 1 1 13 1 12 13 2
14 6 0 11 1 0 12 1 0 13 1 1 12 2 1 13 1 12 13 1
14 6 0 11 1 0 12 2 0 13 1 1 12 1 1 13 1 12 13 1
14 6 0 11 2 0 12 1 0 13 1 1 12 1 1 13 1 12 13 1
14 6 0 11 1 0 12 2 0 13 1 1 12 1 2 13 1 12 13 1
14 6 0 11 2 0 12 1 0 13 1 1 12 1 2 13 1 12 13 1
14 7 0 11 1 0 12 1 0 13 1 1 12 1 1 13 1 2 13 1 3 13 1
14 7 0 11 1 0 12 1 0 13 1 1 12 1 2 13 1 3 13 1 4 13 1
14 7 0 11 1 0 12 1 1 12 1 1 13 1 2 13 1 3 13 1 4 13 1
14 7 0 11 1 0 12 1 1 12 1 2 13 1 3 13 1 4 13 1 5 13 1
14 7 0 11 1 0 12 1 0 13 1 1 12 1 1 13 1 2 13 1 11 13 1
14 7 0 11 1 0 12 1 0 13 1 1 12 1 2 13 1 3 13 1 11 13 1
14 7 0 11 1 0 12 1 1 12 1 1 13 1 2 13 1 3 13 1 11 13 1
14 7 0 11 1 0 12 1 0 13 1 1 12 1 1 13 1 2 13 1 12 13 1
14 7 0 11 1 0 12 1 0 13 1 1 12 1 2 13 1 3 13 1 12 13 1
14 7 0 11 1 0 12 1 0 13 1 1 12 1 1 13 1 11 13 1 12 13 1
14 5 0 11 1 0 13 1 1 12 1 1 13 3 2 12 1
14 5 0 11 1 0 13 2 1 12 1 1 13 2 2 12 1
14 5 0 11 1 0 13 2 1 12 2 1 13 1 2 12 1
14 5 0 11 1 0 13 3 1 12 1 1 13 1 2 12 1
14 5 0 11 2 0 13 1 1 12 1 1 13 1 2 12 2
14 5 0 11 2 0 13 1 1 12 1 1 13 2 2 12 1
14 5 0 11 2 0 13 1 1 12 2 1 13 1 2 12 1
14 5 0 11 2 0 13 2 1 12 1 1 13 1 2 12 1
14 5 0 11 3 0 13 1 1 12 1 1 13 1 2 12 1
14 5 0 11 1 1 12 2 1 13 1 2 12 1 2 13 2
14 5 0 11 1 1 12 2 1 13 2 2 12 1 2 13 1
14 5 0 11 1 1 12 3 1 13 1 2 12 1 2 13 1
14 5 0 11 2 1 12 2 1 13 1 2 12 1 2 13 1
14 5 0 11 3 1 12 1 1 13 1 2 12 1 2 13 1
14 5 0 11 1 0 13 1 1 12 2 2 12 2 3 13 1
14 5 0 11 1 0 13 1 1 12 3 2 12 1 3 13 1
14 5 0 11 1 0 13 2 1 12 2 2 12 1 3 13 1
14 5 0 11 1 0 13 3 1 12 1 2 12 1 3 13 1
14 5 0 11 2 0 13 1 1 12 1 2 12 1 3 13 2
14 5 0 11 2 0 13 1 1 12 2 2 12 1 3 13 1
14 5 0 11 2 0 13 2 1 12 1 2 12 1 3 13 1
14 5 0 11 3 0 13 1 1 12 1 2 12 1 3 13 1
14 5 0 11 1 1 12 2 2 12 1 3 13 2 4 13 1
14 5 0 11 1 1 12 2 2 12 2 3 13 1 4 13 1
14 5 0 11 1 1 12 3 2 12 1 3 13 1 4 13 1
14 5 0 11 2 1 12 2 2 12 1 3 13 1 4 13 1
14 5 0 11 3 1 12 1 2 12 1 3 13 1 4 13 1
14 5 0 11 1 0 13 1 1 12 2 2 12 2 11 13 1
14 5 0 11 1 0 13 1 1 12 3 2 12 1 11 13 1
14 5 0 11 2 0 13 1 1 12 2 2 12 1 11 13 1
14 5 0 11 2 0 13 2 1 12 1 2 12 1 11 13 1
14 5 0 11 3 0 13 1 1 12 1 2 12 1 11 13 1
14 6 0 11 1 0 13 1 1 12 1 1 13 2 2 12 1 2 13 1
14 6 0 11 1 0 13 1 1 12 2 1 13 1 2 12 1 2 13 1
14 6 0 11 1 0 13 2 1 12 1 1 13 1 2 12 1 2 13 1
14 6 0 11 2 0 13 1 1 12 1 1 13 1 2 12 1 2 13 1
14 6 0 11 1 0 13 1 1 12 1 1 13 1 2 12 1 3 13 2
14 6 0 11 1 0 13 1 1 12 1 1 13 1 2 12 2 3 13 1
14 6 0 11 1 0 13 1 1 12 1 1 13 2 2 12 1 3 13 1
14 6 0 11 1 0 13 1 1 12 2 1 13 1 2 12 1 3 13 1
14 6 0 11 1 0 13 2 1 12 1 1 13 1 2 12 1 3 13 1
14 6 0 11 2 0 13 1 1 12 1 1 13 1 2 12 1 3 13 1
14 6 0 11 1 1 12 1 1 13 1 2 12 1 2 13 1 3 13 2
14 6 0 11 1 1 12 1 1 13 2 2 12 1 2 13 1 3 13 1
14 6 0 11 1 1 12 2 1 13 1 2 12 1 2 13 1 3 13 1
14 6 0 11 2 1 12 1 1 13 1 2 12 1 2 13 1 3 13 1
14 6 0 11 1 0 13 1 1 12 1 2 12 1 3 13 2 4 13 1
14 6 0 11 1 0 13 1 1 12 2 2 12 1 3 13 1 4 13 1
14 6 0 11 1 0 13 2 1 12 1 2 12 1 3 13 1 4 13 1
14 6 0 11 2 0 13 1 1 12 1 2 12 1 3 13 1 4 13 1
14 6 0 11 1 1 12 1 1 13 1 2 12 1 3 13 2 4 13 1
14 6 0 11 1 1 12 1 1 13 1 2 12 2 3 13 1 4 13 1
14 6 0 11 1 1 12 1 1 13 2 2 12 1 3 13 1 4 13 1
14 6 0 11 1 1 12 2 1 13 1 2 12 1 3 13 1 4 13 1
14 6 0 11 2 1 12 1 1 13 1 2 12 1 3 13 1 4 13 1
14 6 0 11 1 1 12 1 2 12 1 3 13 2 4 13 1 5 13 1
14 6 0 11 1 1 12 2 2 12 1 3 13 1 4 13 1 5 13 1
14 6 0 11 2 1 12 1 2 12 1 3 13 1 4 13 1 5 13 1
14 6 0 11 1 0 13 1 1 12 1 1 13 1 2 12 2 11 13 1
14 6 0 11 1 0 13 1 1 12 1 1 13 2 2 12 1 11 13 1
14 6 0 11 1 0 13 1 1 12 2 1 13 1 2 12 1 11 13 1
14 6 0 11 1 0 13 2 1 12 1 1 13 1 2 12 1 11 13 1
14 6 0 11 2 0 13 1 1 12 1 1 13 1 2 12 1 11 13 1
14 6 0 11 1 0 13 1 1 12 1 2 12 1 3 13 2 11 13 1
14 6 0 11 1 0 13 1 1 12 2 2 12 1 3 13 1 11 13 1
14 6 0 11 1 0 13 2 1 12 1 2 12 1 3 13 1 11 13 1
14 6 0 11 2 0 13 1 1 12 1 2 12 1 3 13 1 11 13 1
14 6 0 11 1 0 13 1 1 12 1 1 13 1 2 12 1 12 13 2
14 6 0 11 1 0 13 1 1 12 1 1 13 1 2 12 2 12 13 1
14 6 0 11 1 0 13 1 1 12 1 1 13 2 2 12 1 12 13 1
14 6 0 11 1 0 13 1 1 12 2 1 13 1 2 12 1 12 13 1
14 6 0 11 1 0 13 2 1 12 1 1 13 1 2 12 1 12 13 1
14 6 0 11 2 0 13 1 1 12 1 1 13 1 2 12 1 12 13 1
14 6 0 11 1 1 12 1 1 13 1 2 12 1 2 13 1 12 13 2
14 6 0 11 1 1 12 2 1 13 1 2 12 1 2 13 1 12 13 1
14 6 0 11 2 1 12 1 1 13 1 2 12 1 2 13 1 12 13 1
14 6 0 11 1 0 13 1 1 12 1 2 12 1 3 13 1 12 13 2
14 6 0 11 1 0 13 1 1 12 1 2 12 1 3 13 2 12 13 1
14 6 0 11 1 0 13 1 1 12 2 2 12 1 3 13 1 12 13 1
14 6 0 11 1 0 13 2 1 12 1 2 12 1 3 13 1 12 13 1
14 6 0 11 2 0 13 1 1 12 1 2 12 1 3 13 1 12 13 1
14 6 0 11 1 1 12 1 1 13 1 2 12 1 3 13 1 12 13 2
14 6 0 11 1 1 12 1 1 13 1 2 12 2 3 13 1 12 13 1
14 6 0 11 1 1 12 2 1 13 1 2 12 1 3 13 1 12 13 1
14 6 0 11 2 1 12 1 1 13 1 2 12 1 3 13 1 12 13 1
14 6 0 11 1 1 12 1 2 12 1 3 13 1 4 13 1 12 13 2
14 6 0 11 1 1 12 2 2 12 1 3 13 1 4 13 1 12 13 1
14 6 0 11 2 1 12 1 2 12 1 3 13 1 4 13 1 12 13 1
14 6 0 11 1 0 13 1 1 12 1 2 12 1 11 13 1 12 13 2
14 6 0 11 1 0 13 1 1 12 2 2 12 1 11 13 1 12 13 1
14 6 0 11 1 0 13 2 1 12 1 2 12 1 11 13 1 12 13 1
14 6 0 11 2 0 13 1 1 12 1 2 12 1 11 13 1 12 13 1
14 7 0 11 1 0 13 1 1 12 1 1 13 1 2 12 1 2 13 1 3 13 1
14 7 0 11 1 0 13 1 1 12 1 1 13 1 2 12 1 3 13 1 4 13 1
14 7 0 11 1 1 12 1 1 13 1 2 12 1 2 13 1 3 13 1 4 13 1
14 7 0 11 1 0 13 1 1 12 1 2 12 1 3 13 1 4 13 1 5 13 1
14 7 0 11 1 1 12 1 1 13 1 2 12 1 3 13 1 4 13 1 5 13 1
14 7 0 11 1 1 12 1 2 12 1 3 13 1 4 13 1 5 13 1 6 13 1
14 7 0 11 1 0 13 1 1 12 1 1 13 1 2 12 1 2 13 1 11 13 1
14 7 0 11 1 0 13 1 1 12 1 1 13 1 2 12 1 3 13 1 11 13 1
14 7 0 11 1 0 13 1 1 12 1 2 12 1 3 13 1 4 13 1 11 13 1
14 7 0 11 1 0 13 1 1 12 1 1 13 1 2 12 1 2 13 1 12 13 1
14 7 0 11 1 0 13 1 1 12 1 1 13 1 2 12 1 3 13 1 12 13 1
14 7 0 11 1 1 12 1 1 13 1 2 12 1 2 13 1 3 13 1 12 13 1
14 7 0 11 1 0 13 1 1 12 1 2 12 1 3 13 1 4 13 1 12 13 1
14 7 0 11 1 1 12 1 1 13 1 2 12 1 3 13 1 4 13 1 12 13 1
14 7 0 11 1 1 12 1 2 12 1 3 13 1 4 13 1 5 13 1 12 13 1
14 7 0 11 1 0 13 1 1 12 1 1 13 1 2 12 1 11 13 1 12 13 1
14 7 0 11 1 0 13 1 1 12 1 2 12 1 3 13 1 11 13 1 12 13 1
14 6 0 11 1 0 12 1 1 13 2 2 13 1 3 13 1 11 12 1
14 6 0 11 2 0 12 1 1 13 1 2 13 1 3 13 1 11 12 1
14 6 0 11 2 0 12 1 0 13 1 11 12 1 11 13 1 12 13 1
14 7 0 11 1 0 12 1 0 13 1 1 13 1 2 13 1 3 13 1 11 12 1
14 7 0 11 1 0 12 1 1 13 1 2 13 1 3 13 1 4 13 1 11 12 1
14 7 0 11 1 0 12 1 0 13 1 1 13 1 2 13 1 11 12 1 11 13 1
14 7 0 11 1 0 12 1 0 13 1 1 13 1 11 12 1 11 13 1 12 13 1
14 7 0 11 1 0 12 1 1 12 1 1 13 1 2 12 1 2 13 1 11 13 1
14 7 0 11 1 0 12 1 1 12 1 1 13 1 2 12 1 3 13 1 11 13 1
14 7 0 11 1 0 12 1 1 12 1 2 12 1 3 13 1 4 13 1 11 13 1
14 7 0 11 1 0 13 1 1 12 1 1 13 1 2 12 1 2 13 1 3 12 1
14 7 0 11 1 1 12 1 1 13 1 2 12 1 2 13 1 3 12 1 3 13 1
14 7 0 11 1 0 13 1 1 12 1 1 13 1 2 12 1 3 12 1 4 13 1
14 7 0 11 1 1 12 1 1 13 1 2 12 1 2 13 1 3 12 1 4 13 1
14 7 0 11 1 0 13 1 1 12 1 2 12 1 3 12 1 4 13 1 5 13 1
14 7 0 11 1 1 12 1 1 13 1 2 12 1 3 12 1 4 13 1 5 13 1
14 7 0 11 1 1 12 1 2 12 1 3 12 1 4 13 1 5 13 1 6 13 1
14 7 0 11 1 0 13 1 1 12 1 1 13 1 2 12 1 3 12 1 11 13 1
14 7 0 11 1 0 13 1 1 12 1 2 12 1 3 12 1 4 13 1 11 13 1
14 7 0 11 1 0 12 1 0 13 1 1 11 1 1 12 1 1 13 1 2 13 1
14 7 0 11 1 0 12 1 1 11 1 1 12 1 2 13 1 3 13 1 4 13 1
14 7 0 11 1 0 12 1 0 13 1 1 11 1 1 12 1 1 13 1 11 13 1
14 6 0 11 2 0 12 1 1 11 1 1 13 1 2 12 1 2 13 1
14 7 0 11 1 0 12 1 0 13 1 1 11 1 1 13 1 2 12 1 2 13 1
14 7 0 11 1 0 12 1 1 11 1 1 13 1 2 12 1 2 13 1 3 13 1
14 7 0 11 1 0 12 1 1 11 1 1 13 1 2 12 1 3 13 1 4 13 1
14 7 0 11 1 0 12 1 1 11 1 2 12 1 3 13 1 4 13 1 5 13 1
14 7 0 11 1 0 12 1 0 13 1 1 11 1 2 12 1 2 13 1 11 13 1
14 7 0 11 1 0 12 1 1 11 1 1 13 1 2 12 1 2 13 1 11 13 1
14 7 0 11 1 0 12 1 1 11 1 2 12 1 2 13 1 3 13 1 11 13 1
14 7 0 11 1 0 12 1 0 13 1 1 11 1 2 12 1 11 13 1 12 13 1
14 7 0 11 1 0 12 1 1 11 1 1 13 1 2 12 1 11 13 1 12 13 1
14 7 0 11 1 0 12 1 1 11 1 2 12 1 3 13 1 11 13 1 12 13 1
14 6 0 11 1 0 13 1 1 11 1 1 13 1 2 12 2 3 12 1
14 6 0 11 2 0 13 1 1 11 1 1 13 1 2 12 1 3 12 1
14 6 0 11 2 1 11 1 2 12 1 3 12 1 4 13 1 5 13 1
14 7 0 11 1 0 13 1 1 11 1 1 13 1 2 12 1 2 13 1 3 12 1
14 7 0 11 1 0 13 1 1 11 1 1 13 1 2 12 1 3 12 1 4 13 1
14 7 0 11 1 0 13 1 1 11 1 2 12 1 2 13 1 3 12 1 4 13 1
14 7 0 11 1 0 13 1 1 11 1 2 12 1 3 12 1 4 13 1 5 13 1
14 7 0 11 1 1 11 1 2 12 1 3 12 1 4 13 1 5 13 1 6 13 1
14 7 0 11 1 0 13 1 1 11 1 1 13 1 2 12 1 3 12 1 11 13 1
14 7 0 11 1 0 13 1 1 11 1 2 12 1 2 13 1 3 12 1 11 13 1
14 7 0 11 1 1 11 1 2 12 1 2 13 1 3 12 1 3 13 1 11 13 1
14 7 0 11 1 0 13 1 1 11 1 2 12 1 3 12 1 4 13 1 11 13 1
14 7 0 11 1 1 11 1 2 12 1 2 13 1 3 12 1 4 13 1 11 13 1
14 7 0 11 1 1 11 1 2 12 1 3 12 1 4 13 1 5 13 1 11 13 1
14 7 0 11 1 0 13 1 1 11 1 2 12 1 3 12 1 11 13 1 12 13 1
14 7 0 11 1 1 11 1 2 12 1 3 12 1 4 13 1 11 13 1 12 13 1
14 4 0 10 2 1 11 2 2 12 2 3 13 1
14 4 0 10 3 1 11 2 2 12 1 3 13 1
14 4 0 10 4 1 11 1 2 12 1 3 13 1
14 5 0 10 1 0 13 1 1 11 1 1 13 1 2 12 3
14 5 0 10 1 0 13 2 1 11 1 1 13 1 2 12 2
14 5 0 10 1 0 13 2 1 11 1 1 13 2 2 12 1
14 5 0 10 1 0 13 3 1 11 1 1 13 1 2 12 1
14 5 0 10 2 0 13 1 1 11 1 1 13 1 2 12 2
14 5 0 10 2 0 13 1 1 11 1 1 13 2 2 12 1
14 5 0 10 2 0 13 1 1 11 2 1 13 1 2 12 1
14 5 0 10 2 0 13 2 1 11 1 1 13 1 2 12 1
14 5 0 10 3 0 13 1 1 11 1 1 13 1 2 12 1
14 5 0 10 1 0 13 1 1 11 2 2 12 2 3 13 1
14 5 0 10 1 0 13 1 1 11 3 2 12 1 3 13 1
14 5 0 10 1 0 13 2 1 11 2 2 12 1 3 13 1
14 5 0 10 1 0 13 3 1 11 1 2 12 1 3 13 1
14 5 0 10 2 0 13 1 1 11 1 2 12 1 3 13 2
14 5 0 10 2 0 13 1 1 11 2 2 12 1 3 13 1
14 5 0 10 2 0 13 2 1 11 1 2 12 1 3 13 1
14 5 0 10 3 0 13 1 1 11 1 2 12 1 3 13 1
14 5 0 10 1 1 11 1 2 12 1 3 13 2 4 13 2
14 5 0 10 1 1 11 1 2 12 1 3 13 3 4 13 1
14 5 0 10 2 1 11 1 2 12 1 3 13 2 4 13 1
14 5 0 10 2 1 11 2 2 12 1 3 13 1 4 13 1
14 5 0 10 3 1 11 1 2 12 1 3 13 1 4 13 1
14 5 0 10 1 0 13 1 1 11 2 2 12 2 10 13 1
14 5 0 10 1 0 13 1 1 11 3 2 12 1 10 13 1
14 5 0 10 2 0 13 1 1 11 2 2 12 1 10 13 1
14 5 0 10 2 0 13 2 1 11 1 2 12 1 10 13 1
14 5 0 10 3 0 13 1 1 11 1 2 12 1 10 13 1
14 6 0 10 1 0 13 2 1 11 1 1 13 1 2 12 1 2 13 1
14 6 0 10 2 0 13 1 1 11 1 1 13 1 2 12 1 2 13 1
14 6 0 10 1 0 13 1 1 11 1 1 13 1 2 12 1 3 13 2
14 6 0 10 1 0 13 1 1 11 1 1 13 1 2 12 2 3 13 1
14 6 0 10 1 0 13 2 1 11 1 1 13 1 2 12 1 3 13 1
14 6 0 10 2 0 13 1 1 11 1 1 13 1 2 12 1 3 13 1
14 6 0 10 1 0 13 1 1 11 1 2 12 1 3 13 2 4 13 1
14 6 0 10 1 0 13 1 1 11 2 2 12 1 3 13 1 4 13 1
14 6 0 10 1 0 13 2 1 11 1 2 12 1 3 13 1 4 13 1
14 6 0 10 2 0 13 1 1 11 1 2 12 1 3 13 1 4 13 1
14 6 0 10 1 1 11 1 2 12 1 3 13 2 4 13 1 5 13 1
14 6 0 10 2 1 11 1 2 12 1 3 13 1 4 13 1 5 13 1
14 6 0 10 1 0 13 1 1 11 1 1 13 1 2 12 2 10 13 1
14 6 0 10 1 0 13 1 1 11 1 1 13 2 2 12 1 10 13 1
14 6 0 10 1 0 13 1 1 11 2 1 13 1 2 12 1 10 13 1
14 6 0 10 1 0 13 2 1 11 1 1 13 1 2 12 1 10 13 1
14 6 0 10 2 0 13 1 1 11 1 1 13 1 2 12 1 10 13 1
14 6 0 10 1 0 13 1 1 11 1 2 12 1 3 13 2 10 13 1
14 6 0 10 1 0 13 1 1 11 2 2 12 1 3 13 1 10 13 1
14 6 0 10 1 0 13 2 1 11 1 2 12 1 3 13 1 10 13 1
14 6 0 10 2 0 13 1 1 11 1 2 12 1 3 13 1 10 13 1
14 7 0 10 1 0 13 1 1 11 1 1 13 1 2 12 1 2 13 1 3 13 1
14 7 0 10 1 0 13 1 1 11 1 1 13 1 2 12 1 3 13 1 4 13 1
14 7 0 10 1 0 13 1 1 11 1 2 12 1 3 13 1 4 13 1 5 13 1
14 7 0 10 1 1 11 1 2 12 1 3 13 1 4 13 1 5 13 1 6 13 1
14 7 0 10 1 0 13 1 1 11 1 1 13 1 2 12 1 2 13 1 10 13 1
14 7 0 10 1 0 13 1 1 11 1 1 13 1 2 12 1 3 13 1 10 13 1
14 7 0 10 1 0 13 1 1 11 1 2 12 1 3 13 1 4 13 1 10 13 1
14 7 0 10 1 0 13 1 1 11 1 1 13 1 2 12 1 10 13 1 11 13 1
14 6 0 10 1 0 12 1 1 11 1 1 13 1 2 12 2 2 13 1
14 6 0 10 1 0 12 2 1 11 1 1 13 1 2 12 1 2 13 1
14 6 0 10 2 0 12 1 1 11 1 1 13 1 2 12 1 2 13 1
14 6 0 10 1 0 12 2 1 11 1 1 13 1 2 12 1 3 13 1
14 6 0 10 2 0 12 1 1 11 1 1 13 1 2 12 1 3 13 1
14 6 0 10 1 0 12 1 1 11 2 2 12 1 2 13 1 10 13 1
14 6 0 10 2 0 12 1 1 11 1 2 12 1 2 13 1 10 13 1
14 6 0 10 1 0 12 1 1 11 2 1 13 1 2 12 1 11 13 1
14 6 0 10 1 0 12 2 1 11 1 1 13 1 2 12 1 11 13 1
14 6 0 10 2 0 12 1 1 11 1 1 13 1 2 12 1 11 13 1
14 7 0 10 1 0 12 1 0 13 1 1 11 1 1 13 1 2 12 1 2 13 1
14 7 0 10 1 0 12 1 0 13 1 1 11 1 1 13 1 2 12 1 3 13 1
14 7 0 10 1 0 12 1 0 13 1 1 11 1 2 12 1 2 13 1 3 13 1
14 7 0 10 1 0 12 1 1 11 1 1 13 1 2 12 1 2 13 1 3 13 1
14 7 0 10 1 0 12 1 1 11 1 1 13 1 2 12 1 3 13 1 4 13 1
14 7 0 10 1 0 12 1 1 11 1 2 12 1 2 13 1 3 13 1 4 13 1
14 7 0 10 1 0 12 1 1 11 1 2 12 1 3 13 1 4 13 1 5 13 1
14 7 0 10 1 0 12 1 0 13 1 1 11 1 1 13 1 2 12 1 10 13 1
14 7 0 10 1 0 12 1 0 13 1 1 11 1 2 12 1 2 13 1 10 13 1
14 7 0 10 1 0 12 1 1 11 1 1 13 1 2 12 1 2 13 1 10 13 1
14 7 0 10 1 0 12 1 1 11 1 2 12 1 2 13 1 3 13 1 10 13 1
14 7 0 10 1 0 12 1 0 13 1 1 11 1 1 13 1 2 12 1 11 13 1
14 7 0 10 1 0 12 1 1 11 1 1 13 1 2 12 1 2 13 1 11 13 1
14 7 0 10 1 0 12 1 1 11 1 1 13 1 2 12 1 3 13 1 11 13 1
14 7 0 10 1 0 12 1 0 13 1 1 11 1 1 13 1 2 12 1 12 13 1
14 7 0 10 1 0 12 1 0 13 1 1 11 1 2 12 1 2 13 1 12 13 1
14 7 0 10 1 0 12 1 0 13 1 1 11 1 2 12 1 3 13 1 12 13 1
14 6 0 10 1 0 13 1 1 11 1 1 13 1 2 12 2 3 12 1
14 6 0 10 1 0 13 2 1 11 1 1 13 1 2 12 1 3 12 1
14 6 0 10 2 0 13 1 1 11 1 1 13 1 2 12 1 3 12 1
14 6 0 10 1 0 13 1 1 11 1 2 12 1 2 13 2 3 12 1
14 6 0 10 1 0 13 1 1 11 2 2 12 1 2 13 1 3 12 1
14 6 0 10 1 0 13 2 1 11 1 2 12 1 2 13 1 3 12 1
14 6 0 10 2 0 13 1 1 11 1 2 12 1 2 13 1 3 12 1
14 6 0 10 1 1 11 1 2 12 2 2 13 1 3 12 1 3 13 1
14 6 0 10 2 1 11 1 2 12 1 2 13 1 3 12 1 3 13 1
14 6 0 10 1 0 13 1 1 11 1 2 12 2 3 12 1 4 13 1
14 6 0 10 1 0 13 1 1 11 2 2 12 1 3 12 1 4 13 1
14 6 0 10 1 0 13 2 1 11 1 2 12 1 3 12 1 4 13 1
14 6 0 10 2 0 13 1 1 11 1 2 12 1 3 12 1 4 13 1
14 6 0 10 1 1 11 1 2 12 2 3 12 1 4 13 1 5 13 1
14 6 0 10 2 1 11 1 2 12 1 3 12 1 4 13 1 5 13 1
14 6 0 10 1 0 13 1 1 11 1 2 12 2 3 12 1 10 13 1
14 6 0 10 1 0 13 1 1 11 2 2 12 1 3 12 1 10 13 1
14 6 0 10 2 0 13 1 1 11 1 2 12 1 3 12 1 10 13 1
14 7 0 10 1 0 13 1 1 11 1 1 13 1 2 12 1 2 13 1 3 12 1
14 7 0 10 1 0 13 1 1 11 1 2 12 1 2 13 1 3 12 1 3 13 1
14 7 0 10 1 0 13 1 1 11 1 1 13 1 2 12 1 3 12 1 4 13 1
14 7 0 10 1 0 13 1 1 11 1 2 12 1 2 13 1 3 12 1 4 13 1
14 7 0 10 1 1 11 1 2 12 1 2 13 1 3 12 1 3 13 1 4 13 1
14 7 0 10 1 0 13 1 1 11 1 2 12 1 3 12 1 4 13 1 5 13 1
14 7 0 10 1 1 11 1 2 12 1 2 13 1 3 12 1 4 13 1 5 13 1
14 7 0 10 1 1 11 1 2 12 1 3 12 1 4 13 1 5 13 1 6 13 1
14 7 0 10 1 0 13 1 1 11 1 1 13 1 2 12 1 3 12 1 10 13 1
14 7 0 10 1 0 13 1 1 11 1 2 12 1 2 13 1 3 12 1 10 13 1
14 7 0 10 1 0 13 1 1 11 1 2 12 1 3 12 1 4 13 1 10 13 1
14 7 0 10 1 0 13 1 1 11 1 1 13 1 2 12 1 3 12 1 12 13 1
14 7 0 10 1 0 13 1 1 11 1 2 12 1 2 13 1 3 12 1 12 13 1
14 7 0 10 1 1 11 1 2 12 1 2 13 1 3 12 1 3 13 1 12 13 1
14 7 0 10 1 0 13 1 1 11 1 2 12 1 3 12 1 4 13 1 12 13 1
14 7 0 10 1 1 11 1 2 12 1 2 13 1 3 12 1 4 13 1 12 13 1
14 7 0 10 1 1 11 1 2 12 1 3 12 1 4 13 1 5 13 1 12 13 1
14 7 0 10 1 0 13 1 1 11 1 2 12 1 3 12 1 10 13 1 12 13 1
14 6 0 10 2 0 12 1 1 11 1 1 13 1 10 12 1 11 13 1
14 7 0 10 1 0 12 1 1 11 1 1 13 1 2 13 1 3 13 1 10 12 1
14 7 0 10 1 0 12 1 1 11 1 2 13 1 3 13 1 4 13 1 10 12 1
14 7 0 10 1 0 12 1 0 13 1 1 11 1 1 13 1 10 12 1 10 13 1
14 7 0 10 1 0 12 1 0 13 1 1 11 1 1 13 1 10 12 1 11 13 1
14 7 0 10 1 0 12 1 1 11 1 1 13 1 2 13 1 10 12 1 11 13 1
14 7 0 10 1 0 12 1 0 13 1 1 11 1 10 12 1 10 13 1 12 13 1
14 7 0 10 1 0 11 1 1 11 1 1 12 1 2 12 1 2 13 1 10 13 1
14 7 0 10 1 0 11 1 1 11 1 2 12 1 2 13 1 3 12 1 3 13 1
14 7 0 10 1 0 11 1 1 11 1 1 13 1 2 12 1 3 12 1 10 13 1
14 7 0 10 1 0 13 1 1 11 1 1 12 1 2 11 1 2 13 1 3 12 1
14 7 0 10 1 1 11 1 1 12 1 2 11 1 2 13 1 3 12 1 3 13 1
14 7 0 10 1 0 13 1 1 11 1 1 13 1 2 11 1 3 12 1 4 12 1
14 7 0 10 1 1 11 1 1 13 1 2 11 1 2 13 1 3 12 1 4 12 1
14 7 0 10 1 0 13 1 1 11 1 2 11 1 3 12 1 4 12 1 5 13 1
14 7 0 10 1 1 11 1 2 11 1 3 12 1 4 12 1 5 13 1 6 13 1
14 7 0 10 1 0 13 1 1 11 1 2 11 1 3 12 1 4 12 1 10 13 1
14 7 0 10 1 0 11 1 1 12 1 1 13 1 2 12 1 2 13 1 10 11 1
14 5 0 9 2 1 10 2 2 11 1 3 12 1 4 13 1
14 5 0 9 3 1 10 1 2 11 1 3 12 1 4 13 1
14 6 0 9 1 0 13 1 1 10 1 1 13 1 2 11 2 3 12 1
14 6 0 9 1 0 13 2 1 10 1 1 13 1 2 11 1 3 12 1
14 6 0 9 2 0 13 1 1 10 1 1 13 1 2 11 1 3 12 1
14 6 0 9 1 0 13 1 1 10 2 2 11 1 3 12 1 4 13 1
14 6 0 9 1 0 13 2 1 10 1 2 11 1 3 12 1 4 13 1
14 6 0 9 2 0 13 1 1 10 1 2 11 1 3 12 1 4 13 1
14 6 0 9 1 1 10 1 2 11 1 3 12 1 4 13 2 5 13 1
14 6 0 9 2 1 10 1 2 11 1 3 12 1 4 13 1 5 13 1
14 6 0 9 1 0 13 1 1 10 2 2 11 1 3 12 1 9 13 1
14 6 0 9 2 0 13 1 1 10 1 2 11 1 3 12 1 9 13 1
14 7 0 9 1 0 13 1 1 10 1 1 13 1 2 11 1 2 13 1 3 12 1
14 7 0 9 1 0 13 1 1 10 1 1 13 1 2 11 1 3 12 1 4 13 1
14 7 0 9 1 0 13 1 1 10 1 2 11 1 3 12 1 4 13 1 5 13 1
14 7 0 9 1 1 10 1 2 11 1 3 12 1 4 13 1 5 13 1 6 13 1
14 7 0 9 1 0 13 1 1 10 1 1 13 1 2 11 1 3 12 1 9 13 1
14 7 0 9 1 0 13 1 1 10 1 2 11 1 3 12 1 4 13 1 9 13 1
14 7 0 9 1 0 12 1 1 10 1 1 13 1 2 11 1 2 13 1 3 12 1
14 7 0 9 1 0 12 1 1 10 1 1 13 1 2 11 1 3 12 1 3 13 1
14 7 0 9 1 0 12 1 1 10 1 1 13 1 2 11 1 3 12 1 4 13 1
14 7 0 9 1 0 12 1 1 10 1 2 11 1 3 12 1 3 13 1 9 13 1
14 7 0 9 1 0 12 1 1 10 1 1 13 1 2 11 1 3 12 1 10 13 1
14 7 0 9 1 0 13 1 1 10 1 1 13 1 2 11 1 3 12 1 4 12 1
14 7 0 9 1 0 13 1 1 10 1 2 11 1 3 12 1 3 13 1 4 12 1
14 7 0 9 1 1 10 1 2 11 1 3 12 1 3 13 1 4 12 1 4 13 1
14 7 0 9 1 0 13 1 1 10 1 2 11 1 3 12 1 4 12 1 5 13 1
14 7 0 9 1 1 10 1 2 11 1 3 12 1 4 12 1 5 13 1 6 13 1
14 7 0 9 1 0 13 1 1 10 1 2 11 1 3 12 1 4 12 1 9 13 1
14 7 0 9 1 0 12 1 1 10 1 1 13 1 2 11 1 2 13 1 9 12 1
14 7 0 9 1 0 12 1 1 10 1 1 13 1 2 11 1 9 12 1 10 13 1
14 6 0 8 2 1 9 1 2 10 1 3 11 1 4 12 1 5 13 1
14 7 0 8 1 0 13 1 1 9 1 1 13 1 2 10 1 3 11 1 4 12 1
14 7 0 8 1 0 13 1 1 9 1 2 10 1 3 11 1 4 12 1 5 13 1
14 7 0 8 1 1 9 1 2 10 1 3 11 1 4 12 1 5 13 1 6 13 1
14 7 0 8 1 0 13 1 1 9 1 2 10 1 3 11 1 4 12 1 8 13 1
14 7 0 7 1 1 8 1 2 9 1 3 10 1 4 11 1 5 12 1 6 13 1



==> fd_rational_LDL/multigraphs_numberofedges/multigraph8.txt <==
16 1 0 15 8
16 2 0 15 4 1 15 4
16 2 0 15 5 1 15 3
16 2 0 15 6 1 15 2
16 2 0 15 7 1 15 1
16 3 0 15 3 1 15 3 2 15 2
16 3 0 15 4 1 15 2 2 15 2
16 3 0 15 4 1 15 3 2 15 1
16 3 0 15 5 1 15 2 2 15 1
16 3 0 15 6 1 15 1 2 15 1
16 4 0 15 2 1 15 2 2 15 2 3 15 2
16 4 0 15 3 1 15 2 2 15 2 3 15 1
16 4 0 15 3 1 15 3 2 15 1 3 15 1
16 4 0 15 4 1 15 2 2 15 1 3 15 1
16 4 0 15 5 1 15 1 2 15 1 3 15 1
16 5 0 15 2 1 15 2 2 15 2 3 15 1 4 15 1
16 5 0 15 3 1 15 2 2 15 1 3 15 1 4 15 1
16 5 0 15 4 1 15 1 2 15 1 3 15 1 4 15 1
16 6 0 15 2 1 15 2 2 15 1 3 15 1 4 15 1 5 15 1
16 6 0 15 3 1 15 1 2 15 1 3 15 1 4 15 1 5 15 1
16 7 0 15 2 1 15 1 2 15 1 3 15 1 4 15 1 5 15 1 6 15 1
16 8 0 15 1 1 15 1 2 15 1 3 15 1 4 15 1 5 15 1 6 15 1 7 15 1
16 2 0 14 4 1 15 4
16 2 0 14 5 1 15 3
16 2 0 14 6 1 15 2
16 2 0 14 7 1 15 1
16 3 0 14 1 0 15 6 1 15 1
16 3 0 14 2 0 15 4 1 15 2
16 3 0 14 2 0 15 5 1 15 1
16 3 0 14 3 0 15 2 1 15 3
16 3 0 14 3 0 15 3 1 15 2
16 3 0 14 3 0 15 4 1 15 1
16 3 0 14 4 0 15 1 1 15 3
16 3 0 14 4 0 15 2 1 15 2
16 3 0 14 4 0 15 3 1 15 1
16 3 0 14 5 0 15 1 1 15 2
16 3 0 14 5 0 15 2 1 15 1
16 3 0 14 6 0 15 1 1 15 1
16 3 0 14 1 1 15 4 2 15 3
16 3 0 14 1 1 15 5 2 15 2
16 3 0 14 1 1 15 6 2 15 1
16 3 0 14 2 1 15 3 2 15 3
16 3 0 14 2 1 15 4 2 15 2
16 3 0 14 2 1 15 5 2 15 1
16 3 0 14 3 1 15 3 2 15 2
16 3 0 14 3 1 15 4 2 15 1
16 3 0 14 4 1 15 2 2 15 2
16 3 0 14 4 1 15 3 2 15 1
16 3 0 14 5 1 15 2 2 15 1
16 3 0 14 6 1 15 1 2 15 1
16 3 0 14 3 0 15 3 14 15 2
16 3 0 14 4 0 15 2 14 15 2
16 3 0 14 4 0 15 3 14 15 1
16 3 0 14 5 0 15 2 14 15 1
16 3 0 14 6 0 15 1 14 15 1
16 4 0 14 1 0 15 1 1 15 3 2 15 3
16 4 0 14 1 0 15 1 1 15 4 2 15 2
16 4 0 14 1 0 15 1 1 15 5 2 15 1
16 4 0 14 1 0 15 2 1 15 3 2 15 2
16 4 0 14 1 0 15 2 1 15 4 2 15 1
16 4 0 14 1 0 15 3 1 15 2 2 15 2
16 4 0 14 1 0 15 3 1 15 3 2 15 1
16 4 0 14 1 0 15 4 1 15 2 2 15 1
16 4 0 14 1 0 15 5 1 15 1 2 15 1
16 4 0 14 2 0 15 1 1 15 3 2 15 2
16 4 0 14 2 0 15 1 1 15 4 2 15 1
16 4 0 14 2 0 15 2 1 15 2 2 15 2
16 4 0 14 2 0 15 2 1 15 3 2 15 1
16 4 0 14 2 0 15 3 1 15 2 2 15 1
16 4 0 14 2 0 15 4 1 15 1 2 15 1
16 4 0 14 3 0 15 1 1 15 2 2 15 2
16 4 0 14 3 0 15 1 1 15 3 2 15 1
16 4 0 14 3 0 15 2 1 15 2 2 15 1
16 4 0 14 3 0 15 3 1 15 1 2 15 1
16 4 0 14 4 0 15 1 1 15 2 2 15 1
16 4 0 14 4 0 15 2 1 15 1 2 15 1
16 4 0 14 5 0 15 1 1 15 1 2 15 1
16 4 0 14 1 1 15 3 2 15 2 3 15 2
16 4 0 14 1 1 15 3 2 15 3 3 15 1
16 4 0 14 1 1 15 4 2 15 2 3 15 1
16 4 0 14 1 1 15 5 2 15 1 3 15 1
16 4 0 14 2 1 15 2 2 15 2 3 15 2
16 4 0 14 2 1 15 3 2 15 2 3 15 1
16 4 0 14 2 1 15 4 2 15 1 3 15 1
16 4 0 14 3 1 15 2 2 15 2 3 15 1
16 4 0 14 3 1 15 3 2 15 1 3 15 1
16 4 0 14 4 1 15 2 2 15 1 3 15 1
16 4 0 14 5 1 15 1 2 15 1 3 15 1
16 4 0 14 1 0 15 1 1 15 5 14 15 1
16 4 0 14 1 0 15 2 1 15 3 14 15 2
16 4 0 14 1 0 15 2 1 15 4 14 15 1
16 4 0 14 1 0 15 3 1 15 1 14 15 3
16 4 0 14 1 0 15 3 1 15 2 14 15 2
16 4 0 14 1 0 15 3 1 15 3 14 15 1
16 4 0 14 1 0 15 4 1 15 1 14 15 2
16 4 0 14 1 0 15 4 1 15 2 14 15 1
16 4 0 14 1 0 15 5 1 15 1 14 15 1
16 4 0 14 2 0 15 1 1 15 4 14 15 1
16 4 0 14 2 0 15 2 1 15 2 14 15 2
16 4 0 14 2 0 15 2 1 15 3 14 15 1
16 4 0 14 2 0 15 3 1 15 1 14 15 2
16 4 0 14 2 0 15 3 1 15 2 14 15 1
16 4 0 14 2 0 15 4 1 15 1 14 15 1
16 4 0 14 3 0 15 1 1 15 3 14 15 1
16 4 0 14 3 0 15 2 1 15 1 14 15 2
16 4 0 14 3 0 15 2 1 15 2 14 15 1
16 4 0 14 3 0 15 3 1 15 1 14 15 1
16 4 0 14 4 0 15 1 1 15 2 14 15 1
16 4 0 14 4 0 15 2 1 15 1 14 15 1
16 4 0 14 5 0 15 1 1 15 1 14 15 1
16 5 0 14 1 0 15 1 1 15 2 2 15 2 3 15 2
16 5 0 14 1 0 15 1 1 15 3 2 15 2 3 15 1
16 5 0 14 1 0 15 1 1 15 4 2 15 1 3 15 1
16 5 0 14 1 0 15 2 1 15 2 2 15 2 3 15 1
16 5 0 14 1 0 15 2 1 15 3 2 15 1 3 15 1
16 5 0 14 1 0 15 3 1 15 2 2 15 1 3 15 1
16 5 0 14 1 0 15 4 1 15 1 2 15 1 3 15 1
16 5 0 14 2 0 15 1 1 15 2 2 15 2 3 15 1
16 5 0 14 2 0 15 1 1 15 3 2 15 1 3 15 1
16 5 0 14 2 0 15 2 1 15 2 2 15 1 3 15 1
16 5 0 14 2 0 15 3 1 15 1 2 15 1 3 15 1
16 5 0 14 3 0 15 1 1 15 2 2 15 1 3 15 1
16 5 0 14 3 0 15 2 1 15 1 2 15 1 3 15 1
16 5 0 14 4 0 15 1 1 15 1 2 15 1 3 15 1
16 5 0 14 1 1 15 2 2 15 2 3 15 2 4 15 1
16 5 0 14 1 1 15 3 2 15 2 3 15 1 4 15 1
16 5 0 14 1 1 15 4 2 15 1 3 15 1 4 15 1
16 5 0 14 2 1 15 2 2 15 2 3 15 1 4 15 1
16 5 0 14 2 1 15 3 2 15 1 3 15 1 4 15 1
16 5 0 14 3 1 15 2 2 15 1 3 15 1 4 15 1
16 5 0 14 4 1 15 1 2 15 1 3 15 1 4 15 1
16 5 0 14 1 0 15 1 1 15 3 2 15 2 14 15 1
16 5 0 14 1 0 15 1 1 15 4 2 15 1 14 15 1
16 5 0 14 1 0 15 2 1 15 2 2 15 1 14 15 2
16 5 0 14 1 0 15 2 1 15 2 2 15 2 14 15 1
16 5 0 14 1 0 15 2 1 15 3 2 15 1 14 15 1
16 5 0 14 1 0 15 3 1 15 1 2 15 1 14 15 2
16 5 0 14 1 0 15 3 1 15 2 2 15 1 14 15 1
16 5 0 14 1 0 15 4 1 15 1 2 15 1 14 15 1
16 5 0 14 2 0 15 1 1 15 2 2 15 2 14 15 1
16 5 0 14 2 0 15 1 1 15 3 2 15 1 14 15 1
16 5 0 14 2 0 15 2 1 15 1 2 15 1 14 15 2
16 5 0 14 2 0 15 2 1 15 2 2 15 1 14 15 1
16 5 0 14 2 0 15 3 1 15 1 2 15 1 14 15 1
16 5 0 14 3 0 15 1 1 15 2 2 15 1 14 15 1
16 5 0 14 3 0 15 2 1 15 1 2 15 1 14 15 1
16 5 0 14 4 0 15 1 1 15 1 2 15 1 14 15 1
16 6 0 14 1 0 15 1 1 15 2 2 15 2 3 15 1 4 15 1
16 6 0 14 1 0 15 1 1 15 3 2 15 1 3 15 1 4 15 1
16 6 0 14 1 0 15 2 1 15 2 2 15 1 3 15 1 4 15 1
16 6 0 14 1 0 15 3 1 15 1 2 15 1 3 15 1 4 15 1
16 6 0 14 2 0 15 1 1 15 2 2 15 1 3 15 1 4 15 1
16 6 0 14 2 0 15 2 1 15 1 2 15 1 3 15 1 4 15 1
16 6 0 14 3 0 15 1 1 15 1 2 15 1 3 15 1 4 15 1
16 6 0 14 1 1 15 2 2 15 2 3 15 1 4 15 1 5 15 1
16 6 0 14 1 1 15 3 2 15 1 3 15 1 4 15 1 5 15 1
16 6 0 14 2 1 15 2 2 15 1 3 15 1 4 15 1 5 15 1
16 6 0 14 3 1 15 1 2 15 1 3 15 1 4 15 1 5 15 1
16 6 0 14 1 0 15 1 1 15 2 2 15 2 3 15 1 14 15 1
16 6 0 14 1 0 15 1 1 15 3 2 15 1 3 15 1 14 15 1
16 6 0 14 1 0 15 2 1 15 1 2 15 1 3 15 1 14 15 2
16 6 0 14 1 0 15 2 1 15 2 2 15 1 3 15 1 14 15 1
16 6 0 14 1 0 15 3 1 15 1 2 15 1 3 15 1 14 15 1
16 6 0 14 2 0 15 1 1 15 2 2 15 1 3 15 1 14 15 1
16 6 0 14 2 0 15 2 1 15 1 2 15 1 3 15 1 14 15 1
16 6 0 14 3 0 15 1 1 15 1 2 15 1 3 15 1 14 15 1
16 7 0 14 1 0 15 1 1 15 2 2 15 1 3 15 1 4 15 1 5 15 1
16 7 0 14 1 0 15 2 1 15 1 2 15 1 3 15 1 4 15 1 5 15 1
16 7 0 14 2 0 15 1 1 15 1 2 15 1 3 15 1 4 15 1 5 15 1
16 7 0 14 1 1 15 2 2 15 1 3 15 1 4 15 1 5 15 1 6 15 1
16 7 0 14 2 1 15 1 2 15 1 3 15 1 4 15 1 5 15 1 6 15 1
16 7 0 14 1 0 15 1 1 15 2 2 15 1 3 15 1 4 15 1 14 15 1
16 7 0 14 1 0 15 2 1 15 1 2 15 1 3 15 1 4 15 1 14 15 1
16 7 0 14 2 0 15 1 1 15 1 2 15 1 3 15 1 4 15 1 14 15 1
16 8 0 14 1 0 15 1 1 15 1 2 15 1 3 15 1 4 15 1 5 15 1 6 15 1
16 8 0 14 1 1 15 1 2 15 1 3 15 1 4 15 1 5 15 1 6 15 1 7 15 1
16 8 0 14 1 0 15 1 1 15 1 2 15 1 3 15 1 4 15 1 5 15 1 14 15 1
16 4 0 14 2 0 15 2 1 14 2 1 15 2
16 4 0 14 3 0 15 1 1 14 1 1 15 3
16 4 0 14 3 0 15 2 1 14 1 1 15 2
16 4 0 14 3 0 15 2 1 14 2 1 15 1
16 4 0 14 3 0 15 3 1 14 1 1 15 1
16 4 0 14 4 0 15 1 1 14 1 1 15 2
16 4 0 14 4 0 15 2 1 14 1 1 15 1
16 4 0 14 5 0 15 1 1 14 1 1 15 1
16 4 0 14 2 1 14 2 2 15 2 3 15 2
16 4 0 14 3 1 14 1 2 15 2 3 15 2
16 4 0 14 3 1 14 1 2 15 3 3 15 1
16 4 0 14 3 1 14 2 2 15 2 3 15 1
16 4 0 14 3 1 14 3 2 15 1 3 15 1
16 4 0 14 4 1 14 1 2 15 2 3 15 1
16 4 0 14 4 1 14 2 2 15 1 3 15 1
16 4 0 14 5 1 14 1 2 15 1 3 15 1
16 5 0 14 1 0 15 1 1 14 1 1 15 1 2 15 4
16 5 0 14 1 0 15 2 1 14 1 1 15 1 2 15 3
16 5 0 14 1 0 15 2 1 14 1 1 15 2 2 15 2
16 5 0 14 1 0 15 3 1 14 1 1 15 1 2 15 2
16 5 0 14 1 0 15 3 1 14 1 1 15 2 2 15 1
16 5 0 14 1 0 15 4 1 14 1 1 15 1 2 15 1
16 5 0 14 2 0 15 1 1 14 1 1 15 1 2 15 3
16 5 0 14 2 0 15 1 1 14 1 1 15 2 2 15 2
16 5 0 14 2 0 15 1 1 14 1 1 15 3 2 15 1
16 5 0 14 2 0 15 1 1 14 2 1 15 1 2 15 2
16 5 0 14 2 0 15 2 1 14 1 1 15 1 2 15 2
16 5 0 14 2 0 15 2 1 14 1 1 15 2 2 15 1
16 5 0 14 2 0 15 2 1 14 2 1 15 1 2 15 1
16 5 0 14 2 0 15 3 1 14 1 1 15 1 2 15 1
16 5 0 14 3 0 15 1 1 14 1 1 15 1 2 15 2
16 5 0 14 3 0 15 1 1 14 1 1 15 2 2 15 1
16 5 0 14 3 0 15 1 1 14 2 1 15 1 2 15 1
16 5 0 14 3 0 15 2 1 14 1 1 15 1 2 15 1
16 5 0 14 4 0 15 1 1 14 1 1 15 1 2 15 1
16 5 0 14 1 0 15 1 1 14 1 2 15 3 3 15 2
16 5 0 14 1 0 15 1 1 14 1 2 15 4 3 15 1
16 5 0 14 1 0 15 1 1 14 2 2 15 2 3 15 2
16 5 0 14 1 0 15 1 1 14 2 2 15 3 3 15 1
16 5 0 14 1 0 15 1 1 14 3 2 15 2 3 15 1
16 5 0 14 1 0 15 1 1 14 4 2 15 1 3 15 1
16 5 0 14 1 0 15 2 1 14 1 2 15 2 3 15 2
16 5 0 14 1 0 15 2 1 14 1 2 15 3 3 15 1
16 5 0 14 1 0 15 2 1 14 2 2 15 2 3 15 1
16 5 0 14 1 0 15 2 1 14 3 2 15 1 3 15 1
16 5 0 14 1 0 15 3 1 14 1 2 15 2 3 15 1
16 5 0 14 1 0 15 3 1 14 2 2 15 1 3 15 1
16 5 0 14 1 0 15 4 1 14 1 2 15 1 3 15 1
16 5 0 14 2 0 15 1 1 14 1 2 15 2 3 15 2
16 5 0 14 2 0 15 1 1 14 1 2 15 3 3 15 1
16 5 0 14 2 0 15 1 1 14 2 2 15 2 3 15 1
16 5 0 14 2 0 15 1 1 14 3 2 15 1 3 15 1
16 5 0 14 2 0 15 2 1 14 1 2 15 2 3 15 1
16 5 0 14 2 0 15 2 1 14 2 2 15 1 3 15 1
16 5 0 14 2 0 15 3 1 14 1 2 15 1 3 15 1
16 5 0 14 3 0 15 1 1 14 1 2 15 2 3 15 1
16 5 0 14 3 0 15 1 1 14 2 2 15 1 3 15 1
16 5 0 14 3 0 15 2 1 14 1 2 15 1 3 15 1
16 5 0 14 4 0 15 1 1 14 1 2 15 1 3 15 1
16 5 0 14 1 1 14 1 2 15 2 3 15 2 4 15 2
16 5 0 14 1 1 14 1 2 15 3 3 15 2 4 15 1
16 5 0 14 1 1 14 1 2 15 4 3 15 1 4 15 1
16 5 0 14 2 1 14 1 2 15 2 3 15 2 4 15 1
16 5 0 14 2 1 14 1 2 15 3 3 15 1 4 15 1
16 5 0 14 2 1 14 2 2 15 2 3 15 1 4 15 1
16 5 0 14 3 1 14 1 2 15 2 3 15 1 4 15 1
16 5 0 14 3 1 14 2 2 15 1 3 15 1 4 15 1
16 5 0 14 4 1 14 1 2 15 1 3 15 1 4 15 1
16 5 0 14 1 0 15 1 1 14 1 1 15 1 14 15 4
16 5 0 14 2 0 15 1 1 14 1 1 15 1 14 15 3
16 5 0 14 2 0 15 1 1 14 1 1 15 2 14 15 2
16 5 0 14 2 0 15 1 1 14 2 1 15 1 14 15 2
16 5 0 14 2 0 15 2 1 14 1 1 15 1 14 15 2
16 5 0 14 2 0 15 2 1 14 2 1 15 1 14 15 1
16 5 0 14 3 0 15 1 1 14 1 1 15 1 14 15 2
16 5 0 14 3 0 15 1 1 14 1 1 15 2 14 15 1
16 5 0 14 3 0 15 1 1 14 2 1 15 1 14 15 1
16 5 0 14 3 0 15 2 1 14 1 1 15 1 14 15 1
16 5 0 14 4 0 15 1 1 14 1 1 15 1 14 15 1
16 5 0 14 1 0 15 1 1 14 1 2 15 1 14 15 4
16 5 0 14 1 0 15 1 1 14 2 2 15 1 14 15 3
16 5 0 14 1 0 15 1 1 14 2 2 15 2 14 15 2
16 5 0 14 1 0 15 1 1 14 3 2 15 1 14 15 2
16 5 0 14 1 0 15 1 1 14 3 2 15 2 14 15 1
16 5 0 14 1 0 15 1 1 14 4 2 15 1 14 15 1
16 5 0 14 2 0 15 1 1 14 1 2 15 1 14 15 3
16 5 0 14 2 0 15 1 1 14 1 2 15 2 14 15 2
16 5 0 14 2 0 15 1 1 14 1 2 15 3 14 15 1
16 5 0 14 2 0 15 1 1 14 2 2 15 1 14 15 2
16 5 0 14 2 0 15 1 1 14 2 2 15 2 14 15 1
16 5 0 14 2 0 15 1 1 14 3 2 15 1 14 15 1
16 5 0 14 2 0 15 2 1 14 1 2 15 1 14 15 2
16 5 0 14 2 0 15 2 1 14 2 2 15 1 14 15 1
16 5 0 14 3 0 15 1 1 14 1 2 15 1 14 15 2
16 5 0 14 3 0 15 1 1 14 1 2 15 2 14 15 1
16 5 0 14 3 0 15 1 1 14 2 2 15 1 14 15 1
16 5 0 14 3 0 15 2 1 14 1 2 15 1 14 15 1
16 5 0 14 4 0 15 1 1 14 1 2 15 1 14 15 1
16 5 0 14 1 1 14 1 2 15 1 3 15 1 14 15 4
16 5 0 14 2 1 14 1 2 15 1 3 15 1 14 15 3
16 5 0 14 2 1 14 1 2 15 2 3 15 1 14 15 2
16 5 0 14 2 1 14 2 2 15 1 3 15 1 14 15 2
16 5 0 14 2 1 14 2 2 15 2 3 15 1 14 15 1
16 5 0 14 3 1 14 1 2 15 1 3 15 1 14 15 2
16 5 0 14 3 1 14 1 2 15 2 3 15 1 14 15 1
16 5 0 14 3 1 14 2 2 15 1 3 15 1 14 15 1
16 5 0 14 4 1 14 1 2 15 1 3 15 1 14 15 1
16 6 0 14 1 0 15 1 1 14 1 1 15 1 2 15 2 3 15 2
16 6 0 14 1 0 15 1 1 14 1 1 15 1 2 15 3 3 15 1
16 6 0 14 1 0 15 2 1 14 1 1 15 1 2 15 2 3 15 1
16 6 0 14 1 0 15 2 1 14 1 1 15 2 2 15 1 3 15 1
16 6 0 14 1 0 15 3 1 14 1 1 15 1 2 15 1 3 15 1
16 6 0 14 2 0 15 1 1 14 1 1 15 1 2 15 2 3 15 1
16 6 0 14 2 0 15 1 1 14 1 1 15 2 2 15 1 3 15 1
16 6 0 14 2 0 15 1 1 14 2 1 15 1 2 15 1 3 15 1
16 6 0 14 2 0 15 2 1 14 1 1 15 1 2 15 1 3 15 1
16 6 0 14 3 0 15 1 1 14 1 1 15 1 2 15 1 3 15 1
16 6 0 14 1 0 15 1 1 14 1 2 15 2 3 15 2 4 15 1
16 6 0 14 1 0 15 1 1 14 1 2 15 3 3 15 1 4 15 1
16 6 0 14 1 0 15 1 1 14 2 2 15 2 3 15 1 4 15 1
16 6 0 14 1 0 15 1 1 14 3 2 15 1 3 15 1 4 15 1
16 6 0 14 1 0 15 2 1 14 1 2 15 2 3 15 1 4 15 1
16 6 0 14 1 0 15 2 1 14 2 2 15 1 3 15 1 4 15 1
16 6 0 14 1 0 15 3 1 14 1 2 15 1 3 15 1 4 15 1
16 6 0 14 2 0 15 1 1 14 1 2 15 2 3 15 1 4 15 1
16 6 0 14 2 0 15 1 1 14 2 2 15 1 3 15 1 4 15 1
16 6 0 14 2 0 15 2 1 14 1 2 15 1 3 15 1 4 15 1
16 6 0 14 3 0 15 1 1 14 1 2 15 1 3 15 1 4 15 1
16 6 0 14 1 1 14 1 2 15 2 3 15 2 4 15 1 5 15 1
16 6 0 14 1 1 14 1 2 15 3 3 15 1 4 15 1 5 15 1
16 6 0 14 2 1 14 1 2 15 2 3 15 1 4 15 1 5 15 1
16 6 0 14 2 1 14 2 2 15 1 3 15 1 4 15 1 5 15 1
16 6 0 14 3 1 14 1 2 15 1 3 15 1 4 15 1 5 15 1
16 6 0 14 1 0 15 1 1 14 1 1 15 1 2 15 1 14 15 3
16 6 0 14 1 0 15 1 1 14 1 1 15 1 2 15 2 14 15 2
16 6 0 14 1 0 15 1 1 14 1 1 15 1 2 15 3 14 15 1
16 6 0 14 1 0 15 2 1 14 1 1 15 1 2 15 1 14 15 2
16 6 0 14 1 0 15 2 1 14 1 1 15 1 2 15 2 14 15 1
16 6 0 14 1 0 15 2 1 14 1 1 15 2 2 15 1 14 15 1
16 6 0 14 1 0 15 3 1 14 1 1 15 1 2 15 1 14 15 1
16 6 0 14 2 0 15 1 1 14 1 1 15 1 2 15 1 14 15 2
16 6 0 14 2 0 15 1 1 14 1 1 15 1 2 15 2 14 15 1
16 6 0 14 2 0 15 1 1 14 1 1 15 2 2 15 1 14 15 1
16 6 0 14 2 0 15 1 1 14 2 1 15 1 2 15 1 14 15 1
16 6 0 14 2 0 15 2 1 14 1 1 15 1 2 15 1 14 15 1
16 6 0 14 3 0 15 1 1 14 1 1 15 1 2 15 1 14 15 1
16 6 0 14 1 0 15 1 1 14 1 2 15 1 3 15 1 14 15 3
16 6 0 14 1 0 15 1 1 14 1 2 15 2 3 15 1 14 15 2
16 6 0 14 1 0 15 1 1 14 1 2 15 2 3 15 2 14 15 1
16 6 0 14 1 0 15 1 1 14 1 2 15 3 3 15 1 14 15 1
16 6 0 14 1 0 15 1 1 14 2 2 15 1 3 15 1 14 15 2
16 6 0 14 1 0 15 1 1 14 2 2 15 2 3 15 1 14 15 1
16 6 0 14 1 0 15 1 1 14 3 2 15 1 3 15 1 14 15 1
16 6 0 14 1 0 15 2 1 14 1 2 15 1 3 15 1 14 15 2
16 6 0 14 1 0 15 2 1 14 1 2 15 2 3 15 1 14 15 1
16 6 0 14 1 0 15 2 1 14 2 2 15 1 3 15 1 14 15 1
16 6 0 14 1 0 15 3 1 14 1 2 15 1 3 15 1 14 15 1
16 6 0 14 2 0 15 1 1 14 1 2 15 1 3 15 1 14 15 2
16 6 0 14 2 0 15 1 1 14 1 2 15 2 3 15 1 14 15 1
16 6 0 14 2 0 15 1 1 14 2 2 15 1 3 15 1 14 15 1
16 6 0 14 2 0 15 2 1 14 1 2 15 1 3 15 1 14 15 1
16 6 0 14 3 0 15 1 1 14 1 2 15 1 3 15 1 14 15 1
16 6 0 14 1 1 14 1 2 15 1 3 15 1 4 15 1 14 15 3
16 6 0 14 1 1 14 1 2 15 2 3 15 1 4 15 1 14 15 2
16 6 0 14 1 1 14 1 2 15 2 3 15 2 4 15 1 14 15 1
16 6 0 14 1 1 14 1 2 15 3 3 15 1 4 15 1 14 15 1
16 6 0 14 2 1 14 1 2 15 1 3 15 1 4 15 1 14 15 2
16 6 0 14 2 1 14 1 2 15 2 3 15 1 4 15 1 14 15 1
16 6 0 14 2 1 14 2 2 15 1 3 15 1 4 15 1 14 15 1
16 6 0 14 3 1 14 1 2 15 1 3 15 1 4 15 1 14 15 1
16 7 0 14 1 0 15 1 1 14 1 1 15 1 2 15 2 3 15 1 4 15 1
16 7 0 14 1 0 15 2 1 14 1 1 15 1 2 15 1 3 15 1 4 15 1
16 7 0 14 2 0 15 1 1 14 1 1 15 1 2 15 1 3 15 1 4 15 1
16 7 0 14 1 0 15 1 1 14 1 2 15 2 3 15 1 4 15 1 5 15 1
16 7 0 14 1 0 15 1 1 14 2 2 15 1 3 15 1 4 15 1 5 15 1
16 7 0 14 1 0 15 2 1 14 1 2 15 1 3 15 1 4 15 1 5 15 1
16 7 0 14 2 0 15 1 1 14 1 2 15 1 3 15 1 4 15 1 5 15 1
16 7 0 14 1 1 14 1 2 15 2 3 15 1 4 15 1 5 15 1 6 15 1
16 7 0 14 2 1 14 1 2 15 1 3 15 1 4 15 1 5 15 1 6 15 1
16 7 0 14 1 0 15 1 1 14 1 1 15 1 2 15 1 3 15 1 14 15 2
16 7 0 14 1 0 15 1 1 14 1 1 15 1 2 15 2 3 15 1 14 15 1
16 7 0 14 1 0 15 2 1 14 1 1 15 1 2 15 1 3 15 1 14 15 1
16 7 0 14 2 0 15 1 1 14 1 1 15 1 2 15 1 3 15 1 14 15 1
16 7 0 14 1 0 15 1 1 14 1 2 15 1 3 15 1 4 15 1 14 15 2
16 7 0 14 1 0 15 1 1 14 1 2 15 2 3 15 1 4 15 1 14 15 1
16 7 0 14 1 0 15 1 1 14 2 2 15 1 3 15 1 4 15 1 14 15 1
16 7 0 14 1 0 15 2 1 14 1 2 15 1 3 15 1 4 15 1 14 15 1
16 7 0 14 2 0 15 1 1 14 1 2 15 1 3 15 1 4 15 1 14 15 1
16 7 0 14 1 1 14 1 2 15 1 3 15 1 4 15 1 5 15 1 14 15 2
16 7 0 14 1 1 14 1 2 15 2 3 15 1 4 15 1 5 15 1 14 15 1
16 7 0 14 2 1 14 1 2 15 1 3 15 1 4 15 1 5 15 1 14 15 1
16 8 0 14 1 0 15 1 1 14 1 1 15 1 2 15 1 3 15 1 4 15 1 5 15 1
16 8 0 14 1 0 15 1 1 14 1 2 15 1 3 15 1 4 15 1 5 15 1 6 15 1
16 8 0 14 1 1 14 1 2 15 1 3 15 1 4 15 1 5 15 1 6 15 1 7 15 1
16 8 0 14 1 0 15 1 1 14 1 1 15 1 2 15 1 3 15 1 4 15 1 14 15 1
16 8 0 14 1 0 15 1 1 14 1 2 15 1 3 15 1 4 15 1 5 15 1 14 15 1
16 8 0 14 1 1 14 1 2 15 1 3 15 1 4 15 1 5 15 1 6 15 1 14 15 1
16 6 0 14 2 0 15 1 1 14 1 1 15 2 2 14 1 2 15 1
16 6 0 14 2 0 15 1 1 14 2 1 15 1 2 14 1 2 15 1
16 6 0 14 2 0 15 2 1 14 1 1 15 1 2 14 1 2 15 1
16 6 0 14 3 0 15 1 1 14 1 1 15 1 2 14 1 2 15 1
16 6 0 14 1 0 15 1 1 14 1 1 15 1 2 14 2 3 15 2
16 6 0 14 1 0 15 1 1 14 1 1 15 1 2 14 3 3 15 1
16 6 0 14 2 0 15 1 1 14 1 1 15 1 2 14 1 3 15 2
16 6 0 14 2 0 15 1 1 14 1 1 15 1 2 14 2 3 15 1
16 6 0 14 2 0 15 1 1 14 1 1 15 2 2 14 1 3 15 1
16 6 0 14 2 0 15 1 1 14 2 1 15 1 2 14 1 3 15 1
16 6 0 14 2 0 15 2 1 14 1 1 15 1 2 14 1 3 15 1
16 6 0 14 3 0 15 1 1 14 1 1 15 1 2 14 1 3 15 1
16 6 0 14 1 0 15 1 1 14 2 2 14 1 3 15 2 4 15 1
16 6 0 14 1 0 15 1 1 14 2 2 14 2 3 15 1 4 15 1
16 6 0 14 1 0 15 1 1 14 3 2 14 1 3 15 1 4 15 1
16 6 0 14 2 0 15 1 1 14 1 2 14 1 3 15 2 4 15 1
16 6 0 14 2 0 15 1 1 14 2 2 14 1 3 15 1 4 15 1
16 6 0 14 2 0 15 2 1 14 1 2 14 1 3 15 1 4 15 1
16 6 0 14 3 0 15 1 1 14 1 2 14 1 3 15 1 4 15 1
16 6 0 14 2 1 14 1 2 14 1 3 15 2 4 15 1 5 15 1
16 6 0 14 2 1 14 2 2 14 1 3 15 1 4 15 1 5 15 1
16 6 0 14 3 1 14 1 2 14 1 3 15 1 4 15 1 5 15 1
16 7 0 14 1 0 15 1 1 14 1 1 15 1 2 14 1 2 15 1 3 15 2
16 7 0 14 1 0 15 2 1 14 1 1 15 1 2 14 1 2 15 1 3 15 1
16 7 0 14 2 0 15 1 1 14 1 1 15 1 2 14 1 2 15 1 3 15 1
16 7 0 14 1 0 15 1 1 14 1 1 15 1 2 14 1 3 15 2 4 15 1
16 7 0 14 1 0 15 1 1 14 1 1 15 1 2 14 2 3 15 1 4 15 1
16 7 0 14 1 0 15 2 1 14 1 1 15 1 2 14 1 3 15 1 4 15 1
16 7 0 14 2 0 15 1 1 14 1 1 15 1 2 14 1 3 15 1 4 15 1
16 7 0 14 1 0 15 1 1 14 1 2 14 1 3 15 2 4 15 1 5 15 1
16 7 0 14 1 0 15 1 1 14 2 2 14 1 3 15 1 4 15 1 5 15 1
16 7 0 14 1 0 15 2 1 14 1 2 14 1 3 15 1 4 15 1 5 15 1
16 7 0 14 2 0 15 1 1 14 1 2 14 1 3 15 1 4 15 1 5 15 1
16 7 0 14 1 1 14 1 2 14 1 3 15 2 4 15 1 5 15 1 6 15 1
16 7 0 14 2 1 14 1 2 14 1 3 15 1 4 15 1 5 15 1 6 15 1
16 7 0 14 1 0 15 1 1 14 1 1 15 1 2 14 1 2 15 1 14 15 2
16 7 0 14 2 0 15 1 1 14 1 1 15 1 2 14 1 2 15 1 14 15 1
16 7 0 14 1 0 15 1 1 14 1 1 15 1 2 14 1 3 15 1 14 15 2
16 7 0 14 1 0 15 1 1 14 1 1 15 1 2 14 2 3 15 1 14 15 1
16 7 0 14 2 0 15 1 1 14 1 1 15 1 2 14 1 3 15 1 14 15 1
16 7 0 14 1 0 15 1 1 14 1 2 14 1 3 15 1 4 15 1 14 15 2
16 7 0 14 1 0 15 1 1 14 2 2 14 1 3 15 1 4 15 1 14 15 1
16 7 0 14 2 0 15 1 1 14 1 2 14 1 3 15 1 4 15 1 14 15 1
16 7 0 14 1 1 14 1 2 14 1 3 15 1 4 15 1 5 15 1 14 15 2
16 7 0 14 2 1 14 1 2 14 1 3 15 1 4 15 1 5 15 1 14 15 1
16 8 0 14 1 0 15 1 1 14 1 1 15 1 2 14 1 2 15 1 3 15 1 4 15 1
16 8 0 14 1 0 15 1 1 14 1 1 15 1 2 14 1 3 15 1 4 15 1 5 15 1
16 8 0 14 1 0 15 1 1 14 1 2 14 1 3 15 1 4 15 1 5 15 1 6 15 1
16 8 0 14 1 1 14 1 2 14 1 3 15 1 4 15 1 5 15 1 6 15 1 7 15 1
16 8 0 14 1 0 15 1 1 14 1 1 15 1 2 14 1 2 15 1 3 15 1 14 15 1
16 8 0 14 1 0 15 1 1 14 1 1 15 1 2 14 1 3 15 1 4 15 1 14 15 1
16 8 0 14 1 0 15 1 1 14 1 2 14 1 3 15 1 4 15 1 5 15 1 14 15 1
16 8 0 14 1 1 14 1 2 14 1 3 15 1 4 15 1 5 15 1 6 15 1 14 15 1
16 8 0 14 1 0 15 1 1 14 1 1 15 1 2 14 1 2 15 1 3 14 1 3 15 1
16 8 0 14 1 0 15 1 1 14 1 1 15 1 2 14 1 2 15 1 3 14 1 4 15 1
16 8 0 14 1 0 15 1 1 14 1 1 15 1 2 14 1 3 14 1 4 15 1 5 15 1
16 8 0 14 1 0 15 1 1 14 1 2 14 1 3 14 1 4 15 1 5 15 1 6 15 1
16 8 0 14 1 1 14 1 2 14 1 3 14 1 4 15 1 5 15 1 6 15 1 7 15 1
16 3 0 13 3 1 14 3 2 15 2
16 3 0 13 4 1 14 2 2 15 2
16 3 0 13 4 1 14 3 2 15 1
16 3 0 13 5 1 14 2 2 15 1
16 3 0 13 6 1 14 1 2 15 1
16 4 0 13 1 0 15 3 1 14 1 1 15 3
16 4 0 13 1 0 15 4 1 14 1 1 15 2
16 4 0 13 1 0 15 5 1 14 1 1 15 1
16 4 0 13 2 0 15 1 1 14 1 1 15 4
16 4 0 13 2 0 15 2 1 14 1 1 15 3
16 4 0 13 2 0 15 2 1 14 2 1 15 2
16 4 0 13 2 0 15 3 1 14 1 1 15 2
16 4 0 13 2 0 15 3 1 14 2 1 15 1
16 4 0 13 2 0 15 4 1 14 1 1 15 1
16 4 0 13 3 0 15 1 1 14 1 1 15 3
16 4 0 13 3 0 15 1 1 14 2 1 15 2
16 4 0 13 3 0 15 1 1 14 3 1 15 1
16 4 0 13 3 0 15 2 1 14 1 1 15 2
16 4 0 13 3 0 15 2 1 14 2 1 15 1
16 4 0 13 3 0 15 3 1 14 1 1 15 1
16 4 0 13 4 0 15 1 1 14 1 1 15 2
16 4 0 13 4 0 15 1 1 14 2 1 15 1
16 4 0 13 4 0 15 2 1 14 1 1 15 1
16 4 0 13 5 0 15 1 1 14 1 1 15 1
16 4 0 13 1 0 15 1 1 14 5 2 15 1
16 4 0 13 1 0 15 2 1 14 4 2 15 1
16 4 0 13 1 0 15 3 1 14 3 2 15 1
16 4 0 13 1 0 15 4 1 14 2 2 15 1
16 4 0 13 1 0 15 5 1 14 1 2 15 1
16 4 0 13 2 0 15 1 1 14 3 2 15 2
16 4 0 13 2 0 15 1 1 14 4 2 15 1
16 4 0 13 2 0 15 2 1 14 2 2 15 2
16 4 0 13 2 0 15 2 1 14 3 2 15 1
16 4 0 13 2 0 15 3 1 14 1 2 15 2
16 4 0 13 2 0 15 3 1 14 2 2 15 1
16 4 0 13 2 0 15 4 1 14 1 2 15 1
16 4 0 13 3 0 15 1 1 14 1 2 15 3
16 4 0 13 3 0 15 1 1 14 2 2 15 2
16 4 0 13 3 0 15 1 1 14 3 2 15 1
16 4 0 13 3 0 15 2 1 14 1 2 15 2
16 4 0 13 3 0 15 2 1 14 2 2 15 1
16 4 0 13 3 0 15 3 1 14 1 2 15 1
16 4 0 13 4 0 15 1 1 14 1 2 15 2
16 4 0 13 4 0 15 1 1 14 2 2 15 1
16 4 0 13 4 0 15 2 1 14 1 2 15 1
16 4 0 13 5 0 15 1 1 14 1 2 15 1
16 4 0 13 1 1 14 1 2 15 3 3 15 3
16 4 0 13 1 1 14 1 2 15 4 3 15 2
16 4 0 13 1 1 14 1 2 15 5 3 15 1
16 4 0 13 2 1 14 1 2 15 3 3 15 2
16 4 0 13 2 1 14 1 2 15 4 3 15 1
16 4 0 13 2 1 14 2 2 15 2 3 15 2
16 4 0 13 2 1 14 2 2 15 3 3 15 1
16 4 0 13 3 1 14 1 2 15 2 3 15 2
16 4 0 13 3 1 14 1 2 15 3 3 15 1
16 4 0 13 3 1 14 2 2 15 2 3 15 1
16 4 0 13 3 1 14 3 2 15 1 3 15 1
16 4 0 13 4 1 14 1 2 15 2 3 15 1
16 4 0 13 4 1 14 2 2 15 1 3 15 1
16 4 0 13 5 1 14 1 2 15 1 3 15 1
16 4 0 13 1 0 15 1 1 14 5 13 15 1
16 4 0 13 2 0 15 1 1 14 4 13 15 1
16 4 0 13 2 0 15 2 1 14 2 13 15 2
16 4 0 13 2 0 15 2 1 14 3 13 15 1
16 4 0 13 3 0 15 1 1 14 3 13 15 1
16 4 0 13 3 0 15 2 1 14 1 13 15 2
16 4 0 13 3 0 15 2 1 14 2 13 15 1
16 4 0 13 3 0 15 3 1 14 1 13 15 1
16 4 0 13 4 0 15 1 1 14 2 13 15 1
16 4 0 13 4 0 15 2 1 14 1 13 15 1
16 4 0 13 5 0 15 1 1 14 1 13 15 1
16 5 0 13 1 0 15 1 1 14 1 1 15 1 2 15 4
16 5 0 13 1 0 15 2 1 14 1 1 15 1 2 15 3
16 5 0 13 1 0 15 2 1 14 1 1 15 2 2 15 2
16 5 0 13 1 0 15 3 1 14 1 1 15 1 2 15 2
16 5 0 13 1 0 15 3 1 14 1 1 15 2 2 15 1
16 5 0 13 1 0 15 4 1 14 1 1 15 1 2 15 1
16 5 0 13 2 0 15 1 1 14 1 1 15 1 2 15 3
16 5 0 13 2 0 15 1 1 14 1 1 15 2 2 15 2
16 5 0 13 2 0 15 1 1 14 1 1 15 3 2 15 1
16 5 0 13 2 0 15 1 1 14 2 1 15 1 2 15 2
16 5 0 13 2 0 15 2 1 14 1 1 15 1 2 15 2
16 5 0 13 2 0 15 2 1 14 1 1 15 2 2 15 1
16 5 0 13 2 0 15 2 1 14 2 1 15 1 2 15 1
16 5 0 13 2 0 15 3 1 14 1 1 15 1 2 15 1
16 5 0 13 3 0 15 1 1 14 1 1 15 1 2 15 2
16 5 0 13 3 0 15 1 1 14 1 1 15 2 2 15 1
16 5 0 13 3 0 15 1 1 14 2 1 15 1 2 15 1
16 5 0 13 3 0 15 2 1 14 1 1 15 1 2 15 1
16 5 0 13 4 0 15 1 1 14 1 1 15 1 2 15 1
16 5 0 13 1 0 15 1 1 14 1 2 15 3 3 15 2
16 5 0 13 1 0 15 1 1 14 1 2 15 4 3 15 1
16 5 0 13 1 0 15 1 1 14 2 2 15 2 3 15 2
16 5 0 13 1 0 15 1 1 14 2 2 15 3 3 15 1
16 5 0 13 1 0 15 1 1 14 3 2 15 2 3 15 1
16 5 0 13 1 0 15 1 1 14 4 2 15 1 3 15 1
16 5 0 13 1 0 15 2 1 14 1 2 15 2 3 15 2
16 5 0 13 1 0 15 2 1 14 1 2 15 3 3 15 1
16 5 0 13 1 0 15 2 1 14 2 2 15 2 3 15 1
16 5 0 13 1 0 15 2 1 14 3 2 15 1 3 15 1
16 5 0 13 1 0 15 3 1 14 1 2 15 2 3 15 1
16 5 0 13 1 0 15 3 1 14 2 2 15 1 3 15 1
16 5 0 13 1 0 15 4 1 14 1 2 15 1 3 15 1
16 5 0 13 2 0 15 1 1 14 1 2 15 2 3 15 2
16 5 0 13 2 0 15 1 1 14 1 2 15 3 3 15 1
16 5 0 13 2 0 15 1 1 14 2 2 15 2 3 15 1
16 5 0 13 2 0 15 1 1 14 3 2 15 1 3 15 1
16 5 0 13 2 0 15 2 1 14 1 2 15 2 3 15 1
16 5 0 13 2 0 15 2 1 14 2 2 15 1 3 15 1
16 5 0 13 2 0 15 3 1 14 1 2 15 1 3 15 1
16 5 0 13 3 0 15 1 1 14 1 2 15 2 3 15 1
16 5 0 13 3 0 15 1 1 14 2 2 15 1 3 15 1
16 5 0 13 3 0 15 2 1 14 1 2 15 1 3 15 1
16 5 0 13 4 0 15 1 1 14 1 2 15 1 3 15 1
16 5 0 13 1 1 14 1 2 15 2 3 15 2 4 15 2
16 5 0 13 1 1 14 1 2 15 3 3 15 2 4 15 1
16 5 0 13 1 1 14 1 2 15 4 3 15 1 4 15 1
16 5 0 13 2 1 14 1 2 15 2 3 15 2 4 15 1
16 5 0 13 2 1 14 1 2 15 3 3 15 1 4 15 1
16 5 0 13 2 1 14 2 2 15 2 3 15 1 4 15 1
16 5 0 13 3 1 14 1 2 15 2 3 15 1 4 15 1
16 5 0 13 3 1 14 2 2 15 1 3 15 1 4 15 1
16 5 0 13 4 1 14 1 2 15 1 3 15 1 4 15 1
16 5 0 13 1 0 15 1 1 14 1 1 15 4 13 15 1
16 5 0 13 1 0 15 1 1 14 2 1 15 3 13 15 1
16 5 0 13 1 0 15 1 1 14 3 1 15 2 13 15 1
16 5 0 13 1 0 15 1 1 14 4 1 15 1 13 15 1
16 5 0 13 1 0 15 2 1 14 1 1 15 2 13 15 2
16 5 0 13 1 0 15 2 1 14 1 1 15 3 13 15 1
16 5 0 13 1 0 15 2 1 14 2 1 15 1 13 15 2
16 5 0 13 1 0 15 2 1 14 2 1 15 2 13 15 1
16 5 0 13 1 0 15 2 1 14 3 1 15 1 13 15 1
16 5 0 13 1 0 15 3 1 14 1 1 15 1 13 15 2
16 5 0 13 1 0 15 3 1 14 1 1 15 2 13 15 1
16 5 0 13 1 0 15 3 1 14 2 1 15 1 13 15 1
16 5 0 13 1 0 15 4 1 14 1 1 15 1 13 15 1
16 5 0 13 2 0 15 1 1 14 1 1 15 3 13 15 1
16 5 0 13 2 0 15 1 1 14 2 1 15 2 13 15 1
16 5 0 13 2 0 15 1 1 14 3 1 15 1 13 15 1
16 5 0 13 2 0 15 2 1 14 1 1 15 1 13 15 2
16 5 0 13 2 0 15 2 1 14 1 1 15 2 13 15 1
16 5 0 13 2 0 15 2 1 14 2 1 15 1 13 15 1
16 5 0 13 2 0 15 3 1 14 1 1 15 1 13 15 1
16 5 0 13 3 0 15 1 1 14 1 1 15 2 13 15 1
16 5 0 13 3 0 15 1 1 14 2 1 15 1 13 15 1
16 5 0 13 3 0 15 2 1 14 1 1 15 1 13 15 1
16 5 0 13 4 0 15 1 1 14 1 1 15 1 13 15 1
16 5 0 13 1 0 15 1 1 14 1 2 15 4 13 15 1
16 5 0 13 1 0 15 1 1 14 2 2 15 3 13 15 1
16 5 0 13 1 0 15 1 1 14 3 2 15 2 13 15 1
16 5 0 13 1 0 15 1 1 14 4 2 15 1 13 15 1
16 5 0 13 1 0 15 2 1 14 1 2 15 2 13 15 2
16 5 0 13 1 0 15 2 1 14 1 2 15 3 13 15 1
16 5 0 13 1 0 15 2 1 14 2 2 15 1 13 15 2
16 5 0 13 1 0 15 2 1 14 2 2 15 2 13 15 1
16 5 0 13 1 0 15 2 1 14 3 2 15 1 13 15 1
16 5 0 13 1 0 15 3 1 14 1 2 15 1 13 15 2
16 5 0 13 1 0 15 3 1 14 1 2 15 2 13 15 1
16 5 0 13 1 0 15 3 1 14 2 2 15 1 13 15 1
16 5 0 13 1 0 15 4 1 14 1 2 15 1 13 15 1
16 5 0 13 2 0 15 1 1 14 1 2 15 3 13 15 1
16 5 0 13 2 0 15 1 1 14 2 2 15 2 13 15 1
16 5 0 13 2 0 15 1 1 14 3 2 15 1 13 15 1
16 5 0 13 2 0 15 2 1 14 1 2 15 1 13 15 2
16 5 0 13 2 0 15 2 1 14 1 2 15 2 13 15 1
16 5 0 13 2 0 15 2 1 14 2 2 15 1 13 15 1
16 5 0 13 2 0 15 3 1 14 1 2 15 1 13 15 1
16 5 0 13 3 0 15 1 1 14 1 2 15 2 13 15 1
16 5 0 13 3 0 15 1 1 14 2 2 15 1 13 15 1
16 5 0 13 3 0 15 2 1 14 1 2 15 1 13 15 1
16 5 0 13 4 0 15 1 1 14 1 2 15 1 13 15 1
16 6 0 13 1 0 15 1 1 14 1 1 15 1 2 15 2 3 15 2
16 6 0 13 1 0 15 1 1 14 1 1 15 1 2 15 3 3 15 1
16 6 0 13 1 0 15 2 1 14 1 1 15 1 2 15 2 3 15 1
16 6 0 13 1 0 15 2 1 14 1 1 15 2 2 15 1 3 15 1
16 6 0 13 1 0 15 3 1 14 1 1 15 1 2 15 1 3 15 1
16 6 0 13 2 0 15 1 1 14 1 1 15 1 2 15 2 3 15 1
16 6 0 13 2 0 15 1 1 14 1 1 15 2 2 15 1 3 15 1
16 6 0 13 2 0 15 1 1 14 2 1 15 1 2 15 1 3 15 1
16 6 0 13 2 0 15 2 1 14 1 1 15 1 2 15 1 3 15 1
16 6 0 13 3 0 15 1 1 14 1 1 15 1 2 15 1 3 15 1
16 6 0 13 1 0 15 1 1 14 1 2 15 2 3 15 2 4 15 1
16 6 0 13 1 0 15 1 1 14 1 2 15 3 3 15 1 4 15 1
16 6 0 13 1 0 15 1 1 14 2 2 15 2 3 15 1 4 15 1
16 6 0 13 1 0 15 1 1 14 3 2 15 1 3 15 1 4 15 1
16 6 0 13 1 0 15 2 1 14 1 2 15 2 3 15 1 4 15 1
16 6 0 13 1 0 15 2 1 14 2 2 15 1 3 15 1 4 15 1
16 6 0 13 1 0 15 3 1 14 1 2 15 1 3 15 1 4 15 1
16 6 0 13 2 0 15 1 1 14 1 2 15 2 3 15 1 4 15 1
16 6 0 13 2 0 15 1 1 14 2 2 15 1 3 15 1 4 15 1
16 6 0 13 2 0 15 2 1 14 1 2 15 1 3 15 1 4 15 1
16 6 0 13 3 0 15 1 1 14 1 2 15 1 3 15 1 4 15 1
16 6 0 13 1 1 14 1 2 15 2 3 15 2 4 15 1 5 15 1
16 6 0 13 1 1 14 1 2 15 3 3 15 1 4 15 1 5 15 1
16 6 0 13 2 1 14 1 2 15 2 3 15 1 4 15 1 5 15 1
16 6 0 13 2 1 14 2 2 15 1 3 15 1 4 15 1 5 15 1
16 6 0 13 3 1 14 1 2 15 1 3 15 1 4 15 1 5 15 1
16 6 0 13 1 0 15 1 1 14 1 1 15 1 2 15 3 13 15 1
16 6 0 13 1 0 15 1 1 14 1 1 15 2 2 15 2 13 15 1
16 6 0 13 1 0 15 1 1 14 1 1 15 3 2 15 1 13 15 1
16 6 0 13 1 0 15 1 1 14 2 1 15 1 2 15 2 13 15 1
16 6 0 13 1 0 15 1 1 14 2 1 15 2 2 15 1 13 15 1
16 6 0 13 1 0 15 1 1 14 3 1 15 1 2 15 1 13 15 1
16 6 0 13 1 0 15 2 1 14 1 1 15 1 2 15 1 13 15 2
16 6 0 13 1 0 15 2 1 14 1 1 15 1 2 15 2 13 15 1
16 6 0 13 1 0 15 2 1 14 1 1 15 2 2 15 1 13 15 1
16 6 0 13 1 0 15 2 1 14 2 1 15 1 2 15 1 13 15 1
16 6 0 13 1 0 15 3 1 14 1 1 15 1 2 15 1 13 15 1
16 6 0 13 2 0 15 1 1 14 1 1 15 1 2 15 2 13 15 1
16 6 0 13 2 0 15 1 1 14 1 1 15 2 2 15 1 13 15 1
16 6 0 13 2 0 15 1 1 14 2 1 15 1 2 15 1 13 15 1
16 6 0 13 2 0 15 2 1 14 1 1 15 1 2 15 1 13 15 1
16 6 0 13 3 0 15 1 1 14 1 1 15 1 2 15 1 13 15 1
16 6 0 13 1 0 15 1 1 14 1 2 15 2 3 15 2 13 15 1
16 6 0 13 1 0 15 1 1 14 1 2 15 3 3 15 1 13 15 1
16 6 0 13 1 0 15 1 1 14 2 2 15 2 3 15 1 13 15 1
16 6 0 13 1 0 15 1 1 14 3 2 15 1 3 15 1 13 15 1
16 6 0 13 1 0 15 2 1 14 1 2 15 1 3 15 1 13 15 2
16 6 0 13 1 0 15 2 1 14 1 2 15 2 3 15 1 13 15 1
16 6 0 13 1 0 15 2 1 14 2 2 15 1 3 15 1 13 15 1
16 6 0 13 1 0 15 3 1 14 1 2 15 1 3 15 1 13 15 1
16 6 0 13 2 0 15 1 1 14 1 2 15 2 3 15 1 13 15 1
16 6 0 13 2 0 15 1 1 14 2 2 15 1 3 15 1 13 15 1
16 6 0 13 2 0 15 2 1 14 1 2 15 1 3 15 1 13 15 1
16 6 0 13 3 0 15 1 1 14 1 2 15 1 3 15 1 13 15 1
16 6 0 13 1 0 15 2 1 14 1 1 15 1 13 15 2 14 15 1
16 6 0 13 1 0 15 2 1 14 1 1 15 2 13 15 1 14 15 1
16 6 0 13 1 0 15 3 1 14 1 1 15 1 13 15 1 14 15 1
16 6 0 13 2 0 15 1 1 14 1 1 15 2 13 15 1 14 15 1
16 6 0 13 2 0 15 1 1 14 2 1 15 1 13 15 1 14 15 1
16 6 0 13 2 0 15 2 1 14 1 1 15 1 13 15 1 14 15 1
16 6 0 13 3 0 15 1 1 14 1 1 15 1 13 15 1 14 15 1
16 7 0 13 1 0 15 1 1 14 1 1 15 1 2 15 2 3 15 1 4 15 1
16 7 0 13 1 0 15 2 1 14 1 1 15 1 2 15 1 3 15 1 4 15 1
16 7 0 13 2 0 15 1 1 14 1 1 15 1 2 15 1 3 15 1 4 15 1
16 7 0 13 1 0 15 1 1 14 1 2 15 2 3 15 1 4 15 1 5 15 1
16 7 0 13 1 0 15 1 1 14 2 2 15 1 3 15 1 4 15 1 5 15 1
16 7 0 13 1 0 15 2 1 14 1 2 15 1 3 15 1 4 15 1 5 15 1
16 7 0 13 2 0 15 1 1 14 1 2 15 1 3 15 1 4 15 1 5 15 1
16 7 0 13 1 1 14 1 2 15 2 3 15 1 4 15 1 5 15 1 6 15 1
16 7 0 13 2 1 14 1 2 15 1 3 15 1 4 15 1 5 15 1 6 15 1
16 7 0 13 1 0 15 1 1 14 1 1 15 1 2 15 2 3 15 1 13 15 1
16 7 0 13 1 0 15 1 1 14 1 1 15 2 2 15 1 3 15 1 13 15 1
16 7 0 13 1 0 15 1 1 14 2 1 15 1 2 15 1 3 15 1 13 15 1
16 7 0 13 1 0 15 2 1 14 1 1 15 1 2 15 1 3 15 1 13 15 1
16 7 0 13 2 0 15 1 1 14 1 1 15 1 2 15 1 3 15 1 13 15 1
16 7 0 13 1 0 15 1 1 14 1 2 15 2 3 15 1 4 15 1 13 15 1
16 7 0 13 1 0 15 1 1 14 2 2 15 1 3 15 1 4 15 1 13 15 1
16 7 0 13 1 0 15 2 1 14 1 2 15 1 3 15 1 4 15 1 13 15 1
16 7 0 13 2 0 15 1 1 14 1 2 15 1 3 15 1 4 15 1 13 15 1
16 7 0 13 1 0 15 1 1 14 1 1 15 1 2 15 2 13 15 1 14 15 1
16 7 0 13 1 0 15 2 1 14 1 1 15 1 2 15 1 13 15 1 14 15 1
16 7 0 13 2 0 15 1 1 14 1 1 15 1 2 15 1 13 15 1 14 15 1
16 8 0 13 1 0 15 1 1 14 1 1 15 1 2 15 1 3 15 1 4 15 1 5 15 1
16 8 0 13 1 0 15 1 1 14 1 2 15 1 3 15 1 4 15 1 5 15 1 6 15 1
16 8 0 13 1 1 14 1 2 15 1 3 15 1 4 15 1 5 15 1 6 15 1 7 15 1
16 8 0 13 1 0 15 1 1 14 1 1 15 1 2 15 1 3 15 1 4 15 1 13 15 1
16 8 0 13 1 0 15 1 1 14 1 2 15 1 3 15 1 4 15 1 5 15 1 13 15 1
16 8 0 13 1 0 15 1 1 14 1 1 15 1 2 15 1 3 15 1 13 15 1 14 15 1
16 5 0 13 2 0 14 2 1 14 1 1 15 2 13 15 1
16 5 0 13 2 0 14 2 1 14 2 1 15 1 13 15 1
16 5 0 13 3 0 14 1 1 14 2 1 15 1 13 15 1
16 5 0 13 3 0 14 2 1 14 1 1 15 1 13 15 1
16 5 0 13 4 0 14 1 1 14 1 1 15 1 13 15 1
16 6 0 13 1 0 14 1 0 15 1 1 14 3 1 15 1 2 15 1
16 6 0 13 1 0 14 1 0 15 2 1 14 2 1 15 1 2 15 1
16 6 0 13 1 0 14 1 0 15 3 1 14 1 1 15 1 2 15 1
16 6 0 13 1 0 14 2 0 15 1 1 14 1 1 15 2 2 15 1
16 6 0 13 1 0 14 2 0 15 1 1 14 2 1 15 1 2 15 1
16 6 0 13 1 0 14 2 0 15 2 1 14 1 1 15 1 2 15 1
16 6 0 13 1 0 14 3 0 15 1 1 14 1 1 15 1 2 15 1
16 6 0 13 2 0 14 1 0 15 1 1 14 1 1 15 1 2 15 2
16 6 0 13 2 0 14 1 0 15 1 1 14 1 1 15 2 2 15 1
16 6 0 13 2 0 14 1 0 15 1 1 14 2 1 15 1 2 15 1
16 6 0 13 2 0 14 1 0 15 2 1 14 1 1 15 1 2 15 1
16 6 0 13 2 0 14 2 0 15 1 1 14 1 1 15 1 2 15 1
16 6 0 13 3 0 14 1 0 15 1 1 14 1 1 15 1 2 15 1
16 6 0 13 1 0 14 1 1 14 1 1 15 1 2 15 2 3 15 2
16 6 0 13 1 0 14 1 1 14 1 1 15 1 2 15 3 3 15 1
16 6 0 13 1 0 14 1 1 14 1 1 15 2 2 15 2 3 15 1
16 6 0 13 1 0 14 1 1 14 1 1 15 3 2 15 1 3 15 1
16 6 0 13 1 0 14 1 1 14 2 1 15 1 2 15 2 3 15 1
16 6 0 13 1 0 14 1 1 14 2 1 15 2 2 15 1 3 15 1
16 6 0 13 1 0 14 1 1 14 3 1 15 1 2 15 1 3 15 1
16 6 0 13 1 0 14 2 1 14 1 1 15 1 2 15 2 3 15 1
16 6 0 13 1 0 14 2 1 14 1 1 15 2 2 15 1 3 15 1
16 6 0 13 1 0 14 2 1 14 2 1 15 1 2 15 1 3 15 1
16 6 0 13 1 0 14 3 1 14 1 1 15 1 2 15 1 3 15 1
16 6 0 13 2 0 14 1 1 14 1 1 15 1 2 15 2 3 15 1
16 6 0 13 2 0 14 1 1 14 1 1 15 2 2 15 1 3 15 1
16 6 0 13 2 0 14 1 1 14 2 1 15 1 2 15 1 3 15 1
16 6 0 13 2 0 14 2 1 14 1 1 15 1 2 15 1 3 15 1
16 6 0 13 3 0 14 1 1 14 1 1 15 1 2 15 1 3 15 1
16 6 0 13 1 0 14 1 1 14 1 2 15 2 3 15 2 4 15 1
16 6 0 13 1 0 14 1 1 14 1 2 15 3 3 15 1 4 15 1
16 6 0 13 1 0 14 2 1 14 1 2 15 2 3 15 1 4 15 1
16 6 0 13 1 0 14 3 1 14 1 2 15 1 3 15 1 4 15 1
16 6 0 13 2 0 14 1 1 14 1 2 15 2 3 15 1 4 15 1
16 6 0 13 2 0 14 1 1 14 2 2 15 1 3 15 1 4 15 1
16 6 0 13 2 0 14 2 1 14 1 2 15 1 3 15 1 4 15 1
16 6 0 13 3 0 14 1 1 14 1 2 15 1 3 15 1 4 15 1
16 6 0 13 1 0 14 1 0 15 1 1 14 3 1 15 1 13 15 1
16 6 0 13 1 0 14 1 0 15 2 1 14 2 1 15 1 13 15 1
16 6 0 13 1 0 14 1 0 15 3 1 14 1 1 15 1 13 15 1
16 6 0 13 1 0 14 2 0 15 1 1 14 1 1 15 2 13 15 1
16 6 0 13 1 0 14 2 0 15 1 1 14 2 1 15 1 13 15 1
16 6 0 13 1 0 14 2 0 15 2 1 14 1 1 15 1 13 15 1
16 6 0 13 1 0 14 3 0 15 1 1 14 1 1 15 1 13 15 1
16 6 0 13 2 0 14 1 0 15 1 1 14 1 1 15 1 13 15 2
16 6 0 13 2 0 14 1 0 15 1 1 14 1 1 15 2 13 15 1
16 6 0 13 2 0 14 1 0 15 1 1 14 2 1 15 1 13 15 1
16 6 0 13 2 0 14 1 0 15 2 1 14 1 1 15 1 13 15 1
16 6 0 13 2 0 14 2 0 15 1 1 14 1 1 15 1 13 15 1
16 6 0 13 3 0 14 1 0 15 1 1 14 1 1 15 1 13 15 1
16 6 0 13 1 0 14 1 1 14 1 1 15 1 2 15 3 13 15 1
16 6 0 13 1 0 14 1 1 14 1 1 15 2 2 15 1 13 15 2
16 6 0 13 1 0 14 1 1 14 1 1 15 2 2 15 2 13 15 1
16 6 0 13 1 0 14 1 1 14 1 1 15 3 2 15 1 13 15 1
16 6 0 13 1 0 14 2 1 14 1 1 15 1 2 15 2 13 15 1
16 6 0 13 1 0 14 2 1 14 1 1 15 2 2 15 1 13 15 1
16 6 0 13 1 0 14 3 1 14 1 1 15 1 2 15 1 13 15 1
16 6 0 13 2 0 14 1 1 14 1 1 15 1 2 15 1 13 15 2
16 6 0 13 2 0 14 1 1 14 1 1 15 1 2 15 2 13 15 1
16 6 0 13 2 0 14 1 1 14 1 1 15 2 2 15 1 13 15 1
16 6 0 13 2 0 14 1 1 14 2 1 15 1 2 15 1 13 15 1
16 6 0 13 2 0 14 2 1 14 1 1 15 1 2 15 1 13 15 1
16 6 0 13 3 0 14 1 1 14 1 1 15 1 2 15 1 13 15 1
16 6 0 13 1 0 14 1 0 15 1 1 14 1 1 15 1 14 15 3
16 6 0 13 1 0 14 1 0 15 1 1 14 2 1 15 1 14 15 2
16 6 0 13 1 0 14 1 0 15 1 1 14 2 1 15 2 14 15 1
16 6 0 13 1 0 14 1 0 15 1 1 14 3 1 15 1 14 15 1
16 6 0 13 1 0 14 2 0 15 1 1 14 1 1 15 1 14 15 2
16 6 0 13 1 0 14 2 0 15 1 1 14 1 1 15 2 14 15 1
16 6 0 13 1 0 14 2 0 15 1 1 14 2 1 15 1 14 15 1
16 6 0 13 1 0 14 2 0 15 2 1 14 1 1 15 1 14 15 1
16 6 0 13 1 0 14 3 0 15 1 1 14 1 1 15 1 14 15 1
16 6 0 13 2 0 14 1 0 15 1 1 14 1 1 15 1 14 15 2
16 6 0 13 2 0 14 1 0 15 1 1 14 2 1 15 1 14 15 1
16 6 0 13 2 0 14 2 0 15 1 1 14 1 1 15 1 14 15 1
16 6 0 13 3 0 14 1 0 15 1 1 14 1 1 15 1 14 15 1
16 6 0 13 1 0 14 2 0 15 2 1 14 1 2 15 1 14 15 1
16 6 0 13 1 0 14 3 0 15 1 1 14 1 2 15 1 14 15 1
16 6 0 13 2 0 14 1 0 15 1 1 14 1 2 15 1 14 15 2
16 6 0 13 2 0 14 1 0 15 1 1 14 2 2 15 1 14 15 1
16 6 0 13 2 0 14 2 0 15 1 1 14 1 2 15 1 14 15 1
16 6 0 13 3 0 14 1 0 15 1 1 14 1 2 15 1 14 15 1
16 7 0 13 1 0 14 1 0 15 1 1 14 1 1 15 1 2 15 2 3 15 1
16 7 0 13 1 0 14 1 0 15 1 1 14 1 1 15 2 2 15 1 3 15 1
16 7 0 13 1 0 14 1 0 15 1 1 14 2 1 15 1 2 15 1 3 15 1
16 7 0 13 1 0 14 1 0 15 2 1 14 1 1 15 1 2 15 1 3 15 1
16 7 0 13 1 0 14 2 0 15 1 1 14 1 1 15 1 2 15 1 3 15 1
16 7 0 13 2 0 14 1 0 15 1 1 14 1 1 15 1 2 15 1 3 15 1
16 7 0 13 1 0 14 1 0 15 1 1 14 1 2 15 2 3 15 1 4 15 1
16 7 0 13 1 0 14 1 0 15 1 1 14 2 2 15 1 3 15 1 4 15 1
16 7 0 13 1 0 14 1 0 15 2 1 14 1 2 15 1 3 15 1 4 15 1
16 7 0 13 1 0 14 2 0 15 1 1 14 1 2 15 1 3 15 1 4 15 1
16 7 0 13 2 0 14 1 0 15 1 1 14 1 2 15 1 3 15 1 4 15 1
16 7 0 13 1 0 14 1 1 14 1 1 15 1 2 15 2 3 15 1 4 15 1
16 7 0 13 1 0 14 1 1 14 1 1 15 2 2 15 1 3 15 1 4 15 1
16 7 0 13 1 0 14 1 1 14 2 1 15 1 2 15 1 3 15 1 4 15 1
16 7 0 13 1 0 14 2 1 14 1 1 15 1 2 15 1 3 15 1 4 15 1
16 7 0 13 2 0 14 1 1 14 1 1 15 1 2 15 1 3 15 1 4 15 1
16 7 0 13 1 0 14 1 1 14 1 2 15 2 3 15 1 4 15 1 5 15 1
16 7 0 13 1 0 14 2 1 14 1 2 15 1 3 15 1 4 15 1 5 15 1
16 7 0 13 2 0 14 1 1 14 1 2 15 1 3 15 1 4 15 1 5 15 1
16 7 0 13 1 0 14 1 0 15 1 1 14 1 1 15 1 2 15 1 13 15 2
16 7 0 13 1 0 14 1 0 15 1 1 14 1 1 15 1 2 15 2 13 15 1
16 7 0 13 1 0 14 1 0 15 1 1 14 1 1 15 2 2 15 1 13 15 1
16 7 0 13 1 0 14 1 0 15 1 1 14 2 1 15 1 2 15 1 13 15 1
16 7 0 13 1 0 14 1 0 15 2 1 14 1 1 15 1 2 15 1 13 15 1
16 7 0 13 1 0 14 2 0 15 1 1 14 1 1 15 1 2 15 1 13 15 1
16 7 0 13 2 0 14 1 0 15 1 1 14 1 1 15 1 2 15 1 13 15 1
16 7 0 13 1 0 14 1 0 15 1 1 14 1 2 15 1 3 15 1 13 15 2
16 7 0 13 1 0 14 1 0 15 1 1 14 1 2 15 2 3 15 1 13 15 1
16 7 0 13 1 0 14 1 0 15 1 1 14 2 2 15 1 3 15 1 13 15 1
16 7 0 13 1 0 14 1 0 15 2 1 14 1 2 15 1 3 15 1 13 15 1
16 7 0 13 1 0 14 2 0 15 1 1 14 1 2 15 1 3 15 1 13 15 1
16 7 0 13 2 0 14 1 0 15 1 1 14 1 2 15 1 3 15 1 13 15 1
16 7 0 13 1 0 14 1 1 14 1 1 15 1 2 15 2 3 15 1 13 15 1
16 7 0 13 1 0 14 1 1 14 1 1 15 2 2 15 1 3 15 1 13 15 1
16 7 0 13 1 0 14 2 1 14 1 1 15 1 2 15 1 3 15 1 13 15 1
16 7 0 13 2 0 14 1 1 14 1 1 15 1 2 15 1 3 15 1 13 15 1
16 7 0 13 1 0 14 1 0 15 1 1 14 1 1 15 1 2 15 1 14 15 2
16 7 0 13 1 0 14 1 0 15 1 1 14 1 1 15 1 2 15 2 14 15 1
16 7 0 13 1 0 14 1 0 15 1 1 14 1 1 15 2 2 15 1 14 15 1
16 7 0 13 1 0 14 1 0 15 1 1 14 2 1 15 1 2 15 1 14 15 1
16 7 0 13 1 0 14 1 0 15 2 1 14 1 1 15 1 2 15 1 14 15 1
16 7 0 13 1 0 14 2 0 15 1 1 14 1 1 15 1 2 15 1 14 15 1
16 7 0 13 2 0 14 1 0 15 1 1 14 1 1 15 1 2 15 1 14 15 1
16 7 0 13 1 0 14 1 0 15 1 1 14 1 2 15 2 3 15 1 14 15 1
16 7 0 13 1 0 14 1 0 15 2 1 14 1 2 15 1 3 15 1 14 15 1
16 7 0 13 1 0 14 2 0 15 1 1 14 1 2 15 1 3 15 1 14 15 1
16 7 0 13 2 0 14 1 0 15 1 1 14 1 2 15 1 3 15 1 14 15 1
16 7 0 13 1 0 14 1 0 15 1 1 14 1 1 15 2 13 15 1 14 15 1
16 7 0 13 1 0 14 1 0 15 2 1 14 1 1 15 1 13 15 1 14 15 1
16 7 0 13 1 0 14 2 0 15 1 1 14 1 1 15 1 13 15 1 14 15 1
16 7 0 13 2 0 14 1 0 15 1 1 14 1 1 15 1 13 15 1 14 15 1
16 8 0 13 1 0 14 1 0 15 1 1 14 1 1 15 1 2 15 1 3 15 1 4 15 1
16 8 0 13 1 0 14 1 0 15 1 1 14 1 2 15 1 3 15 1 4 15 1 5 15 1
16 8 0 13 1 0 14 1 1 14 1 1 15 1 2 15 1 3 15 1 4 15 1 5 15 1
16 8 0 13 1 0 14 1 1 14 1 2 15 1 3 15 1 4 15 1 5 15 1 6 15 1
16 8 0 13 1 0 14 1 0 15 1 1 14 1 1 15 1 2 15 1 3 15 1 13 15 1
16 8 0 13 1 0 14 1 0 15 1 1 14 1 2 15 1 3 15 1 4 15 1 13 15 1
16 8 0 13 1 0 14 1 1 14 1 1 15 1 2 15 1 3 15 1 4 15 1 13 15 1
16 8 0 13 1 0 14 1 0 15 1 1 14 1 1 15 1 2 15 1 3 15 1 14 15 1
16 8 0 13 1 0 14 1 0 15 1 1 14 1 2 15 1 3 15 1 4 15 1 14 15 1
16 8 0 13 1 0 14 1 0 15 1 1 14 1 1 15 1 2 15 1 13 15 1 14 15 1
16 5 0 13 1 0 15 1 1 14 1 1 15 4 2 14 1
16 5 0 13 1 0 15 2 1 14 1 1 15 3 2 14 1
16 5 0 13 1 0 15 2 1 14 2 1 15 2 2 14 1
16 5 0 13 1 0 15 3 1 14 1 1 15 2 2 14 1
16 5 0 13 1 0 15 3 1 14 2 1 15 1 2 14 1
16 5 0 13 1 0 15 4 1 14 1 1 15 1 2 14 1
16 5 0 13 2 0 15 1 1 14 1 1 15 2 2 14 2
16 5 0 13 2 0 15 1 1 14 1 1 15 3 2 14 1
16 5 0 13 2 0 15 1 1 14 2 1 15 2 2 14 1
16 5 0 13 2 0 15 1 1 14 3 1 15 1 2 14 1
16 5 0 13 2 0 15 2 1 14 1 1 15 1 2 14 2
16 5 0 13 2 0 15 2 1 14 1 1 15 2 2 14 1
16 5 0 13 2 0 15 2 1 14 2 1 15 1 2 14 1
16 5 0 13 2 0 15 3 1 14 1 1 15 1 2 14 1
16 5 0 13 3 0 15 1 1 14 1 1 15 1 2 14 2
16 5 0 13 3 0 15 1 1 14 1 1 15 2 2 14 1
16 5 0 13 3 0 15 1 1 14 2 1 15 1 2 14 1
16 5 0 13 3 0 15 2 1 14 1 1 15 1 2 14 1
16 5 0 13 4 0 15 1 1 14 1 1 15 1 2 14 1
16 5 0 13 1 1 14 2 1 15 2 2 14 2 2 15 1
16 5 0 13 1 1 14 3 1 15 1 2 14 1 2 15 2
16 5 0 13 1 1 14 3 1 15 2 2 14 1 2 15 1
16 5 0 13 1 1 14 4 1 15 1 2 14 1 2 15 1
16 5 0 13 2 1 14 2 1 15 1 2 14 1 2 15 2
16 5 0 13 2 1 14 2 1 15 2 2 14 1 2 15 1
16 5 0 13 2 1 14 3 1 15 1 2 14 1 2 15 1
16 5 0 13 3 1 14 2 1 15 1 2 14 1 2 15 1
16 5 0 13 4 1 14 1 1 15 1 2 14 1 2 15 1
16 5 0 13 1 0 15 1 1 14 3 2 14 2 3 15 1
16 5 0 13 1 0 15 1 1 14 4 2 14 1 3 15 1
16 5 0 13 1 0 15 2 1 14 2 2 14 2 3 15 1
16 5 0 13 1 0 15 2 1 14 3 2 14 1 3 15 1
16 5 0 13 1 0 15 3 1 14 2 2 14 1 3 15 1
16 5 0 13 1 0 15 4 1 14 1 2 14 1 3 15 1
16 5 0 13 2 0 15 1 1 14 2 2 14 1 3 15 2
16 5 0 13 2 0 15 1 1 14 2 2 14 2 3 15 1
16 5 0 13 2 0 15 1 1 14 3 2 14 1 3 15 1
16 5 0 13 2 0 15 2 1 14 1 2 14 1 3 15 2
16 5 0 13 2 0 15 2 1 14 2 2 14 1 3 15 1
16 5 0 13 2 0 15 3 1 14 1 2 14 1 3 15 1
16 5 0 13 3 0 15 1 1 14 1 2 14 1 3 15 2
16 5 0 13 3 0 15 1 1 14 2 2 14 1 3 15 1
16 5 0 13 3 0 15 2 1 14 1 2 14 1 3 15 1
16 5 0 13 4 0 15 1 1 14 1 2 14 1 3 15 1
16 5 0 13 1 1 14 2 2 14 2 3 15 2 4 15 1
16 5 0 13 1 1 14 3 2 14 1 3 15 2 4 15 1
16 5 0 13 1 1 14 3 2 14 2 3 15 1 4 15 1
16 5 0 13 1 1 14 4 2 14 1 3 15 1 4 15 1
16 5 0 13 2 1 14 2 2 14 1 3 15 2 4 15 1
16 5 0 13 2 1 14 2 2 14 2 3 15 1 4 15 1
16 5 0 13 2 1 14 3 2 14 1 3 15 1 4 15 1
16 5 0 13 3 1 14 2 2 14 1 3 15 1 4 15 1
16 5 0 13 4 1 14 1 2 14 1 3 15 1 4 15 1
16 5 0 13 1 0 15 1 1 14 3 2 14 2 13 15 1
16 5 0 13 1 0 15 1 1 14 4 2 14 1 13 15 1
16 5 0 13 2 0 15 1 1 14 2 2 14 2 13 15 1
16 5 0 13 2 0 15 1 1 14 3 2 14 1 13 15 1
16 5 0 13 2 0 15 2 1 14 1 2 14 1 13 15 2
16 5 0 13 2 0 15 2 1 14 2 2 14 1 13 15 1
16 5 0 13 3 0 15 1 1 14 2 2 14 1 13 15 1
16 5 0 13 3 0 15 2 1 14 1 2 14 1 13 15 1
16 5 0 13 4 0 15 1 1 14 1 2 14 1 13 15 1
16 6 0 13 1 0 15 1 1 14 1 1 15 2 2 14 1 2 15 2
16 6 0 13 1 0 15 1 1 14 1 1 15 3 2 14 1 2 15 1
16 6 0 13 1 0 15 1 1 14 2 1 15 1 2 14 1 2 15 2
16 6 0 13 1 0 15 1 1 14 2 1 15 1 2 14 2 2 15 1
16 6 0 13 1 0 15 1 1 14 2 1 15 2 2 14 1 2 15 1
16 6 0 13 1 0 15 1 1 14 3 1 15 1 2 14 1 2 15 1
16 6 0 13 1 0 15 2 1 14 1 1 15 2 2 14 1 2 15 1
16 6 0 13 1 0 15 2 1 14 2 1 15 1 2 14 1 2 15 1
16 6 0 13 1 0 15 3 1 14 1 1 15 1 2 14 1 2 15 1
16 6 0 13 2 0 15 1 1 14 1 1 15 2 2 14 1 2 15 1
16 6 0 13 2 0 15 1 1 14 2 1 15 1 2 14 1 2 15 1
16 6 0 13 2 0 15 2 1 14 1 1 15 1 2 14 1 2 15 1
16 6 0 13 3 0 15 1 1 14 1 1 15 1 2 14 1 2 15 1
16 6 0 13 1 0 15 1 1 14 1 1 15 1 2 14 1 3 15 3
16 6 0 13 1 0 15 1 1 14 1 1 15 1 2 14 2 3 15 2
16 6 0 13 1 0 15 1 1 14 1 1 15 1 2 14 3 3 15 1
16 6 0 13 1 0 15 1 1 14 1 1 15 2 2 14 1 3 15 2
16 6 0 13 1 0 15 1 1 14 1 1 15 2 2 14 2 3 15 1
16 6 0 13 1 0 15 1 1 14 1 1 15 3 2 14 1 3 15 1
16 6 0 13 1 0 15 1 1 14 2 1 15 1 2 14 1 3 15 2
16 6 0 13 1 0 15 1 1 14 2 1 15 1 2 14 2 3 15 1
16 6 0 13 1 0 15 1 1 14 2 1 15 2 2 14 1 3 15 1
16 6 0 13 1 0 15 1 1 14 3 1 15 1 2 14 1 3 15 1
16 6 0 13 1 0 15 2 1 14 1 1 15 1 2 14 1 3 15 2
16 6 0 13 1 0 15 2 1 14 1 1 15 1 2 14 2 3 15 1
16 6 0 13 1 0 15 2 1 14 1 1 15 2 2 14 1 3 15 1
16 6 0 13 1 0 15 2 1 14 2 1 15 1 2 14 1 3 15 1
16 6 0 13 1 0 15 3 1 14 1 1 15 1 2 14 1 3 15 1
16 6 0 13 2 0 15 1 1 14 1 1 15 1 2 14 1 3 15 2
16 6 0 13 2 0 15 1 1 14 1 1 15 1 2 14 2 3 15 1
16 6 0 13 2 0 15 1 1 14 1 1 15 2 2 14 1 3 15 1
16 6 0 13 2 0 15 1 1 14 2 1 15 1 2 14 1 3 15 1
16 6 0 13 2 0 15 2 1 14 1 1 15 1 2 14 1 3 15 1
16 6 0 13 3 0 15 1 1 14 1 1 15 1 2 14 1 3 15 1
16 6 0 13 1 1 14 1 1 15 1 2 14 1 2 15 1 3 15 3
16 6 0 13 1 1 14 1 1 15 2 2 14 1 2 15 1 3 15 2
16 6 0 13 1 1 14 1 1 15 2 2 14 1 2 15 2 3 15 1
16 6 0 13 1 1 14 1 1 15 3 2 14 1 2 15 1 3 15 1
16 6 0 13 1 1 14 2 1 15 1 2 14 1 2 15 1 3 15 2
16 6 0 13 1 1 14 2 1 15 1 2 14 1 2 15 2 3 15 1
16 6 0 13 1 1 14 2 1 15 1 2 14 2 2 15 1 3 15 1
16 6 0 13 1 1 14 2 1 15 2 2 14 1 2 15 1 3 15 1
16 6 0 13 1 1 14 3 1 15 1 2 14 1 2 15 1 3 15 1
16 6 0 13 2 1 14 1 1 15 1 2 14 1 2 15 1 3 15 2
16 6 0 13 2 1 14 1 1 15 2 2 14 1 2 15 1 3 15 1
16 6 0 13 2 1 14 2 1 15 1 2 14 1 2 15 1 3 15 1
16 6 0 13 3 1 14 1 1 15 1 2 14 1 2 15 1 3 15 1
16 6 0 13 1 0 15 1 1 14 1 2 14 1 3 15 2 4 15 2
16 6 0 13 1 0 15 1 1 14 1 2 14 1 3 15 3 4 15 1
16 6 0 13 1 0 15 1 1 14 2 2 14 1 3 15 2 4 15 1
16 6 0 13 1 0 15 1 1 14 2 2 14 2 3 15 1 4 15 1
16 6 0 13 1 0 15 1 1 14 3 2 14 1 3 15 1 4 15 1
16 6 0 13 1 0 15 2 1 14 1 2 14 1 3 15 2 4 15 1
16 6 0 13 1 0 15 2 1 14 2 2 14 1 3 15 1 4 15 1
16 6 0 13 1 0 15 3 1 14 1 2 14 1 3 15 1 4 15 1
16 6 0 13 2 0 15 1 1 14 1 2 14 1 3 15 2 4 15 1
16 6 0 13 2 0 15 1 1 14 2 2 14 1 3 15 1 4 15 1
16 6 0 13 2 0 15 2 1 14 1 2 14 1 3 15 1 4 15 1
16 6 0 13 3 0 15 1 1 14 1 2 14 1 3 15 1 4 15 1
16 6 0 13 1 1 14 1 1 15 1 2 14 1 3 15 2 4 15 2
16 6 0 13 1 1 14 1 1 15 1 2 14 1 3 15 3 4 15 1
16 6 0 13 1 1 14 1 1 15 1 2 14 2 3 15 2 4 15 1
16 6 0 13 1 1 14 1 1 15 1 2 14 3 3 15 1 4 15 1
16 6 0 13 1 1 14 1 1 15 2 2 14 1 3 15 2 4 15 1
16 6 0 13 1 1 14 1 1 15 2 2 14 2 3 15 1 4 15 1
16 6 0 13 1 1 14 1 1 15 3 2 14 1 3 15 1 4 15 1
16 6 0 13 1 1 14 2 1 15 1 2 14 1 3 15 2 4 15 1
16 6 0 13 1 1 14 2 1 15 1 2 14 2 3 15 1 4 15 1
16 6 0 13 1 1 14 2 1 15 2 2 14 1 3 15 1 4 15 1
16 6 0 13 1 1 14 3 1 15 1 2 14 1 3 15 1 4 15 1
16 6 0 13 2 1 14 1 1 15 1 2 14 1 3 15 2 4 15 1
16 6 0 13 2 1 14 1 1 15 1 2 14 2 3 15 1 4 15 1
16 6 0 13 2 1 14 1 1 15 2 2 14 1 3 15 1 4 15 1
16 6 0 13 2 1 14 2 1 15 1 2 14 1 3 15 1 4 15 1
16 6 0 13 3 1 14 1 1 15 1 2 14 1 3 15 1 4 15 1
16 6 0 13 1 1 14 1 2 14 1 3 15 2 4 15 2 5 15 1
16 6 0 13 1 1 14 1 2 14 1 3 15 3 4 15 1 5 15 1
16 6 0 13 1 1 14 2 2 14 1 3 15 2 4 15 1 5 15 1
16 6 0 13 1 1 14 2 2 14 2 3 15 1 4 15 1 5 15 1
16 6 0 13 1 1 14 3 2 14 1 3 15 1 4 15 1 5 15 1
16 6 0 13 2 1 14 1 2 14 1 3 15 2 4 15 1 5 15 1
16 6 0 13 2 1 14 2 2 14 1 3 15 1 4 15 1 5 15 1
16 6 0 13 3 1 14 1 2 14 1 3 15 1 4 15 1 5 15 1
16 6 0 13 1 0 15 1 1 14 1 1 15 1 2 14 3 13 15 1
16 6 0 13 1 0 15 1 1 14 1 1 15 2 2 14 2 13 15 1
16 6 0 13 1 0 15 1 1 14 1 1 15 3 2 14 1 13 15 1
16 6 0 13 1 0 15 1 1 14 2 1 15 1 2 14 2 13 15 1
16 6 0 13 1 0 15 1 1 14 2 1 15 2 2 14 1 13 15 1
16 6 0 13 1 0 15 1 1 14 3 1 15 1 2 14 1 13 15 1
16 6 0 13 1 0 15 2 1 14 1 1 15 1 2 14 1 13 15 2
16 6 0 13 1 0 15 2 1 14 1 1 15 1 2 14 2 13 15 1
16 6 0 13 1 0 15 2 1 14 1 1 15 2 2 14 1 13 15 1
16 6 0 13 1 0 15 2 1 14 2 1 15 1 2 14 1 13 15 1
16 6 0 13 1 0 15 3 1 14 1 1 15 1 2 14 1 13 15 1
16 6 0 13 2 0 15 1 1 14 1 1 15 1 2 14 2 13 15 1
16 6 0 13 2 0 15 1 1 14 1 1 15 2 2 14 1 13 15 1
16 6 0 13 2 0 15 1 1 14 2 1 15 1 2 14 1 13 15 1
16 6 0 13 2 0 15 2 1 14 1 1 15 1 2 14 1 13 15 1
16 6 0 13 3 0 15 1 1 14 1 1 15 1 2 14 1 13 15 1
16 6 0 13 1 0 15 1 1 14 1 2 14 1 3 15 3 13 15 1
16 6 0 13 1 0 15 1 1 14 2 2 14 1 3 15 2 13 15 1
16 6 0 13 1 0 15 1 1 14 2 2 14 2 3 15 1 13 15 1
16 6 0 13 1 0 15 1 1 14 3 2 14 1 3 15 1 13 15 1
16 6 0 13 1 0 15 2 1 14 1 2 14 1 3 15 1 13 15 2
16 6 0 13 1 0 15 2 1 14 1 2 14 1 3 15 2 13 15 1
16 6 0 13 1 0 15 2 1 14 2 2 14 1 3 15 1 13 15 1
16 6 0 13 1 0 15 3 1 14 1 2 14 1 3 15 1 13 15 1
16 6 0 13 2 0 15 1 1 14 1 2 14 1 3 15 2 13 15 1
16 6 0 13 2 0 15 1 1 14 2 2 14 1 3 15 1 13 15 1
16 6 0 13 2 0 15 2 1 14 1 2 14 1 3 15 1 13 15 1
16 6 0 13 3 0 15 1 1 14 1 2 14 1 3 15 1 13 15 1
16 6 0 13 1 0 15 1 1 14 1 1 15 1 2 14 1 14 15 3
16 6 0 13 1 0 15 1 1 14 1 1 15 1 2 14 2 14 15 2
16 6 0 13 1 0 15 1 1 14 1 1 15 1 2 14 3 14 15 1
16 6 0 13 1 0 15 1 1 14 1 1 15 2 2 14 1 14 15 2
16 6 0 13 1 0 15 1 1 14 1 1 15 2 2 14 2 14 15 1
16 6 0 13 1 0 15 1 1 14 1 1 15 3 2 14 1 14 15 1
16 6 0 13 1 0 15 1 1 14 2 1 15 1 2 14 1 14 15 2
16 6 0 13 1 0 15 1 1 14 2 1 15 1 2 14 2 14 15 1
16 6 0 13 1 0 15 1 1 14 2 1 15 2 2 14 1 14 15 1
16 6 0 13 1 0 15 1 1 14 3 1 15 1 2 14 1 14 15 1
16 6 0 13 1 0 15 2 1 14 1 1 15 1 2 14 1 14 15 2
16 6 0 13 1 0 15 2 1 14 1 1 15 1 2 14 2 14 15 1
16 6 0 13 1 0 15 2 1 14 1 1 15 2 2 14 1 14 15 1
16 6 0 13 1 0 15 2 1 14 2 1 15 1 2 14 1 14 15 1
16 6 0 13 1 0 15 3 1 14 1 1 15 1 2 14 1 14 15 1
16 6 0 13 2 0 15 1 1 14 1 1 15 1 2 14 1 14 15 2
16 6 0 13 2 0 15 1 1 14 1 1 15 1 2 14 2 14 15 1
16 6 0 13 2 0 15 1 1 14 1 1 15 2 2 14 1 14 15 1
16 6 0 13 2 0 15 1 1 14 2 1 15 1 2 14 1 14 15 1
16 6 0 13 2 0 15 2 1 14 1 1 15 1 2 14 1 14 15 1
16 6 0 13 3 0 15 1 1 14 1 1 15 1 2 14 1 14 15 1
16 6 0 13 1 1 14 1 1 15 1 2 14 1 2 15 1 14 15 3
16 6 0 13 1 1 14 2 1 15 1 2 14 1 2 15 1 14 15 2
16 6 0 13 1 1 14 2 1 15 1 2 14 1 2 15 2 14 15 1
16 6 0 13 1 1 14 2 1 15 1 2 14 2 2 15 1 14 15 1
16 6 0 13 1 1 14 2 1 15 2 2 14 1 2 15 1 14 15 1
16 6 0 13 1 1 14 3 1 15 1 2 14 1 2 15 1 14 15 1
16 6 0 13 2 1 14 1 1 15 1 2 14 1 2 15 1 14 15 2
16 6 0 13 2 1 14 2 1 15 1 2 14 1 2 15 1 14 15 1
16 6 0 13 3 1 14 1 1 15 1 2 14 1 2 15 1 14 15 1
16 6 0 13 1 0 15 1 1 14 1 2 14 1 3 15 1 14 15 3
16 6 0 13 1 0 15 1 1 14 1 2 14 1 3 15 2 14 15 2
16 6 0 13 1 0 15 1 1 14 1 2 14 1 3 15 3 14 15 1
16 6 0 13 1 0 15 1 1 14 2 2 14 1 3 15 1 14 15 2
16 6 0 13 1 0 15 1 1 14 2 2 14 1 3 15 2 14 15 1
16 6 0 13 1 0 15 1 1 14 2 2 14 2 3 15 1 14 15 1
16 6 0 13 1 0 15 1 1 14 3 2 14 1 3 15 1 14 15 1
16 6 0 13 1 0 15 2 1 14 1 2 14 1 3 15 1 14 15 2
16 6 0 13 1 0 15 2 1 14 1 2 14 1 3 15 2 14 15 1
16 6 0 13 1 0 15 2 1 14 2 2 14 1 3 15 1 14 15 1
16 6 0 13 1 0 15 3 1 14 1 2 14 1 3 15 1 14 15 1
16 6 0 13 2 0 15 1 1 14 1 2 14 1 3 15 1 14 15 2
16 6 0 13 2 0 15 1 1 14 1 2 14 1 3 15 2 14 15 1
16 6 0 13 2 0 15 1 1 14 2 2 14 1 3 15 1 14 15 1
16 6 0 13 2 0 15 2 1 14 1 2 14 1 3 15 1 14 15 1
16 6 0 13 3 0 15 1 1 14 1 2 14 1 3 15 1 14 15 1
16 6 0 13 1 1 14 1 1 15 1 2 14 1 3 15 1 14 15 3
16 6 0 13 1 1 14 1 1 15 1 2 14 2 3 15 1 14 15 2
16 6 0 13 1 1 14 1 1 15 1 2 14 2 3 15 2 14 15 1
16 6 0 13 1 1 14 1 1 15 1 2 14 3 3 15 1 14 15 1
16 6 0 13 1 1 14 2 1 15 1 2 14 1 3 15 1 14 15 2
16 6 0 13 1 1 14 2 1 15 1 2 14 1 3 15 2 14 15 1
16 6 0 13 1 1 14 2 1 15 1 2 14 2 3 15 1 14 15 1
16 6 0 13 1 1 14 2 1 15 2 2 14 1 3 15 1 14 15 1
16 6 0 13 1 1 14 3 1 15 1 2 14 1 3 15 1 14 15 1
16 6 0 13 2 1 14 1 1 15 1 2 14 1 3 15 1 14 15 2
16 6 0 13 2 1 14 1 1 15 1 2 14 2 3 15 1 14 15 1
16 6 0 13 2 1 14 2 1 15 1 2 14 1 3 15 1 14 15 1
16 6 0 13 3 1 14 1 1 15 1 2 14 1 3 15 1 14 15 1
16 6 0 13 1 1 14 1 2 14 1 3 15 1 4 15 1 14 15 3
16 6 0 13 1 1 14 2 2 14 1 3 15 1 4 15 1 14 15 2
16 6 0 13 1 1 14 2 2 14 1 3 15 2 4 15 1 14 15 1
16 6 0 13 1 1 14 2 2 14 2 3 15 1 4 15 1 14 15 1
16 6 0 13 1 1 14 3 2 14 1 3 15 1 4 15 1 14 15 1
16 6 0 13 2 1 14 1 2 14 1 3 15 1 4 15 1 14 15 2
16 6 0 13 2 1 14 2 2 14 1 3 15 1 4 15 1 14 15 1
16 6 0 13 3 1 14 1 2 14 1 3 15 1 4 15 1 14 15 1
16 6 0 13 1 0 15 1 1 14 1 2 14 1 13 15 1 14 15 3
16 6 0 13 1 0 15 1 1 14 2 2 14 1 13 15 1 14 15 2
16 6 0 13 1 0 15 1 1 14 2 2 14 2 13 15 1 14 15 1
16 6 0 13 1 0 15 1 1 14 3 2 14 1 13 15 1 14 15 1
16 6 0 13 1 0 15 2 1 14 1 2 14 1 13 15 1 14 15 2
16 6 0 13 1 0 15 2 1 14 1 2 14 1 13 15 2 14 15 1
16 6 0 13 1 0 15 2 1 14 2 2 14 1 13 15 1 14 15 1
16 6 0 13 1 0 15 3 1 14 1 2 14 1 13 15 1 14 15 1
16 6 0 13 2 0 15 1 1 14 1 2 14 1 13 15 1 14 15 2
16 6 0 13 2 0 15 1 1 14 2 2 14 1 13 15 1 14 15 1
16 6 0 13 2 0 15 2 1 14 1 2 14 1 13 15 1 14 15 1
16 6 0 13 3 0 15 1 1 14 1 2 14 1 13 15 1 14 15 1
16 7 0 13 1 0 15 1 1 14 1 1 15 1 2 14 1 2 15 1 3 15 2
16 7 0 13 1 0 15 1 1 14 1 1 15 2 2 14 1 2 15 1 3 15 1
16 7 0 13 1 0 15 1 1 14 2 1 15 1 2 14 1 2 15 1 3 15 1
16 7 0 13 1 0 15 2 1 14 1 1 15 1 2 14 1 2 15 1 3 15 1
16 7 0 13 2 0 15 1 1 14 1 1 15 1 2 14 1 2 15 1 3 15 1
16 7 0 13 1 0 15 1 1 14 1 1 15 1 2 14 1 3 15 2 4 15 1
16 7 0 13 1 0 15 1 1 14 1 1 15 1 2 14 2 3 15 1 4 15 1
16 7 0 13 1 0 15 1 1 14 1 1 15 2 2 14 1 3 15 1 4 15 1
16 7 0 13 1 0 15 1 1 14 2 1 15 1 2 14 1 3 15 1 4 15 1
16 7 0 13 1 0 15 2 1 14 1 1 15 1 2 14 1 3 15 1 4 15 1
16 7 0 13 2 0 15 1 1 14 1 1 15 1 2 14 1 3 15 1 4 15 1
16 7 0 13 1 1 14 1 1 15 1 2 14 1 2 15 1 3 15 2 4 15 1
16 7 0 13 1 1 14 1 1 15 2 2 14 1 2 15 1 3 15 1 4 15 1
16 7 0 13 1 1 14 2 1 15 1 2 14 1 2 15 1 3 15 1 4 15 1
16 7 0 13 2 1 14 1 1 15 1 2 14 1 2 15 1 3 15 1 4 15 1
16 7 0 13 1 0 15 1 1 14 1 2 14 1 3 15 2 4 15 1 5 15 1
16 7 0 13 1 0 15 1 1 14 2 2 14 1 3 15 1 4 15 1 5 15 1
16 7 0 13 1 0 15 2 1 14 1 2 14 1 3 15 1 4 15 1 5 15 1
16 7 0 13 2 0 15 1 1 14 1 2 14 1 3 15 1 4 15 1 5 15 1
16 7 0 13 1 1 14 1 1 15 1 2 14 1 3 15 2 4 15 1 5 15 1
16 7 0 13 1 1 14 1 1 15 1 2 14 2 3 15 1 4 15 1 5 15 1
16 7 0 13 1 1 14 1 1 15 2 2 14 1 3 15 1 4 15 1 5 15 1
16 7 0 13 1 1 14 2 1 15 1 2 14 1 3 15 1 4 15 1 5 15 1
16 7 0 13 2 1 14 1 1 15 1 2 14 1 3 15 1 4 15 1 5 15 1
16 7 0 13 1 1 14 1 2 14 1 3 15 2 4 15 1 5 15 1 6 15 1
16 7 0 13 1 1 14 2 2 14 1 3 15 1 4 15 1 5 15 1 6 15 1
16 7 0 13 2 1 14 1 2 14 1 3 15 1 4 15 1 5 15 1 6 15 1
16 7 0 13 1 0 15 1 1 14 1 1 15 2 2 14 1 2 15 1 13 15 1
16 7 0 13 1 0 15 1 1 14 2 1 15 1 2 14 1 2 15 1 13 15 1
16 7 0 13 1 0 15 2 1 14 1 1 15 1 2 14 1 2 15 1 13 15 1
16 7 0 13 2 0 15 1 1 14 1 1 15 1 2 14 1 2 15 1 13 15 1
16 7 0 13 1 0 15 1 1 14 1 1 15 1 2 14 1 3 15 2 13 15 1
16 7 0 13 1 0 15 1 1 14 1 1 15 1 2 14 2 3 15 1 13 15 1
16 7 0 13 1 0 15 1 1 14 1 1 15 2 2 14 1 3 15 1 13 15 1
16 7 0 13 1 0 15 1 1 14 2 1 15 1 2 14 1 3 15 1 13 15 1
16 7 0 13 1 0 15 2 1 14 1 1 15 1 2 14 1 3 15 1 13 15 1
16 7 0 13 2 0 15 1 1 14 1 1 15 1 2 14 1 3 15 1 13 15 1
16 7 0 13 1 0 15 1 1 14 1 2 14 1 3 15 2 4 15 1 13 15 1
16 7 0 13 1 0 15 1 1 14 2 2 14 1 3 15 1 4 15 1 13 15 1
16 7 0 13 1 0 15 2 1 14 1 2 14 1 3 15 1 4 15 1 13 15 1
16 7 0 13 2 0 15 1 1 14 1 2 14 1 3 15 1 4 15 1 13 15 1
16 7 0 13 1 0 15 1 1 14 1 1 15 1 2 14 1 2 15 1 14 15 2
16 7 0 13 1 0 15 1 1 14 1 1 15 2 2 14 1 2 15 1 14 15 1
16 7 0 13 1 0 15 1 1 14 2 1 15 1 2 14 1 2 15 1 14 15 1
16 7 0 13 1 0 15 2 1 14 1 1 15 1 2 14 1 2 15 1 14 15 1
16 7 0 13 2 0 15 1 1 14 1 1 15 1 2 14 1 2 15 1 14 15 1
16 7 0 13 1 0 15 1 1 14 1 1 15 1 2 14 1 3 15 1 14 15 2
16 7 0 13 1 0 15 1 1 14 1 1 15 1 2 14 1 3 15 2 14 15 1
16 7 0 13 1 0 15 1 1 14 1 1 15 1 2 14 2 3 15 1 14 15 1
16 7 0 13 1 0 15 1 1 14 1 1 15 2 2 14 1 3 15 1 14 15 1
16 7 0 13 1 0 15 1 1 14 2 1 15 1 2 14 1 3 15 1 14 15 1
16 7 0 13 1 0 15 2 1 14 1 1 15 1 2 14 1 3 15 1 14 15 1
16 7 0 13 2 0 15 1 1 14 1 1 15 1 2 14 1 3 15 1 14 15 1
16 7 0 13 1 1 14 1 1 15 1 2 14 1 2 15 1 3 15 1 14 15 2
16 7 0 13 1 1 14 1 1 15 1 2 14 1 2 15 1 3 15 2 14 15 1
16 7 0 13 1 1 14 1 1 15 2 2 14 1 2 15 1 3 15 1 14 15 1
16 7 0 13 1 1 14 2 1 15 1 2 14 1 2 15 1 3 15 1 14 15 1
16 7 0 13 2 1 14 1 1 15 1 2 14 1 2 15 1 3 15 1 14 15 1
16 7 0 13 1 0 15 1 1 14 1 2 14 1 3 15 1 4 15 1 14 15 2
16 7 0 13 1 0 15 1 1 14 1 2 14 1 3 15 2 4 15 1 14 15 1
16 7 0 13 1 0 15 1 1 14 2 2 14 1 3 15 1 4 15 1 14 15 1
16 7 0 13 1 0 15 2 1 14 1 2 14 1 3 15 1 4 15 1 14 15 1
16 7 0 13 2 0 15 1 1 14 1 2 14 1 3 15 1 4 15 1 14 15 1
16 7 0 13 1 1 14 1 1 15 1 2 14 1 3 15 1 4 15 1 14 15 2
16 7 0 13 1 1 14 1 1 15 1 2 14 1 3 15 2 4 15 1 14 15 1
16 7 0 13 1 1 14 1 1 15 1 2 14 2 3 15 1 4 15 1 14 15 1
16 7 0 13 1 1 14 1 1 15 2 2 14 1 3 15 1 4 15 1 14 15 1
16 7 0 13 1 1 14 2 1 15 1 2 14 1 3 15 1 4 15 1 14 15 1
16 7 0 13 2 1 14 1 1 15 1 2 14 1 3 15 1 4 15 1 14 15 1
16 7 0 13 1 1 14 1 2 14 1 3 15 1 4 15 1 5 15 1 14 15 2
16 7 0 13 1 1 14 1 2 14 1 3 15 2 4 15 1 5 15 1 14 15 1
16 7 0 13 1 1 14 2 2 14 1 3 15 1 4 15 1 5 15 1 14 15 1
16 7 0 13 2 1 14 1 2 14 1 3 15 1 4 15 1 5 15 1 14 15 1
16 7 0 13 1 0 15 1 1 14 1 1 15 1 2 14 1 13 15 1 14 15 2
16 7 0 13 1 0 15 1 1 14 1 1 15 1 2 14 2 13 15 1 14 15 1
16 7 0 13 1 0 15 1 1 14 1 1 15 2 2 14 1 13 15 1 14 15 1
16 7 0 13 1 0 15 1 1 14 2 1 15 1 2 14 1 13 15 1 14 15 1
16 7 0 13 1 0 15 2 1 14 1 1 15 1 2 14 1 13 15 1 14 15 1
16 7 0 13 2 0 15 1 1 14 1 1 15 1 2 14 1 13 15 1 14 15 1
16 7 0 13 1 0 15 1 1 14 1 2 14 1 3 15 1 13 15 1 14 15 2
16 7 0 13 1 0 15 1 1 14 1 2 14 1 3 15 2 13 15 1 14 15 1
16 7 0 13 1 0 15 1 1 14 2 2 14 1 3 15 1 13 15 1 14 15 1
16 7 0 13 1 0 15 2 1 14 1 2 14 1 3 15 1 13 15 1 14 15 1
16 7 0 13 2 0 15 1 1 14 1 2 14 1 3 15 1 13 15 1 14 15 1
16 8 0 13 1 0 15 1 1 14 1 1 15 1 2 14 1 2 15 1 3 15 1 4 15 1
16 8 0 13 1 0 15 1 1 14 1 1 15 1 2 14 1 3 15 1 4 15 1 5 15 1
16 8 0 13 1 1 14 1 1 15 1 2 14 1 2 15 1 3 15 1 4 15 1 5 15 1
16 8 0 13 1 0 15 1 1 14 1 2 14 1 3 15 1 4 15 1 5 15 1 6 15 1
16 8 0 13 1 1 14 1 1 15 1 2 14 1 3 15 1 4 15 1 5 15 1 6 15 1
16 8 0 13 1 1 14 1 2 14 1 3 15 1 4 15 1 5 15 1 6 15 1 7 15 1
16 8 0 13 1 0 15 1 1 14 1 1 15 1 2 14 1 2 15 1 3 15 1 13 15 1
16 8 0 13 1 0 15 1 1 14 1 1 15 1 2 14 1 3 15 1 4 15 1 13 15 1
16 8 0 13 1 0 15 1 1 14 1 2 14 1 3 15 1 4 15 1 5 15 1 13 15 1
16 8 0 13 1 0 15 1 1 14 1 1 15 1 2 14 1 2 15 1 3 15 1 14 15 1
16 8 0 13 1 0 15 1 1 14 1 1 15 1 2 14 1 3 15 1 4 15 1 14 15 1
16 8 0 13 1 1 14 1 1 15 1 2 14 1 2 15 1 3 15 1 4 15 1 14 15 1
16 8 0 13 1 0 15 1 1 14 1 2 14 1 3 15 1 4 15 1 5 15 1 14 15 1
16 8 0 13 1 1 14 1 1 15 1 2 14 1 3 15 1 4 15 1 5 15 1 14 15 1
16 8 0 13 1 1 14 1 2 14 1 3 15 1 4 15 1 5 15 1 6 15 1 14 15 1
16 8 0 13 1 0 15 1 1 14 1 1 15 1 2 14 1 2 15 1 13 15 1 14 15 1
16 8 0 13 1 0 15 1 1 14 1 1 15 1 2 14 1 3 15 1 13 15 1 14 15 1
16 8 0 13 1 0 15 1 1 14 1 2 14 1 3 15 1 4 15 1 13 15 1 14 15 1
16 6 0 13 1 0 14 1 1 15 2 2 15 2 3 15 1 13 14 1
16 6 0 13 1 0 14 1 1 15 3 2 15 1 3 15 1 13 14 1
16 6 0 13 2 0 14 1 1 15 2 2 15 1 3 15 1 13 14 1
16 6 0 13 2 0 14 2 1 15 1 2 15 1 3 15 1 13 14 1
16 6 0 13 3 0 14 1 1 15 1 2 15 1 3 15 1 13 14 1
16 6 0 13 2 0 14 1 0 15 1 13 14 1 13 15 1 14 15 2
16 6 0 13 2 0 14 2 0 15 1 13 14 1 13 15 1 14 15 1
16 6 0 13 3 0 14 1 0 15 1 13 14 1 13 15 1 14 15 1
16 7 0 13 1 0 14 1 0 15 1 1 15 1 2 15 1 3 15 1 13 14 2
16 7 0 13 1 0 14 1 0 15 1 1 15 2 2 15 1 3 15 1 13 14 1
16 7 0 13 1 0 14 1 0 15 2 1 15 1 2 15 1 3 15 1 13 14 1
16 7 0 13 2 0 14 1 0 15 1 1 15 1 2 15 1 3 15 1 13 14 1
16 7 0 13 1 0 14 1 1 15 2 2 15 1 3 15 1 4 15 1 13 14 1
16 7 0 13 2 0 14 1 1 15 1 2 15 1 3 15 1 4 15 1 13 14 1
16 7 0 13 1 0 14 1 0 15 1 1 15 2 2 15 1 13 14 1 13 15 1
16 7 0 13 1 0 14 1 0 15 2 1 15 1 2 15 1 13 14 1 13 15 1
16 7 0 13 1 0 14 2 0 15 1 1 15 1 2 15 1 13 14 1 13 15 1
16 7 0 13 2 0 14 1 0 15 1 1 15 1 2 15 1 13 14 1 13 15 1
16 7 0 13 1 0 14 1 0 15 1 1 15 2 13 14 1 13 15 1 14 15 1
16 7 0 13 1 0 14 1 0 15 2 1 15 1 13 14 1 13 15 1 14 15 1
16 7 0 13 2 0 14 1 0 15 1 1 15 1 13 14 1 13 15 1 14 15 1
16 8 0 13 1 0 14 1 0 15 1 1 15 1 2 15 1 3 15 1 4 15 1 13 14 1
16 8 0 13 1 0 14 1 1 15 1 2 15 1 3 15 1 4 15 1 5 15 1 13 14 1
16 8 0 13 1 0 14 1 0 15 1 1 15 1 2 15 1 3 15 1 13 14 1 13 15 1
16 8 0 13 1 0 14 1 0 15 1 1 15 1 2 15 1 13 14 1 13 15 1 14 15 1
16 7 0 13 1 0 14 1 1 14 2 1 15 1 2 14 1 2 15 1 13 15 1
16 7 0 13 1 0 14 2 1 14 1 1 15 1 2 14 1 2 15 1 13 15 1
16 7 0 13 2 0 14 1 1 14 1 1 15 1 2 14 1 2 15 1 13 15 1
16 7 0 13 1 0 14 1 1 14 1 1 15 1 2 14 2 3 15 1 13 15 1
16 7 0 13 1 0 14 1 1 14 2 1 15 1 2 14 1 3 15 1 13 15 1
16 7 0 13 1 0 14 2 1 14 1 1 15 1 2 14 1 3 15 1 13 15 1
16 7 0 13 2 0 14 1 1 14 1 1 15 1 2 14 1 3 15 1 13 15 1
16 7 0 13 1 0 14 1 1 14 2 2 14 1 3 15 1 4 15 1 13 15 1
16 7 0 13 1 0 14 2 1 14 1 2 14 1 3 15 1 4 15 1 13 15 1
16 7 0 13 2 0 14 1 1 14 1 2 14 1 3 15 1 4 15 1 13 15 1
16 8 0 13 1 0 14 1 0 15 1 1 14 1 1 15 1 2 14 1 2 15 1 3 15 1
16 8 0 13 1 0 14 1 0 15 1 1 14 1 1 15 1 2 14 1 3 15 1 4 15 1
16 8 0 13 1 0 14 1 1 14 1 1 15 1 2 14 1 2 15 1 3 15 1 4 15 1
16 8 0 13 1 0 14 1 0 15 1 1 14 1 2 14 1 3 15 1 4 15 1 5 15 1
16 8 0 13 1 0 14 1 1 14 1 1 15 1 2 14 1 3 15 1 4 15 1 5 15 1
16 8 0 13 1 0 14 1 1 14 1 2 14 1 3 15 1 4 15 1 5 15 1 6 15 1
16 8 0 13 1 0 14 1 0 15 1 1 14 1 1 15 1 2 14 1 2 15 1 13 15 1
16 8 0 13 1 0 14 1 0 15 1 1 14 1 1 15 1 2 14 1 3 15 1 13 15 1
16 8 0 13 1 0 14 1 1 14 1 1 15 1 2 14 1 2 15 1 3 15 1 13 15 1
16 8 0 13 1 0 14 1 0 15 1 1 14 1 2 14 1 3 15 1 4 15 1 13 15 1
16 8 0 13 1 0 14 1 1 14 1 1 15 1 2 14 1 3 15 1 4 15 1 13 15 1
16 8 0 13 1 0 14 1 1 14 1 2 14 1 3 15 1 4 15 1 5 15 1 13 15 1
16 8 0 13 1 0 14 1 0 15 1 1 14 1 1 15 1 2 14 1 2 15 1 14 15 1
16 8 0 13 1 0 14 1 0 15 1 1 14 1 1 15 1 2 14 1 3 15 1 14 15 1
16 8 0 13 1 0 14 1 0 15 1 1 14 1 2 14 1 3 15 1 4 15 1 14 15 1
16 8 0 13 1 0 14 1 0 15 1 1 14 1 1 15 1 2 14 1 13 15 1 14 15 1
16 8 0 13 1 0 14 1 1 14 1 1 15 1 2 14 1 2 15 1 13 15 1 14 15 1
16 8 0 13 1 0 14 1 0 15 1 1 14 1 2 14 1 3 15 1 13 15 1 14 15 1
16 8 0 13 1 0 14 1 1 14 1 1 15 1 2 14 1 3 15 1 13 15 1 14 15 1
16 8 0 13 1 0 14 1 1 14 1 2 14 1 3 15 1 4 15 1 13 15 1 14 15 1
16 7 0 13 1 0 15 1 1 14 1 1 15 1 2 14 1 2 15 1 3 14 2
16 7 0 13 1 0 15 1 1 14 1 1 15 2 2 14 1 2 15 1 3 14 1
16 7 0 13 1 0 15 1 1 14 2 1 15 1 2 14 1 2 15 1 3 14 1
16 7 0 13 1 0 15 2 1 14 1 1 15 1 2 14 1 2 15 1 3 14 1
16 7 0 13 2 0 15 1 1 14 1 1 15 1 2 14 1 2 15 1 3 14 1
16 7 0 13 1 1 14 2 1 15 1 2 14 1 2 15 1 3 14 1 3 15 1
16 7 0 13 2 1 14 1 1 15 1 2 14 1 2 15 1 3 14 1 3 15 1
16 7 0 13 1 0 15 1 1 14 1 1 15 1 2 14 1 3 14 1 4 15 2
16 7 0 13 1 0 15 1 1 14 1 1 15 1 2 14 2 3 14 1 4 15 1
16 7 0 13 1 0 15 1 1 14 1 1 15 2 2 14 1 3 14 1 4 15 1
16 7 0 13 1 0 15 1 1 14 2 1 15 1 2 14 1 3 14 1 4 15 1
16 7 0 13 1 0 15 2 1 14 1 1 15 1 2 14 1 3 14 1 4 15 1
16 7 0 13 2 0 15 1 1 14 1 1 15 1 2 14 1 3 14 1 4 15 1
16 7 0 13 1 1 14 1 1 15 1 2 14 1 2 15 1 3 14 2 4 15 1
16 7 0 13 1 1 14 2 1 15 1 2 14 1 2 15 1 3 14 1 4 15 1
16 7 0 13 2 1 14 1 1 15 1 2 14 1 2 15 1 3 14 1 4 15 1
16 7 0 13 1 0 15 1 1 14 1 2 14 1 3 14 1 4 15 2 5 15 1
16 7 0 13 1 0 15 1 1 14 2 2 14 1 3 14 1 4 15 1 5 15 1
16 7 0 13 1 0 15 2 1 14 1 2 14 1 3 14 1 4 15 1 5 15 1
16 7 0 13 2 0 15 1 1 14 1 2 14 1 3 14 1 4 15 1 5 15 1
16 7 0 13 1 1 14 1 1 15 1 2 14 2 3 14 1 4 15 1 5 15 1
16 7 0 13 1 1 14 2 1 15 1 2 14 1 3 14 1 4 15 1 5 15 1
16 7 0 13 2 1 14 1 1 15 1 2 14 1 3 14 1 4 15 1 5 15 1
16 7 0 13 1 1 14 2 2 14 1 3 14 1 4 15 1 5 15 1 6 15 1
16 7 0 13 2 1 14 1 2 14 1 3 14 1 4 15 1 5 15 1 6 15 1
16 7 0 13 1 0 15 1 1 14 1 1 15 1 2 14 2 3 14 1 13 15 1
16 7 0 13 1 0 15 1 1 14 1 1 15 2 2 14 1 3 14 1 13 15 1
16 7 0 13 1 0 15 1 1 14 2 1 15 1 2 14 1 3 14 1 13 15 1
16 7 0 13 1 0 15 2 1 14 1 1 15 1 2 14 1 3 14 1 13 15 1
16 7 0 13 2 0 15 1 1 14 1 1 15 1 2 14 1 3 14 1 13 15 1
16 7 0 13 1 0 15 1 1 14 1 2 14 1 3 14 1 4 15 2 13 15 1
16 7 0 13 1 0 15 1 1 14 2 2 14 1 3 14 1 4 15 1 13 15 1
16 7 0 13 1 0 15 2 1 14 1 2 14 1 3 14 1 4 15 1 13 15 1
16 7 0 13 2 0 15 1 1 14 1 2 14 1 3 14 1 4 15 1 13 15 1
16 8 0 13 1 0 15 1 1 14 1 1 15 1 2 14 1 2 15 1 3 14 1 3 15 1
16 8 0 13 1 0 15 1 1 14 1 1 15 1 2 14 1 2 15 1 3 14 1 4 15 1
16 8 0 13 1 1 14 1 1 15 1 2 14 1 2 15 1 3 14 1 3 15 1 4 15 1
16 8 0 13 1 0 15 1 1 14 1 1 15 1 2 14 1 3 14 1 4 15 1 5 15 1
16 8 0 13 1 1 14 1 1 15 1 2 14 1 2 15 1 3 14 1 4 15 1 5 15 1
16 8 0 13 1 0 15 1 1 14 1 2 14 1 3 14 1 4 15 1 5 15 1 6 15 1
16 8 0 13 1 1 14 1 1 15 1 2 14 1 3 14 1 4 15 1 5 15 1 6 15 1
16 8 0 13 1 1 14 1 2 14 1 3 14 1 4 15 1 5 15 1 6 15 1 7 15 1
16 8 0 13 1 0 15 1 1 14 1 1 15 1 2 14 1 2 15 1 3 14 1 13 15 1
16 8 0 13 1 0 15 1 1 14 1 1 15 1 2 14 1 3 14 1 4 15 1 13 15 1
16 8 0 13 1 0 15 1 1 14 1 2 14 1 3 14 1 4 15 1 5 15 1 13 15 1
16 8 0 13 1 0 15 1 1 14 1 1 15 1 2 14 1 2 15 1 3 14 1 14 15 1
16 8 0 13 1 1 14 1 1 15 1 2 14 1 2 15 1 3 14 1 3 15 1 14 15 1
16 8 0 13 1 0 15 1 1 14 1 1 15 1 2 14 1 3 14 1 4 15 1 14 15 1
16 8 0 13 1 1 14 1 1 15 1 2 14 1 2 15 1 3 14 1 4 15 1 14 15 1
16 8 0 13 1 0 15 1 1 14 1 2 14 1 3 14 1 4 15 1 5 15 1 14 15 1
16 8 0 13 1 1 14 1 1 15 1 2 14 1 3 14 1 4 15 1 5 15 1 14 15 1
16 8 0 13 1 1 14 1 2 14 1 3 14 1 4 15 1 5 15 1 6 15 1 14 15 1
16 8 0 13 1 0 15 1 1 14 1 1 15 1 2 14 1 3 14 1 13 15 1 14 15 1
16 8 0 13 1 0 15 1 1 14 1 2 14 1 3 14 1 4 15 1 13 15 1 14 15 1
16 8 0 13 1 0 14 1 0 15 1 1 14 1 1 15 1 2 15 1 3 15 1 13 14 1
16 8 0 13 1 0 14 1 0 15 1 1 14 1 2 15 1 3 15 1 4 15 1 13 14 1
16 8 0 13 1 0 14 1 1 14 1 1 15 1 2 15 1 3 15 1 4 15 1 13 14 1
16 8 0 13 1 0 14 1 1 14 1 2 15 1 3 15 1 4 15 1 5 15 1 13 14 1
16 8 0 13 1 0 14 1 0 15 1 1 14 1 1 15 1 2 15 1 13 14 1 13 15 1
16 8 0 13 1 0 14 1 0 15 1 1 14 1 2 15 1 3 15 1 13 14 1 13 15 1
16 8 0 13 1 0 14 1 0 15 1 1 14 1 1 15 1 13 14 1 13 15 1 14 15 1
16 8 0 13 1 0 14 1 0 15 1 1 14 1 2 15 1 13 14 1 13 15 1 14 15 1
16 7 0 13 1 0 14 1 0 15 1 1 13 1 1 14 1 1 15 1 2 15 2
16 7 0 13 1 0 14 1 0 15 2 1 13 1 1 14 1 1 15 1 2 15 1
16 7 0 13 2 0 14 1 0 15 1 1 13 1 1 14 1 1 15 1 2 15 1
16 7 0 13 1 0 14 1 1 13 1 1 14 1 2 15 2 3 15 1 4 15 1
16 7 0 13 2 0 14 1 1 13 1 1 14 1 2 15 1 3 15 1 4 15 1
16 7 0 13 1 0 14 1 0 15 1 1 13 1 1 14 1 1 15 1 13 15 2
16 7 0 13 1 0 14 2 0 15 1 1 13 1 1 14 1 1 15 1 13 15 1
16 7 0 13 2 0 14 1 0 15 1 1 13 1 1 14 1 1 15 1 13 15 1
16 8 0 13 1 0 14 1 0 15 1 1 13 1 1 14 1 1 15 1 2 15 1 3 15 1
16 8 0 13 1 0 14 1 0 15 1 1 13 1 1 14 1 2 15 1 3 15 1 4 15 1
16 8 0 13 1 0 14 1 1 13 1 1 14 1 2 15 1 3 15 1 4 15 1 5 15 1
16 8 0 13 1 0 14 1 0 15 1 1 13 1 1 14 1 1 15 1 2 15 1 13 15 1
16 8 0 13 1 0 14 1 0 15 1 1 13 1 1 14 1 2 15 1 3 15 1 13 15 1
16 8 0 13 1 0 14 1 0 15 1 1 13 1 1 14 1 1 15 1 13 15 1 14 15 1
16 6 0 13 2 0 14 1 1 13 1 1 15 1 2 14 1 2 15 2
16 6 0 13 2 0 14 1 1 13 1 1 15 2 2 14 1 2 15 1
16 6 0 13 2 0 14 2 1 13 1 1 15 1 2 14 1 2 15 1
16 6 0 13 3 0 14 1 1 13 1 1 15 1 2 14 1 2 15 1
16 7 0 13 1 0 14 1 0 15 1 1 13 2 1 15 1 2 14 1 2 15 1
16 7 0 13 1 0 14 1 0 15 2 1 13 1 1 15 1 2 14 1 2 15 1
16 7 0 13 2 0 14 1 0 15 1 1 13 1 1 15 1 2 14 1 2 15 1
16 7 0 13 1 0 14 1 1 13 1 1 15 1 2 14 1 2 15 1 3 15 2
16 7 0 13 1 0 14 1 1 13 1 1 15 2 2 14 1 2 15 1 3 15 1
16 7 0 13 1 0 14 1 1 13 2 1 15 1 2 14 1 2 15 1 3 15 1
16 7 0 13 2 0 14 1 1 13 1 1 15 1 2 14 1 2 15 1 3 15 1
16 7 0 13 1 0 14 1 1 13 1 1 15 1 2 14 1 3 15 2 4 15 1
16 7 0 13 1 0 14 1 1 13 1 1 15 1 2 14 2 3 15 1 4 15 1
16 7 0 13 1 0 14 1 1 13 1 1 15 2 2 14 1 3 15 1 4 15 1
16 7 0 13 1 0 14 1 1 13 2 1 15 1 2 14 1 3 15 1 4 15 1
16 7 0 13 1 0 14 2 1 13 1 1 15 1 2 14 1 3 15 1 4 15 1
16 7 0 13 2 0 14 1 1 13 1 1 15 1 2 14 1 3 15 1 4 15 1
16 7 0 13 1 0 14 1 1 13 1 2 14 1 3 15 2 4 15 1 5 15 1
16 7 0 13 1 0 14 1 1 13 2 2 14 1 3 15 1 4 15 1 5 15 1
16 7 0 13 2 0 14 1 1 13 1 2 14 1 3 15 1 4 15 1 5 15 1
16 7 0 13 1 0 14 1 0 15 1 1 13 1 2 14 2 2 15 1 13 15 1
16 7 0 13 1 0 14 1 0 15 1 1 13 2 2 14 1 2 15 1 13 15 1
16 7 0 13 1 0 14 1 0 15 2 1 13 1 2 14 1 2 15 1 13 15 1
16 7 0 13 1 0 14 2 0 15 1 1 13 1 2 14 1 2 15 1 13 15 1
16 7 0 13 2 0 14 1 0 15 1 1 13 1 2 14 1 2 15 1 13 15 1
16 7 0 13 1 0 14 1 1 13 1 1 15 1 2 14 1 2 15 1 13 15 2
16 7 0 13 1 0 14 1 1 13 2 1 15 1 2 14 1 2 15 1 13 15 1
16 7 0 13 1 0 14 2 1 13 1 1 15 1 2 14 1 2 15 1 13 15 1
16 7 0 13 2 0 14 1 1 13 1 1 15 1 2 14 1 2 15 1 13 15 1
16 7 0 13 1 0 14 1 1 13 1 2 14 1 2 15 1 3 15 1 13 15 2
16 7 0 13 1 0 14 1 1 13 2 2 14 1 2 15 1 3 15 1 13 15 1
16 7 0 13 1 0 14 2 1 13 1 2 14 1 2 15 1 3 15 1 13 15 1
16 7 0 13 2 0 14 1 1 13 1 2 14 1 2 15 1 3 15 1 13 15 1
16 7 0 13 1 0 14 1 0 15 1 1 13 2 2 14 1 13 15 1 14 15 1
16 7 0 13 1 0 14 1 0 15 2 1 13 1 2 14 1 13 15 1 14 15 1
16 7 0 13 2 0 14 1 0 15 1 1 13 1 2 14 1 13 15 1 14 15 1
16 7 0 13 1 0 14 1 1 13 1 1 15 1 2 14 1 13 15 1 14 15 2
16 7 0 13 1 0 14 1 1 13 1 1 15 1 2 14 1 13 15 2 14 15 1
16 7 0 13 1 0 14 1 1 13 1 1 15 1 2 14 2 13 15 1 14 15 1
16 7 0 13 1 0 14 1 1 13 1 1 15 2 2 14 1 13 15 1 14 15 1
16 7 0 13 1 0 14 1 1 13 2 1 15 1 2 14 1 13 15 1 14 15 1
16 7 0 13 1 0 14 2 1 13 1 1 15 1 2 14 1 13 15 1 14 15 1
16 7 0 13 2 0 14 1 1 13 1 1 15 1 2 14 1 13 15 1 14 15 1
16 7 0 13 1 0 14 1 1 13 1 2 14 1 3 15 1 13 15 2 14 15 1
16 7 0 13 1 0 14 1 1 13 1 2 14 1 3 15 2 13 15 1 14 15 1
16 7 0 13 1 0 14 1 1 13 2 2 14 1 3 15 1 13 15 1 14 15 1
16 7 0 13 2 0 14 1 1 13 1 2 14 1 3 15 1 13 15 1 14 15 1
16 8 0 13 1 0 14 1 0 15 1 1 13 1 1 15 1 2 14 1 2 15 1 3 15 1
16 8 0 13 1 0 14 1 0 15 1 1 13 1 1 15 1 2 14 1 3 15 1 4 15 1
16 8 0 13 1 0 14 1 1 13 1 1 15 1 2 14 1 2 15 1 3 15 1 4 15 1
16 8 0 13 1 0 14 1 0 15 1 1 13 1 2 14 1 3 15 1 4 15 1 5 15 1
16 8 0 13 1 0 14 1 1 13 1 1 15 1 2 14 1 3 15 1 4 15 1 5 15 1
16 8 0 13 1 0 14 1 1 13 1 2 14 1 3 15 1 4 15 1 5 15 1 6 15 1
16 8 0 13 1 0 14 1 0 15 1 1 13 1 1 15 1 2 14 1 2 15 1 13 15 1
16 8 0 13 1 0 14 1 0 15 1 1 13 1 1 15 1 2 14 1 3 15 1 13 15 1
16 8 0 13 1 0 14 1 0 15 1 1 13 1 2 14 1 2 15 1 3 15 1 13 15 1
16 8 0 13 1 0 14 1 1 13 1 1 15 1 2 14 1 2 15 1 3 15 1 13 15 1
16 8 0 13 1 0 14 1 0 15 1 1 13 1 2 14 1 3 15 1 4 15 1 13 15 1
16 8 0 13 1 0 14 1 1 13 1 1 15 1 2 14 1 3 15 1 4 15 1 13 15 1
16 8 0 13 1 0 14 1 1 13 1 2 14 1 2 15 1 3 15 1 4 15 1 13 15 1
16 8 0 13 1 0 14 1 1 13 1 2 14 1 3 15 1 4 15 1 5 15 1 13 15 1
16 8 0 13 1 0 14 1 0 15 1 1 13 1 1 15 1 2 14 1 13 15 1 14 15 1
16 8 0 13 1 0 14 1 1 13 1 1 15 1 2 14 1 2 15 1 13 15 1 14 15 1
16 8 0 13 1 0 14 1 0 15 1 1 13 1 2 14 1 3 15 1 13 15 1 14 15 1
16 8 0 13 1 0 14 1 1 13 1 1 15 1 2 14 1 3 15 1 13 15 1 14 15 1
16 8 0 13 1 0 14 1 1 13 1 2 14 1 3 15 1 4 15 1 13 15 1 14 15 1
16 6 0 13 1 0 15 1 1 13 1 1 15 1 2 14 2 3 14 2
16 6 0 13 1 0 15 1 1 13 1 1 15 1 2 14 3 3 14 1
16 6 0 13 2 0 15 1 1 13 1 1 15 1 2 14 2 3 14 1
16 6 0 13 2 0 15 1 1 13 1 1 15 2 2 14 1 3 14 1
16 6 0 13 2 0 15 2 1 13 1 1 15 1 2 14 1 3 14 1
16 6 0 13 3 0 15 1 1 13 1 1 15 1 2 14 1 3 14 1
16 6 0 13 2 1 13 1 2 14 2 3 14 1 4 15 1 5 15 1
16 6 0 13 2 1 13 2 2 14 1 3 14 1 4 15 1 5 15 1
16 6 0 13 3 1 13 1 2 14 1 3 14 1 4 15 1 5 15 1
16 7 0 13 1 0 15 1 1 13 1 1 15 1 2 14 1 2 15 1 3 14 2
16 7 0 13 1 0 15 1 1 13 1 1 15 1 2 14 1 2 15 2 3 14 1
16 7 0 13 1 0 15 1 1 13 1 1 15 1 2 14 2 2 15 1 3 14 1
16 7 0 13 1 0 15 2 1 13 1 1 15 1 2 14 1 2 15 1 3 14 1
16 7 0 13 2 0 15 1 1 13 1 1 15 1 2 14 1 2 15 1 3 14 1
16 7 0 13 1 0 15 1 1 13 1 1 15 1 2 14 1 3 14 1 4 15 2
16 7 0 13 1 0 15 1 1 13 1 1 15 1 2 14 2 3 14 1 4 15 1
16 7 0 13 1 0 15 2 1 13 1 1 15 1 2 14 1 3 14 1 4 15 1
16 7 0 13 2 0 15 1 1 13 1 1 15 1 2 14 1 3 14 1 4 15 1
16 7 0 13 1 0 15 1 1 13 1 2 14 1 2 15 1 3 14 1 4 15 2
16 7 0 13 1 0 15 1 1 13 2 2 14 1 2 15 1 3 14 1 4 15 1
16 7 0 13 1 0 15 2 1 13 1 2 14 1 2 15 1 3 14 1 4 15 1
16 7 0 13 2 0 15 1 1 13 1 2 14 1 2 15 1 3 14 1 4 15 1
16 7 0 13 1 0 15 1 1 13 1 2 14 1 3 14 1 4 15 2 5 15 1
16 7 0 13 1 0 15 1 1 13 1 2 14 2 3 14 1 4 15 1 5 15 1
16 7 0 13 1 0 15 1 1 13 2 2 14 1 3 14 1 4 15 1 5 15 1
16 7 0 13 1 0 15 2 1 13 1 2 14 1 3 14 1 4 15 1 5 15 1
16 7 0 13 2 0 15 1 1 13 1 2 14 1 3 14 1 4 15 1 5 15 1
16 7 0 13 1 1 13 1 2 14 1 3 14 1 4 15 2 5 15 1 6 15 1
16 7 0 13 2 1 13 1 2 14 1 3 14 1 4 15 1 5 15 1 6 15 1
16 7 0 13 1 0 15 1 1 13 1 1 15 1 2 14 1 3 14 1 13 15 2
16 7 0 13 1 0 15 1 1 13 1 1 15 1 2 14 2 3 14 1 13 15 1
16 7 0 13 2 0 15 1 1 13 1 1 15 1 2 14 1 3 14 1 13 15 1
16 7 0 13 1 0 15 1 1 13 1 2 14 1 2 15 1 3 14 1 13 15 2
16 7 0 13 1 0 15 1 1 13 1 2 14 1 2 15 1 3 14 2 13 15 1
16 7 0 13 1 0 15 1 1 13 1 2 14 1 2 15 2 3 14 1 13 15 1
16 7 0 13 1 0 15 1 1 13 1 2 14 2 2 15 1 3 14 1 13 15 1
16 7 0 13 1 0 15 1 1 13 2 2 14 1 2 15 1 3 14 1 13 15 1
16 7 0 13 1 0 15 2 1 13 1 2 14 1 2 15 1 3 14 1 13 15 1
16 7 0 13 2 0 15 1 1 13 1 2 14 1 2 15 1 3 14 1 13 15 1
16 7 0 13 1 1 13 1 2 14 1 2 15 1 3 14 1 3 15 1 13 15 2
16 7 0 13 1 1 13 1 2 14 1 2 15 2 3 14 1 3 15 1 13 15 1
16 7 0 13 1 1 13 1 2 14 2 2 15 1 3 14 1 3 15 1 13 15 1
16 7 0 13 2 1 13 1 2 14 1 2 15 1 3 14 1 3 15 1 13 15 1
16 7 0 13 1 0 15 1 1 13 1 2 14 1 3 14 1 4 15 1 13 15 2
16 7 0 13 1 0 15 1 1 13 1 2 14 2 3 14 1 4 15 1 13 15 1
16 7 0 13 1 0 15 1 1 13 2 2 14 1 3 14 1 4 15 1 13 15 1
16 7 0 13 2 0 15 1 1 13 1 2 14 1 3 14 1 4 15 1 13 15 1
16 7 0 13 1 1 13 1 2 14 1 2 15 1 3 14 1 4 15 1 13 15 2
16 7 0 13 1 1 13 1 2 14 1 2 15 1 3 14 1 4 15 2 13 15 1
16 7 0 13 1 1 13 1 2 14 1 2 15 1 3 14 2 4 15 1 13 15 1
16 7 0 13 1 1 13 1 2 14 1 2 15 2 3 14 1 4 15 1 13 15 1
16 7 0 13 1 1 13 1 2 14 2 2 15 1 3 14 1 4 15 1 13 15 1
16 7 0 13 2 1 13 1 2 14 1 2 15 1 3 14 1 4 15 1 13 15 1
16 7 0 13 1 1 13 1 2 14 1 3 14 1 4 15 1 5 15 1 13 15 2
16 7 0 13 1 1 13 1 2 14 2 3 14 1 4 15 1 5 15 1 13 15 1
16 7 0 13 2 1 13 1 2 14 1 3 14 1 4 15 1 5 15 1 13 15 1
16 7 0 13 1 0 15 1 1 13 1 2 14 1 3 14 1 13 15 1 14 15 2
16 7 0 13 1 0 15 1 1 13 1 2 14 1 3 14 1 13 15 2 14 15 1
16 7 0 13 1 0 15 1 1 13 1 2 14 2 3 14 1 13 15 1 14 15 1
16 7 0 13 1 0 15 1 1 13 2 2 14 1 3 14 1 13 15 1 14 15 1
16 7 0 13 1 0 15 2 1 13 1 2 14 1 3 14 1 13 15 1 14 15 1
16 7 0 13 2 0 15 1 1 13 1 2 14 1 3 14 1 13 15 1 14 15 1
16 7 0 13 1 1 13 1 2 14 1 3 14 1 4 15 1 13 15 2 14 15 1
16 7 0 13 1 1 13 1 2 14 1 3 14 1 4 15 2 13 15 1 14 15 1
16 7 0 13 2 1 13 1 2 14 1 3 14 1 4 15 1 13 15 1 14 15 1
16 8 0 13 1 0 15 1 1 13 1 1 15 1 2 14 1 2 15 1 3 14 1 3 15 1
16 8 0 13 1 0 15 1 1 13 1 1 15 1 2 14 1 2 15 1 3 14 1 4 15 1
16 8 0 13 1 0 15 1 1 13 1 1 15 1 2 14 1 3 14 1 4 15 1 5 15 1
16 8 0 13 1 0 15 1 1 13 1 2 14 1 2 15 1 3 14 1 4 15 1 5 15 1
16 8 0 13 1 0 15 1 1 13 1 2 14 1 3 14 1 4 15 1 5 15 1 6 15 1
16 8 0 13 1 1 13 1 2 14 1 3 14 1 4 15 1 5 15 1 6 15 1 7 15 1
16 8 0 13 1 0 15 1 1 13 1 1 15 1 2 14 1 2 15 1 3 14 1 13 15 1
16 8 0 13 1 0 15 1 1 13 1 2 14 1 2 15 1 3 14 1 3 15 1 13 15 1
16 8 0 13 1 0 15 1 1 13 1 1 15 1 2 14 1 3 14 1 4 15 1 13 15 1
16 8 0 13 1 0 15 1 1 13 1 2 14 1 2 15 1 3 14 1 4 15 1 13 15 1
16 8 0 13 1 1 13 1 2 14 1 2 15 1 3 14 1 3 15 1 4 15 1 13 15 1
16 8 0 13 1 0 15 1 1 13 1 2 14 1 3 14 1 4 15 1 5 15 1 13 15 1
16 8 0 13 1 1 13 1 2 14 1 2 15 1 3 14 1 4 15 1 5 15 1 13 15 1
16 8 0 13 1 1 13 1 2 14 1 3 14 1 4 15 1 5 15 1 6 15 1 13 15 1
16 8 0 13 1 0 15 1 1 13 1 1 15 1 2 14 1 3 14 1 13 15 1 14 15 1
16 8 0 13 1 0 15 1 1 13 1 2 14 1 2 15 1 3 14 1 13 15 1 14 15 1
16 8 0 13 1 0 15 1 1 13 1 2 14 1 3 14 1 4 15 1 13 15 1 14 15 1
16 8 0 13 1 1 13 1 2 14 1 3 14 1 4 15 1 5 15 1 13 15 1 14 15 1
16 8 0 13 1 0 14 1 0 15 1 1 13 1 1 14 1 1 15 1 2 14 1 2 15 1
16 8 0 13 1 0 14 1 0 15 1 1 13 1 1 14 1 1 15 1 2 14 1 3 15 1
16 8 0 13 1 0 14 1 0 15 1 1 13 1 1 14 1 1 15 1 2 14 1 13 15 1
16 8 0 13 1 0 14 1 1 13 1 1 14 1 2 14 1 2 15 1 3 15 1 13 15 1
16 8 0 13 1 0 14 1 1 13 1 1 14 1 2 14 1 3 15 1 4 15 1 13 15 1
16 8 0 13 1 0 14 1 1 13 1 1 15 1 2 14 1 2 15 1 3 14 1 3 15 1
16 8 0 13 1 0 14 1 1 13 1 1 15 1 2 14 1 2 15 1 3 14 1 4 15 1
16 8 0 13 1 0 14 1 1 13 1 1 15 1 2 14 1 3 14 1 4 15 1 5 15 1
16 8 0 13 1 0 14 1 1 13 1 1 15 1 2 14 1 2 15 1 3 14 1 13 15 1
16 8 0 13 1 0 14 1 1 13 1 1 15 1 2 14 1 3 14 1 4 15 1 13 15 1
16 8 0 13 1 0 14 1 1 13 1 2 14 1 2 15 1 3 14 1 4 15 1 13 15 1
16 8 0 13 1 0 14 1 1 13 1 2 14 1 3 14 1 4 15 1 5 15 1 13 15 1
16 8 0 13 1 0 15 1 1 13 1 1 15 1 2 14 1 2 15 1 3 14 1 4 14 1
16 8 0 13 1 0 15 1 1 13 1 2 14 1 2 15 1 3 14 1 3 15 1 4 14 1
16 8 0 13 1 1 13 1 2 14 1 2 15 1 3 14 1 3 15 1 4 14 1 4 15 1
16 8 0 13 1 0 15 1 1 13 1 1 15 1 2 14 1 3 14 1 4 14 1 5 15 1
16 8 0 13 1 0 15 1 1 13 1 2 14 1 2 15 1 3 14 1 4 14 1 5 15 1
16 8 0 13 1 1 13 1 2 14 1 2 15 1 3 14 1 3 15 1 4 14 1 5 15 1
16 8 0 13 1 0 15 1 1 13 1 2 14 1 3 14 1 4 14 1 5 15 1 6 15 1
16 8 0 13 1 1 13 1 2 14 1 2 15 1 3 14 1 4 14 1 5 15 1 6 15 1
16 8 0 13 1 1 13 1 2 14 1 3 14 1 4 14 1 5 15 1 6 15 1 7 15 1
16 8 0 13 1 0 15 1 1 13 1 1 15 1 2 14 1 3 14 1 4 14 1 13 15 1
16 8 0 13 1 0 15 1 1 13 1 2 14 1 3 14 1 4 14 1 5 15 1 13 15 1
16 8 0 13 1 1 13 1 2 14 1 3 14 1 4 14 1 5 15 1 6 15 1 13 15 1
16 4 0 12 2 1 13 2 2 14 2 3 15 2
16 4 0 12 3 1 13 2 2 14 2 3 15 1
16 4 0 12 3 1 13 3 2 14 1 3 15 1
16 4 0 12 4 1 13 2 2 14 1 3 15 1
16 4 0 12 5 1 13 1 2 14 1 3 15 1
16 5 0 12 1 0 15 1 1 13 1 1 15 1 2 14 4
16 5 0 12 1 0 15 2 1 13 1 1 15 1 2 14 3
16 5 0 12 1 0 15 2 1 13 1 1 15 2 2 14 2
16 5 0 12 1 0 15 3 1 13 1 1 15 1 2 14 2
16 5 0 12 1 0 15 3 1 13 1 1 15 2 2 14 1
16 5 0 12 1 0 15 4 1 13 1 1 15 1 2 14 1
16 5 0 12 2 0 15 1 1 13 1 1 15 1 2 14 3
16 5 0 12 2 0 15 1 1 13 1 1 15 2 2 14 2
16 5 0 12 2 0 15 1 1 13 1 1 15 3 2 14 1
16 5 0 12 2 0 15 1 1 13 2 1 15 1 2 14 2
16 5 0 12 2 0 15 2 1 13 1 1 15 1 2 14 2
16 5 0 12 2 0 15 2 1 13 1 1 15 2 2 14 1
16 5 0 12 2 0 15 2 1 13 2 1 15 1 2 14 1
16 5 0 12 2 0 15 3 1 13 1 1 15 1 2 14 1
16 5 0 12 3 0 15 1 1 13 1 1 15 1 2 14 2
16 5 0 12 3 0 15 1 1 13 1 1 15 2 2 14 1
16 5 0 12 3 0 15 1 1 13 2 1 15 1 2 14 1
16 5 0 12 3 0 15 2 1 13 1 1 15 1 2 14 1
16 5 0 12 4 0 15 1 1 13 1 1 15 1 2 14 1
16 5 0 12 1 0 15 1 1 13 3 2 14 2 3 15 1
16 5 0 12 1 0 15 1 1 13 4 2 14 1 3 15 1
16 5 0 12 1 0 15 2 1 13 2 2 14 2 3 15 1
16 5 0 12 1 0 15 2 1 13 3 2 14 1 3 15 1
16 5 0 12 1 0 15 3 1 13 2 2 14 1 3 15 1
16 5 0 12 1 0 15 4 1 13 1 2 14 1 3 15 1
16 5 0 12 2 0 15 1 1 13 2 2 14 1 3 15 2
16 5 0 12 2 0 15 1 1 13 2 2 14 2 3 15 1
16 5 0 12 2 0 15 1 1 13 3 2 14 1 3 15 1
16 5 0 12 2 0 15 2 1 13 1 2 14 1 3 15 2
16 5 0 12 2 0 15 2 1 13 2 2 14 1 3 15 1
16 5 0 12 2 0 15 3 1 13 1 2 14 1 3 15 1
16 5 0 12 3 0 15 1 1 13 1 2 14 1 3 15 2
16 5 0 12 3 0 15 1 1 13 2 2 14 1 3 15 1
16 5 0 12 3 0 15 2 1 13 1 2 14 1 3 15 1
16 5 0 12 4 0 15 1 1 13 1 2 14 1 3 15 1
16 5 0 12 1 1 13 1 2 14 1 3 15 3 4 15 2
16 5 0 12 1 1 13 1 2 14 1 3 15 4 4 15 1
16 5 0 12 2 1 13 1 2 14 1 3 15 2 4 15 2
16 5 0 12 2 1 13 1 2 14 1 3 15 3 4 15 1
16 5 0 12 2 1 13 2 2 14 1 3 15 2 4 15 1
16 5 0 12 2 1 13 2 2 14 2 3 15 1 4 15 1
16 5 0 12 3 1 13 1 2 14 1 3 15 2 4 15 1
16 5 0 12 3 1 13 2 2 14 1 3 15 1 4 15 1
16 5 0 12 4 1 13 1 2 14 1 3 15 1 4 15 1
16 5 0 12 1 0 15 1 1 13 3 2 14 2 12 15 1
16 5 0 12 1 0 15 1 1 13 4 2 14 1 12 15 1
16 5 0 12 2 0 15 1 1 13 2 2 14 2 12 15 1
16 5 0 12 2 0 15 1 1 13 3 2 14 1 12 15 1
16 5 0 12 2 0 15 2 1 13 1 2 14 1 12 15 2
16 5 0 12 2 0 15 2 1 13 2 2 14 1 12 15 1
16 5 0 12 3 0 15 1 1 13 2 2 14 1 12 15 1
16 5 0 12 3 0 15 2 1 13 1 2 14 1 12 15 1
16 5 0 12 4 0 15 1 1 13 1 2 14 1 12 15 1
16 6 0 12 1 0 15 2 1 13 1 1 15 2 2 14 1 2 15 1
16 6 0 12 1 0 15 3 1 13 1 1 15 1 2 14 1 2 15 1
16 6 0 12 2 0 15 1 1 13 1 1 15 2 2 14 1 2 15 1
16 6 0 12 2 0 15 1 1 13 2 1 15 1 2 14 1 2 15 1
16 6 0 12 2 0 15 2 1 13 1 1 15 1 2 14 1 2 15 1
16 6 0 12 3 0 15 1 1 13 1 1 15 1 2 14 1 2 15 1
16 6 0 12 1 0 15 1 1 13 1 1 15 1 2 14 1 3 15 3
16 6 0 12 1 0 15 1 1 13 1 1 15 1 2 14 2 3 15 2
16 6 0 12 1 0 15 1 1 13 1 1 15 1 2 14 3 3 15 1
16 6 0 12 1 0 15 2 1 13 1 1 15 1 2 14 1 3 15 2
16 6 0 12 1 0 15 2 1 13 1 1 15 1 2 14 2 3 15 1
16 6 0 12 1 0 15 2 1 13 1 1 15 2 2 14 1 3 15 1
16 6 0 12 1 0 15 3 1 13 1 1 15 1 2 14 1 3 15 1
16 6 0 12 2 0 15 1 1 13 1 1 15 1 2 14 1 3 15 2
16 6 0 12 2 0 15 1 1 13 1 1 15 1 2 14 2 3 15 1
16 6 0 12 2 0 15 1 1 13 1 1 15 2 2 14 1 3 15 1
16 6 0 12 2 0 15 1 1 13 2 1 15 1 2 14 1 3 15 1
16 6 0 12 2 0 15 2 1 13 1 1 15 1 2 14 1 3 15 1
16 6 0 12 3 0 15 1 1 13 1 1 15 1 2 14 1 3 15 1
16 6 0 12 1 0 15 1 1 13 1 2 14 1 3 15 2 4 15 2
16 6 0 12 1 0 15 1 1 13 1 2 14 1 3 15 3 4 15 1
16 6 0 12 1 0 15 1 1 13 2 2 14 1 3 15 2 4 15 1
16 6 0 12 1 0 15 1 1 13 2 2 14 2 3 15 1 4 15 1
16 6 0 12 1 0 15 1 1 13 3 2 14 1 3 15 1 4 15 1
16 6 0 12 1 0 15 2 1 13 1 2 14 1 3 15 2 4 15 1
16 6 0 12 1 0 15 2 1 13 2 2 14 1 3 15 1 4 15 1
16 6 0 12 1 0 15 3 1 13 1 2 14 1 3 15 1 4 15 1
16 6 0 12 2 0 15 1 1 13 1 2 14 1 3 15 2 4 15 1
16 6 0 12 2 0 15 1 1 13 2 2 14 1 3 15 1 4 15 1
16 6 0 12 2 0 15 2 1 13 1 2 14 1 3 15 1 4 15 1
16 6 0 12 3 0 15 1 1 13 1 2 14 1 3 15 1 4 15 1
16 6 0 12 1 1 13 1 2 14 1 3 15 2 4 15 2 5 15 1
16 6 0 12 1 1 13 1 2 14 1 3 15 3 4 15 1 5 15 1
16 6 0 12 2 1 13 1 2 14 1 3 15 2 4 15 1 5 15 1
16 6 0 12 2 1 13 2 2 14 1 3 15 1 4 15 1 5 15 1
16 6 0 12 3 1 13 1 2 14 1 3 15 1 4 15 1 5 15 1
16 6 0 12 1 0 15 1 1 13 1 1 15 1 2 14 3 12 15 1
16 6 0 12 1 0 15 1 1 13 1 1 15 2 2 14 2 12 15 1
16 6 0 12 1 0 15 1 1 13 1 1 15 3 2 14 1 12 15 1
16 6 0 12 1 0 15 1 1 13 2 1 15 1 2 14 2 12 15 1
16 6 0 12 1 0 15 1 1 13 2 1 15 2 2 14 1 12 15 1
16 6 0 12 1 0 15 1 1 13 3 1 15 1 2 14 1 12 15 1
16 6 0 12 1 0 15 2 1 13 1 1 15 1 2 14 1 12 15 2
16 6 0 12 1 0 15 2 1 13 1 1 15 1 2 14 2 12 15 1
16 6 0 12 1 0 15 2 1 13 1 1 15 2 2 14 1 12 15 1
16 6 0 12 1 0 15 2 1 13 2 1 15 1 2 14 1 12 15 1
16 6 0 12 1 0 15 3 1 13 1 1 15 1 2 14 1 12 15 1
16 6 0 12 2 0 15 1 1 13 1 1 15 1 2 14 2 12 15 1
16 6 0 12 2 0 15 1 1 13 1 1 15 2 2 14 1 12 15 1
16 6 0 12 2 0 15 1 1 13 2 1 15 1 2 14 1 12 15 1
16 6 0 12 2 0 15 2 1 13 1 1 15 1 2 14 1 12 15 1
16 6 0 12 3 0 15 1 1 13 1 1 15 1 2 14 1 12 15 1
16 6 0 12 1 0 15 1 1 13 1 2 14 1 3 15 3 12 15 1
16 6 0 12 1 0 15 1 1 13 2 2 14 1 3 15 2 12 15 1
16 6 0 12 1 0 15 1 1 13 2 2 14 2 3 15 1 12 15 1
16 6 0 12 1 0 15 1 1 13 3 2 14 1 3 15 1 12 15 1
16 6 0 12 1 0 15 2 1 13 1 2 14 1 3 15 1 12 15 2
16 6 0 12 1 0 15 2 1 13 1 2 14 1 3 15 2 12 15 1
16 6 0 12 1 0 15 2 1 13 2 2 14 1 3 15 1 12 15 1
16 6 0 12 1 0 15 3 1 13 1 2 14 1 3 15 1 12 15 1
16 6 0 12 2 0 15 1 1 13 1 2 14 1 3 15 2 12 15 1
16 6 0 12 2 0 15 1 1 13 2 2 14 1 3 15 1 12 15 1
16 6 0 12 2 0 15 2 1 13 1 2 14 1 3 15 1 12 15 1
16 6 0 12 3 0 15 1 1 13 1 2 14 1 3 15 1 12 15 1
16 7 0 12 1 0 15 1 1 13 1 1 15 1 2 14 1 2 15 1 3 15 2
16 7 0 12 1 0 15 2 1 13 1 1 15 1 2 14 1 2 15 1 3 15 1
16 7 0 12 2 0 15 1 1 13 1 1 15 1 2 14 1 2 15 1 3 15 1
16 7 0 12 1 0 15 1 1 13 1 1 15 1 2 14 1 3 15 2 4 15 1
16 7 0 12 1 0 15 1 1 13 1 1 15 1 2 14 2 3 15 1 4 15 1
16 7 0 12 1 0 15 2 1 13 1 1 15 1 2 14 1 3 15 1 4 15 1
16 7 0 12 2 0 15 1 1 13 1 1 15 1 2 14 1 3 15 1 4 15 1
16 7 0 12 1 0 15 1 1 13 1 2 14 1 3 15 2 4 15 1 5 15 1
16 7 0 12 1 0 15 1 1 13 2 2 14 1 3 15 1 4 15 1 5 15 1
16 7 0 12 1 0 15 2 1 13 1 2 14 1 3 15 1 4 15 1 5 15 1
16 7 0 12 2 0 15 1 1 13 1 2 14 1 3 15 1 4 15 1 5 15 1
16 7 0 12 1 1 13 1 2 14 1 3 15 2 4 15 1 5 15 1 6 15 1
16 7 0 12 2 1 13 1 2 14 1 3 15 1 4 15 1 5 15 1 6 15 1
16 7 0 12 1 0 15 1 1 13 1 1 15 2 2 14 1 2 15 1 12 15 1
16 7 0 12 1 0 15 1 1 13 2 1 15 1 2 14 1 2 15 1 12 15 1
16 7 0 12 1 0 15 2 1 13 1 1 15 1 2 14 1 2 15 1 12 15 1
16 7 0 12 2 0 15 1 1 13 1 1 15 1 2 14 1 2 15 1 12 15 1
16 7 0 12 1 0 15 1 1 13 1 1 15 1 2 14 1 3 15 2 12 15 1
16 7 0 12 1 0 15 1 1 13 1 1 15 1 2 14 2 3 15 1 12 15 1
16 7 0 12 1 0 15 1 1 13 1 1 15 2 2 14 1 3 15 1 12 15 1
16 7 0 12 1 0 15 1 1 13 2 1 15 1 2 14 1 3 15 1 12 15 1
16 7 0 12 1 0 15 2 1 13 1 1 15 1 2 14 1 3 15 1 12 15 1
16 7 0 12 2 0 15 1 1 13 1 1 15 1 2 14 1 3 15 1 12 15 1
16 7 0 12 1 0 15 1 1 13 1 2 14 1 3 15 2 4 15 1 12 15 1
16 7 0 12 1 0 15 1 1 13 2 2 14 1 3 15 1 4 15 1 12 15 1
16 7 0 12 1 0 15 2 1 13 1 2 14 1 3 15 1 4 15 1 12 15 1
16 7 0 12 2 0 15 1 1 13 1 2 14 1 3 15 1 4 15 1 12 15 1
16 7 0 12 1 0 15 1 1 13 1 1 15 1 2 14 2 12 15 1 13 15 1
16 7 0 12 1 0 15 2 1 13 1 1 15 1 2 14 1 12 15 1 13 15 1
16 7 0 12 2 0 15 1 1 13 1 1 15 1 2 14 1 12 15 1 13 15 1
16 8 0 12 1 0 15 1 1 13 1 1 15 1 2 14 1 2 15 1 3 15 1 4 15 1
16 8 0 12 1 0 15 1 1 13 1 1 15 1 2 14 1 3 15 1 4 15 1 5 15 1
16 8 0 12 1 0 15 1 1 13 1 2 14 1 3 15 1 4 15 1 5 15 1 6 15 1
16 8 0 12 1 1 13 1 2 14 1 3 15 1 4 15 1 5 15 1 6 15 1 7 15 1
16 8 0 12 1 0 15 1 1 13 1 1 15 1 2 14 1 2 15 1 3 15 1 12 15 1
16 8 0 12 1 0 15 1 1 13 1 1 15 1 2 14 1 3 15 1 4 15 1 12 15 1
16 8 0 12 1 0 15 1 1 13 1 2 14 1 3 15 1 4 15 1 5 15 1 12 15 1
16 8 0 12 1 0 15 1 1 13 1 1 15 1 2 14 1 2 15 1 12 15 1 13 15 1
16 8 0 12 1 0 15 1 1 13 1 1 15 1 2 14 1 3 15 1 12 15 1 13 15 1
16 6 0 12 1 0 14 1 1 13 1 1 15 1 2 14 2 2 15 2
16 6 0 12 1 0 14 1 1 13 1 1 15 1 2 14 3 2 15 1
16 6 0 12 1 0 14 2 1 13 1 1 15 1 2 14 1 2 15 2
16 6 0 12 1 0 14 2 1 13 1 1 15 1 2 14 2 2 15 1
16 6 0 12 1 0 14 2 1 13 1 1 15 2 2 14 1 2 15 1
16 6 0 12 1 0 14 3 1 13 1 1 15 1 2 14 1 2 15 1
16 6 0 12 2 0 14 1 1 13 1 1 15 1 2 14 1 2 15 2
16 6 0 12 2 0 14 1 1 13 1 1 15 1 2 14 2 2 15 1
16 6 0 12 2 0 14 1 1 13 1 1 15 2 2 14 1 2 15 1
16 6 0 12 2 0 14 1 1 13 2 1 15 1 2 14 1 2 15 1
16 6 0 12 2 0 14 2 1 13 1 1 15 1 2 14 1 2 15 1
16 6 0 12 3 0 14 1 1 13 1 1 15 1 2 14 1 2 15 1
16 6 0 12 1 0 14 2 1 13 1 1 15 2 2 14 1 3 15 1
16 6 0 12 1 0 14 3 1 13 1 1 15 1 2 14 1 3 15 1
16 6 0 12 2 0 14 1 1 13 1 1 15 1 2 14 2 3 15 1
16 6 0 12 2 0 14 1 1 13 1 1 15 2 2 14 1 3 15 1
16 6 0 12 2 0 14 1 1 13 2 1 15 1 2 14 1 3 15 1
16 6 0 12 2 0 14 2 1 13 1 1 15 1 2 14 1 3 15 1
16 6 0 12 3 0 14 1 1 13 1 1 15 1 2 14 1 3 15 1
16 6 0 12 1 0 14 1 1 13 3 2 14 1 2 15 1 12 15 1
16 6 0 12 2 0 14 1 1 13 1 2 14 2 2 15 1 12 15 1
16 6 0 12 2 0 14 1 1 13 2 2 14 1 2 15 1 12 15 1
16 6 0 12 2 0 14 2 1 13 1 2 14 1 2 15 1 12 15 1
16 6 0 12 3 0 14 1 1 13 1 2 14 1 2 15 1 12 15 1
16 6 0 12 1 0 14 1 1 13 2 1 15 2 2 14 1 13 15 1
16 6 0 12 1 0 14 1 1 13 3 1 15 1 2 14 1 13 15 1
16 6 0 12 1 0 14 2 1 13 2 1 15 1 2 14 1 13 15 1
16 6 0 12 1 0 14 3 1 13 1 1 15 1 2 14 1 13 15 1
16 6 0 12 2 0 14 1 1 13 1 1 15 1 2 14 2 13 15 1
16 6 0 12 2 0 14 1 1 13 2 1 15 1 2 14 1 13 15 1
16 6 0 12 2 0 14 2 1 13 1 1 15 1 2 14 1 13 15 1
16 6 0 12 3 0 14 1 1 13 1 1 15 1 2 14 1 13 15 1
16 7 0 12 1 0 14 1 0 15 1 1 13 1 1 15 1 2 14 1 2 15 2
16 7 0 12 1 0 14 1 0 15 1 1 13 1 1 15 1 2 14 2 2 15 1
16 7 0 12 1 0 14 1 0 15 1 1 13 1 1 15 2 2 14 1 2 15 1
16 7 0 12 1 0 14 1 0 15 1 1 13 2 1 15 1 2 14 1 2 15 1
16 7 0 12 1 0 14 1 0 15 2 1 13 1 1 15 1 2 14 1 2 15 1
16 7 0 12 1 0 14 2 0 15 1 1 13 1 1 15 1 2 14 1 2 15 1
16 7 0 12 2 0 14 1 0 15 1 1 13 1 1 15 1 2 14 1 2 15 1
16 7 0 12 1 0 14 1 0 15 1 1 13 2 1 15 1 2 14 1 3 15 1
16 7 0 12 1 0 14 1 0 15 2 1 13 1 1 15 1 2 14 1 3 15 1
16 7 0 12 1 0 14 2 0 15 1 1 13 1 1 15 1 2 14 1 3 15 1
16 7 0 12 2 0 14 1 0 15 1 1 13 1 1 15 1 2 14 1 3 15 1
16 7 0 12 1 0 14 1 0 15 1 1 13 1 2 14 2 2 15 1 3 15 1
16 7 0 12 1 0 14 1 0 15 1 1 13 2 2 14 1 2 15 1 3 15 1
16 7 0 12 1 0 14 1 0 15 2 1 13 1 2 14 1 2 15 1 3 15 1
16 7 0 12 1 0 14 2 0 15 1 1 13 1 2 14 1 2 15 1 3 15 1
16 7 0 12 2 0 14 1 0 15 1 1 13 1 2 14 1 2 15 1 3 15 1
16 7 0 12 1 0 14 1 1 13 1 1 15 1 2 14 1 2 15 1 3 15 2
16 7 0 12 1 0 14 1 1 13 1 1 15 1 2 14 1 2 15 2 3 15 1
16 7 0 12 1 0 14 1 1 13 1 1 15 1 2 14 2 2 15 1 3 15 1
16 7 0 12 1 0 14 1 1 13 1 1 15 2 2 14 1 2 15 1 3 15 1
16 7 0 12 1 0 14 1 1 13 2 1 15 1 2 14 1 2 15 1 3 15 1
16 7 0 12 1 0 14 2 1 13 1 1 15 1 2 14 1 2 15 1 3 15 1
16 7 0 12 2 0 14 1 1 13 1 1 15 1 2 14 1 2 15 1 3 15 1
16 7 0 12 1 0 14 1 1 13 1 1 15 1 2 14 1 3 15 2 4 15 1
16 7 0 12 1 0 14 1 1 13 1 1 15 2 2 14 1 3 15 1 4 15 1
16 7 0 12 1 0 14 1 1 13 2 1 15 1 2 14 1 3 15 1 4 15 1
16 7 0 12 1 0 14 2 1 13 1 1 15 1 2 14 1 3 15 1 4 15 1
16 7 0 12 2 0 14 1 1 13 1 1 15 1 2 14 1 3 15 1 4 15 1
16 7 0 12 1 0 14 1 1 13 1 2 14 1 2 15 1 3 15 2 4 15 1
16 7 0 12 1 0 14 1 1 13 1 2 14 1 2 15 2 3 15 1 4 15 1
16 7 0 12 1 0 14 1 1 13 1 2 14 2 2 15 1 3 15 1 4 15 1
16 7 0 12 1 0 14 1 1 13 2 2 14 1 2 15 1 3 15 1 4 15 1
16 7 0 12 1 0 14 2 1 13 1 2 14 1 2 15 1 3 15 1 4 15 1
16 7 0 12 2 0 14 1 1 13 1 2 14 1 2 15 1 3 15 1 4 15 1
16 7 0 12 1 0 14 1 1 13 1 2 14 1 3 15 2 4 15 1 5 15 1
16 7 0 12 1 0 14 1 1 13 2 2 14 1 3 15 1 4 15 1 5 15 1
16 7 0 12 1 0 14 2 1 13 1 2 14 1 3 15 1 4 15 1 5 15 1
16 7 0 12 2 0 14 1 1 13 1 2 14 1 3 15 1 4 15 1 5 15 1
16 7 0 12 1 0 14 1 0 15 1 1 13 2 1 15 1 2 14 1 12 15 1
16 7 0 12 1 0 14 1 0 15 2 1 13 1 1 15 1 2 14 1 12 15 1
16 7 0 12 1 0 14 2 0 15 1 1 13 1 1 15 1 2 14 1 12 15 1
16 7 0 12 2 0 14 1 0 15 1 1 13 1 1 15 1 2 14 1 12 15 1
16 7 0 12 1 0 14 1 0 15 1 1 13 1 2 14 2 2 15 1 12 15 1
16 7 0 12 1 0 14 1 0 15 1 1 13 2 2 14 1 2 15 1 12 15 1
16 7 0 12 1 0 14 1 0 15 2 1 13 1 2 14 1 2 15 1 12 15 1
16 7 0 12 1 0 14 2 0 15 1 1 13 1 2 14 1 2 15 1 12 15 1
16 7 0 12 2 0 14 1 0 15 1 1 13 1 2 14 1 2 15 1 12 15 1
16 7 0 12 1 0 14 1 1 13 1 1 15 1 2 14 1 2 15 2 12 15 1
16 7 0 12 1 0 14 1 1 13 1 1 15 2 2 14 1 2 15 1 12 15 1
16 7 0 12 1 0 14 1 1 13 2 1 15 1 2 14 1 2 15 1 12 15 1
16 7 0 12 1 0 14 2 1 13 1 1 15 1 2 14 1 2 15 1 12 15 1
16 7 0 12 2 0 14 1 1 13 1 1 15 1 2 14 1 2 15 1 12 15 1
16 7 0 12 1 0 14 1 1 13 1 2 14 1 2 15 1 3 15 2 12 15 1
16 7 0 12 1 0 14 1 1 13 1 2 14 1 2 15 2 3 15 1 12 15 1
16 7 0 12 1 0 14 1 1 13 2 2 14 1 2 15 1 3 15 1 12 15 1
16 7 0 12 1 0 14 2 1 13 1 2 14 1 2 15 1 3 15 1 12 15 1
16 7 0 12 2 0 14 1 1 13 1 2 14 1 2 15 1 3 15 1 12 15 1
16 7 0 12 1 0 14 1 0 15 1 1 13 1 1 15 1 2 14 2 13 15 1
16 7 0 12 1 0 14 1 0 15 1 1 13 1 1 15 2 2 14 1 13 15 1
16 7 0 12 1 0 14 1 0 15 1 1 13 2 1 15 1 2 14 1 13 15 1
16 7 0 12 1 0 14 1 0 15 2 1 13 1 1 15 1 2 14 1 13 15 1
16 7 0 12 1 0 14 2 0 15 1 1 13 1 1 15 1 2 14 1 13 15 1
16 7 0 12 2 0 14 1 0 15 1 1 13 1 1 15 1 2 14 1 13 15 1
16 7 0 12 1 0 14 1 1 13 1 1 15 1 2 14 1 2 15 2 13 15 1
16 7 0 12 1 0 14 1 1 13 1 1 15 1 2 14 2 2 15 1 13 15 1
16 7 0 12 1 0 14 1 1 13 1 1 15 2 2 14 1 2 15 1 13 15 1
16 7 0 12 1 0 14 1 1 13 2 1 15 1 2 14 1 2 15 1 13 15 1
16 7 0 12 1 0 14 2 1 13 1 1 15 1 2 14 1 2 15 1 13 15 1
16 7 0 12 2 0 14 1 1 13 1 1 15 1 2 14 1 2 15 1 13 15 1
16 7 0 12 1 0 14 1 1 13 1 1 15 1 2 14 1 3 15 2 13 15 1
16 7 0 12 1 0 14 1 1 13 1 1 15 2 2 14 1 3 15 1 13 15 1
16 7 0 12 1 0 14 1 1 13 2 1 15 1 2 14 1 3 15 1 13 15 1
16 7 0 12 1 0 14 2 1 13 1 1 15 1 2 14 1 3 15 1 13 15 1
16 7 0 12 2 0 14 1 1 13 1 1 15 1 2 14 1 3 15 1 13 15 1
16 7 0 12 1 0 14 1 0 15 1 1 13 1 1 15 2 2 14 1 14 15 1
16 7 0 12 1 0 14 1 0 15 1 1 13 2 1 15 1 2 14 1 14 15 1
16 7 0 12 1 0 14 1 0 15 2 1 13 1 1 15 1 2 14 1 14 15 1
16 7 0 12 1 0 14 2 0 15 1 1 13 1 1 15 1 2 14 1 14 15 1
16 7 0 12 2 0 14 1 0 15 1 1 13 1 1 15 1 2 14 1 14 15 1
16 7 0 12 1 0 14 1 0 15 1 1 13 1 2 14 1 2 15 1 14 15 2
16 7 0 12 1 0 14 1 0 15 1 1 13 1 2 14 2 2 15 1 14 15 1
16 7 0 12 1 0 14 1 0 15 1 1 13 2 2 14 1 2 15 1 14 15 1
16 7 0 12 1 0 14 2 0 15 1 1 13 1 2 14 1 2 15 1 14 15 1
16 7 0 12 2 0 14 1 0 15 1 1 13 1 2 14 1 2 15 1 14 15 1
16 7 0 12 1 0 14 1 0 15 1 1 13 2 2 14 1 3 15 1 14 15 1
16 7 0 12 1 0 14 2 0 15 1 1 13 1 2 14 1 3 15 1 14 15 1
16 7 0 12 2 0 14 1 0 15 1 1 13 1 2 14 1 3 15 1 14 15 1
16 8 0 12 1 0 14 1 0 15 1 1 13 1 1 15 1 2 14 1 2 15 1 3 15 1
16 8 0 12 1 0 14 1 0 15 1 1 13 1 1 15 1 2 14 1 3 15 1 4 15 1
16 8 0 12 1 0 14 1 0 15 1 1 13 1 2 14 1 2 15 1 3 15 1 4 15 1
16 8 0 12 1 0 14 1 1 13 1 1 15 1 2 14 1 2 15 1 3 15 1 4 15 1
16 8 0 12 1 0 14 1 0 15 1 1 13 1 2 14 1 3 15 1 4 15 1 5 15 1
16 8 0 12 1 0 14 1 1 13 1 1 15 1 2 14 1 3 15 1 4 15 1 5 15 1
16 8 0 12 1 0 14 1 1 13 1 2 14 1 2 15 1 3 15 1 4 15 1 5 15 1
16 8 0 12 1 0 14 1 1 13 1 2 14 1 3 15 1 4 15 1 5 15 1 6 15 1
16 8 0 12 1 0 14 1 0 15 1 1 13 1 1 15 1 2 14 1 2 15 1 12 15 1
16 8 0 12 1 0 14 1 0 15 1 1 13 1 1 15 1 2 14 1 3 15 1 12 15 1
16 8 0 12 1 0 14 1 0 15 1 1 13 1 2 14 1 2 15 1 3 15 1 12 15 1
16 8 0 12 1 0 14 1 1 13 1 1 15 1 2 14 1 2 15 1 3 15 1 12 15 1
16 8 0 12 1 0 14 1 0 15 1 1 13 1 2 14 1 3 15 1 4 15 1 12 15 1
16 8 0 12 1 0 14 1 1 13 1 2 14 1 2 15 1 3 15 1 4 15 1 12 15 1
16 8 0 12 1 0 14 1 0 15 1 1 13 1 1 15 1 2 14 1 2 15 1 13 15 1
16 8 0 12 1 0 14 1 0 15 1 1 13 1 1 15 1 2 14 1 3 15 1 13 15 1
16 8 0 12 1 0 14 1 1 13 1 1 15 1 2 14 1 2 15 1 3 15 1 13 15 1
16 8 0 12 1 0 14 1 1 13 1 1 15 1 2 14 1 3 15 1 4 15 1 13 15 1
16 8 0 12 1 0 14 1 0 15 1 1 13 1 1 15 1 2 14 1 12 15 1 13 15 1
16 8 0 12 1 0 14 1 1 13 1 1 15 1 2 14 1 2 15 1 12 15 1 13 15 1
16 8 0 12 1 0 14 1 0 15 1 1 13 1 1 15 1 2 14 1 2 15 1 14 15 1
16 8 0 12 1 0 14 1 0 15 1 1 13 1 1 15 1 2 14 1 3 15 1 14 15 1
16 8 0 12 1 0 14 1 0 15 1 1 13 1 2 14 1 2 15 1 3 15 1 14 15 1
16 8 0 12 1 0 14 1 0 15 1 1 13 1 2 14 1 3 15 1 4 15 1 14 15 1
16 8 0 12 1 0 14 1 0 15 1 1 13 1 2 14 1 2 15 1 12 15 1 14 15 1
16 8 0 12 1 0 14 1 0 15 1 1 13 1 1 15 1 2 14 1 13 15 1 14 15 1
16 6 0 12 1 0 15 1 1 13 1 1 15 1 2 14 2 3 14 2
16 6 0 12 1 0 15 1 1 13 1 1 15 1 2 14 3 3 14 1
16 6 0 12 1 0 15 2 1 13 1 1 15 1 2 14 2 3 14 1
16 6 0 12 1 0 15 2 1 13 1 1 15 2 2 14 1 3 14 1
16 6 0 12 1 0 15 3 1 13 1 1 15 1 2 14 1 3 14 1
16 6 0 12 2 0 15 1 1 13 1 1 15 1 2 14 2 3 14 1
16 6 0 12 2 0 15 1 1 13 1 1 15 2 2 14 1 3 14 1
16 6 0 12 2 0 15 1 1 13 2 1 15 1 2 14 1 3 14 1
16 6 0 12 2 0 15 2 1 13 1 1 15 1 2 14 1 3 14 1
16 6 0 12 3 0 15 1 1 13 1 1 15 1 2 14 1 3 14 1
16 6 0 12 1 0 15 1 1 13 1 2 14 1 2 15 3 3 14 1
16 6 0 12 1 0 15 1 1 13 2 2 14 1 2 15 2 3 14 1
16 6 0 12 1 0 15 1 1 13 3 2 14 1 2 15 1 3 14 1
16 6 0 12 1 0 15 2 1 13 1 2 14 1 2 15 2 3 14 1
16 6 0 12 1 0 15 2 1 13 1 2 14 2 2 15 1 3 14 1
16 6 0 12 1 0 15 2 1 13 2 2 14 1 2 15 1 3 14 1
16 6 0 12 1 0 15 3 1 13 1 2 14 1 2 15 1 3 14 1
16 6 0 12 2 0 15 1 1 13 1 2 14 1 2 15 1 3 14 2
16 6 0 12 2 0 15 1 1 13 1 2 14 1 2 15 2 3 14 1
16 6 0 12 2 0 15 1 1 13 1 2 14 2 2 15 1 3 14 1
16 6 0 12 2 0 15 1 1 13 2 2 14 1 2 15 1 3 14 1
16 6 0 12 2 0 15 2 1 13 1 2 14 1 2 15 1 3 14 1
16 6 0 12 3 0 15 1 1 13 1 2 14 1 2 15 1 3 14 1
16 6 0 12 1 1 13 1 2 14 2 2 15 1 3 14 1 3 15 2
16 6 0 12 1 1 13 1 2 14 2 2 15 2 3 14 1 3 15 1
16 6 0 12 1 1 13 1 2 14 3 2 15 1 3 14 1 3 15 1
16 6 0 12 2 1 13 1 2 14 2 2 15 1 3 14 1 3 15 1
16 6 0 12 2 1 13 2 2 14 1 2 15 1 3 14 1 3 15 1
16 6 0 12 3 1 13 1 2 14 1 2 15 1 3 14 1 3 15 1
16 6 0 12 1 0 15 1 1 13 1 2 14 2 3 14 2 4 15 1
16 6 0 12 1 0 15 1 1 13 1 2 14 3 3 14 1 4 15 1
16 6 0 12 1 0 15 1 1 13 2 2 14 2 3 14 1 4 15 1
16 6 0 12 1 0 15 1 1 13 3 2 14 1 3 14 1 4 15 1
16 6 0 12 1 0 15 2 1 13 1 2 14 2 3 14 1 4 15 1
16 6 0 12 1 0 15 2 1 13 2 2 14 1 3 14 1 4 15 1
16 6 0 12 1 0 15 3 1 13 1 2 14 1 3 14 1 4 15 1
16 6 0 12 2 0 15 1 1 13 1 2 14 1 3 14 1 4 15 2
16 6 0 12 2 0 15 1 1 13 1 2 14 2 3 14 1 4 15 1
16 6 0 12 2 0 15 1 1 13 2 2 14 1 3 14 1 4 15 1
16 6 0 12 2 0 15 2 1 13 1 2 14 1 3 14 1 4 15 1
16 6 0 12 3 0 15 1 1 13 1 2 14 1 3 14 1 4 15 1
16 6 0 12 1 1 13 1 2 14 2 3 14 1 4 15 2 5 15 1
16 6 0 12 1 1 13 1 2 14 2 3 14 2 4 15 1 5 15 1
16 6 0 12 1 1 13 1 2 14 3 3 14 1 4 15 1 5 15 1
16 6 0 12 2 1 13 1 2 14 2 3 14 1 4 15 1 5 15 1
16 6 0 12 2 1 13 2 2 14 1 3 14 1 4 15 1 5 15 1
16 6 0 12 3 1 13 1 2 14 1 3 14 1 4 15 1 5 15 1
16 6 0 12 1 0 15 1 1 13 1 2 14 2 3 14 2 12 15 1
16 6 0 12 1 0 15 1 1 13 1 2 14 3 3 14 1 12 15 1
16 6 0 12 1 0 15 1 1 13 2 2 14 2 3 14 1 12 15 1
16 6 0 12 1 0 15 1 1 13 3 2 14 1 3 14 1 12 15 1
16 6 0 12 2 0 15 1 1 13 1 2 14 2 3 14 1 12 15 1
16 6 0 12 2 0 15 1 1 13 2 2 14 1 3 14 1 12 15 1
16 6 0 12 2 0 15 2 1 13 1 2 14 1 3 14 1 12 15 1
16 6 0 12 3 0 15 1 1 13 1 2 14 1 3 14 1 12 15 1
16 7 0 12 1 0 15 1 1 13 1 1 15 1 2 14 1 2 15 1 3 14 2
16 7 0 12 1 0 15 1 1 13 1 1 15 1 2 14 1 2 15 2 3 14 1
16 7 0 12 1 0 15 1 1 13 1 1 15 1 2 14 2 2 15 1 3 14 1
16 7 0 12 1 0 15 2 1 13 1 1 15 1 2 14 1 2 15 1 3 14 1
16 7 0 12 2 0 15 1 1 13 1 1 15 1 2 14 1 2 15 1 3 14 1
16 7 0 12 1 0 15 1 1 13 1 2 14 1 2 15 2 3 14 1 3 15 1
16 7 0 12 1 0 15 1 1 13 1 2 14 2 2 15 1 3 14 1 3 15 1
16 7 0 12 1 0 15 1 1 13 2 2 14 1 2 15 1 3 14 1 3 15 1
16 7 0 12 1 0 15 2 1 13 1 2 14 1 2 15 1 3 14 1 3 15 1
16 7 0 12 2 0 15 1 1 13 1 2 14 1 2 15 1 3 14 1 3 15 1
16 7 0 12 1 0 15 1 1 13 1 1 15 1 2 14 1 3 14 1 4 15 2
16 7 0 12 1 0 15 1 1 13 1 1 15 1 2 14 2 3 14 1 4 15 1
16 7 0 12 1 0 15 2 1 13 1 1 15 1 2 14 1 3 14 1 4 15 1
16 7 0 12 2 0 15 1 1 13 1 1 15 1 2 14 1 3 14 1 4 15 1
16 7 0 12 1 0 15 1 1 13 1 2 14 1 2 15 1 3 14 1 4 15 2
16 7 0 12 1 0 15 1 1 13 1 2 14 1 2 15 1 3 14 2 4 15 1
16 7 0 12 1 0 15 1 1 13 1 2 14 1 2 15 2 3 14 1 4 15 1
16 7 0 12 1 0 15 1 1 13 1 2 14 2 2 15 1 3 14 1 4 15 1
16 7 0 12 1 0 15 1 1 13 2 2 14 1 2 15 1 3 14 1 4 15 1
16 7 0 12 1 0 15 2 1 13 1 2 14 1 2 15 1 3 14 1 4 15 1
16 7 0 12 2 0 15 1 1 13 1 2 14 1 2 15 1 3 14 1 4 15 1
16 7 0 12 1 1 13 1 2 14 1 2 15 1 3 14 1 3 15 1 4 15 2
16 7 0 12 1 1 13 1 2 14 1 2 15 2 3 14 1 3 15 1 4 15 1
16 7 0 12 1 1 13 1 2 14 2 2 15 1 3 14 1 3 15 1 4 15 1
16 7 0 12 2 1 13 1 2 14 1 2 15 1 3 14 1 3 15 1 4 15 1
16 7 0 12 1 0 15 1 1 13 1 2 14 1 3 14 1 4 15 2 5 15 1
16 7 0 12 1 0 15 1 1 13 1 2 14 2 3 14 1 4 15 1 5 15 1
16 7 0 12 1 0 15 1 1 13 2 2 14 1 3 14 1 4 15 1 5 15 1
16 7 0 12 1 0 15 2 1 13 1 2 14 1 3 14 1 4 15 1 5 15 1
16 7 0 12 2 0 15 1 1 13 1 2 14 1 3 14 1 4 15 1 5 15 1
16 7 0 12 1 1 13 1 2 14 1 2 15 1 3 14 1 4 15 2 5 15 1
16 7 0 12 1 1 13 1 2 14 1 2 15 1 3 14 2 4 15 1 5 15 1
16 7 0 12 1 1 13 1 2 14 1 2 15 2 3 14 1 4 15 1 5 15 1
16 7 0 12 1 1 13 1 2 14 2 2 15 1 3 14 1 4 15 1 5 15 1
16 7 0 12 2 1 13 1 2 14 1 2 15 1 3 14 1 4 15 1 5 15 1
16 7 0 12 1 1 13 1 2 14 1 3 14 1 4 15 2 5 15 1 6 15 1
16 7 0 12 1 1 13 1 2 14 2 3 14 1 4 15 1 5 15 1 6 15 1
16 7 0 12 2 1 13 1 2 14 1 3 14 1 4 15 1 5 15 1 6 15 1
16 7 0 12 1 0 15 1 1 13 1 1 15 1 2 14 2 3 14 1 12 15 1
16 7 0 12 1 0 15 1 1 13 1 1 15 2 2 14 1 3 14 1 12 15 1
16 7 0 12 1 0 15 1 1 13 2 1 15 1 2 14 1 3 14 1 12 15 1
16 7 0 12 1 0 15 2 1 13 1 1 15 1 2 14 1 3 14 1 12 15 1
16 7 0 12 2 0 15 1 1 13 1 1 15 1 2 14 1 3 14 1 12 15 1
16 7 0 12 1 0 15 1 1 13 1 2 14 1 2 15 1 3 14 2 12 15 1
16 7 0 12 1 0 15 1 1 13 1 2 14 1 2 15 2 3 14 1 12 15 1
16 7 0 12 1 0 15 1 1 13 1 2 14 2 2 15 1 3 14 1 12 15 1
16 7 0 12 1 0 15 1 1 13 2 2 14 1 2 15 1 3 14 1 12 15 1
16 7 0 12 1 0 15 2 1 13 1 2 14 1 2 15 1 3 14 1 12 15 1
16 7 0 12 2 0 15 1 1 13 1 2 14 1 2 15 1 3 14 1 12 15 1
16 7 0 12 1 0 15 1 1 13 1 2 14 1 3 14 1 4 15 2 12 15 1
16 7 0 12 1 0 15 1 1 13 1 2 14 2 3 14 1 4 15 1 12 15 1
16 7 0 12 1 0 15 1 1 13 2 2 14 1 3 14 1 4 15 1 12 15 1
16 7 0 12 1 0 15 2 1 13 1 2 14 1 3 14 1 4 15 1 12 15 1
16 7 0 12 2 0 15 1 1 13 1 2 14 1 3 14 1 4 15 1 12 15 1
16 7 0 12 1 0 15 1 1 13 1 1 15 1 2 14 1 3 14 1 14 15 2
16 7 0 12 1 0 15 1 1 13 1 1 15 1 2 14 2 3 14 1 14 15 1
16 7 0 12 1 0 15 2 1 13 1 1 15 1 2 14 1 3 14 1 14 15 1
16 7 0 12 2 0 15 1 1 13 1 1 15 1 2 14 1 3 14 1 14 15 1
16 7 0 12 1 0 15 1 1 13 1 2 14 1 2 15 1 3 14 1 14 15 2
16 7 0 12 1 0 15 1 1 13 1 2 14 1 2 15 1 3 14 2 14 15 1
16 7 0 12 1 0 15 1 1 13 1 2 14 1 2 15 2 3 14 1 14 15 1
16 7 0 12 1 0 15 1 1 13 1 2 14 2 2 15 1 3 14 1 14 15 1
16 7 0 12 1 0 15 1 1 13 2 2 14 1 2 15 1 3 14 1 14 15 1
16 7 0 12 1 0 15 2 1 13 1 2 14 1 2 15 1 3 14 1 14 15 1
16 7 0 12 2 0 15 1 1 13 1 2 14 1 2 15 1 3 14 1 14 15 1
16 7 0 12 1 1 13 1 2 14 1 2 15 1 3 14 1 3 15 1 14 15 2
16 7 0 12 1 1 13 1 2 14 2 2 15 1 3 14 1 3 15 1 14 15 1
16 7 0 12 2 1 13 1 2 14 1 2 15 1 3 14 1 3 15 1 14 15 1
16 7 0 12 1 0 15 1 1 13 1 2 14 1 3 14 1 4 15 1 14 15 2
16 7 0 12 1 0 15 1 1 13 1 2 14 1 3 14 1 4 15 2 14 15 1
16 7 0 12 1 0 15 1 1 13 1 2 14 2 3 14 1 4 15 1 14 15 1
16 7 0 12 1 0 15 1 1 13 2 2 14 1 3 14 1 4 15 1 14 15 1
16 7 0 12 1 0 15 2 1 13 1 2 14 1 3 14 1 4 15 1 14 15 1
16 7 0 12 2 0 15 1 1 13 1 2 14 1 3 14 1 4 15 1 14 15 1
16 7 0 12 1 1 13 1 2 14 1 2 15 1 3 14 1 4 15 1 14 15 2
16 7 0 12 1 1 13 1 2 14 1 2 15 1 3 14 2 4 15 1 14 15 1
16 7 0 12 1 1 13 1 2 14 2 2 15 1 3 14 1 4 15 1 14 15 1
16 7 0 12 2 1 13 1 2 14 1 2 15 1 3 14 1 4 15 1 14 15 1
16 7 0 12 1 1 13 1 2 14 1 3 14 1 4 15 1 5 15 1 14 15 2
16 7 0 12 1 1 13 1 2 14 2 3 14 1 4 15 1 5 15 1 14 15 1
16 7 0 12 2 1 13 1 2 14 1 3 14 1 4 15 1 5 15 1 14 15 1
16 7 0 12 1 0 15 1 1 13 1 2 14 1 3 14 1 12 15 1 14 15 2
16 7 0 12 1 0 15 1 1 13 1 2 14 2 3 14 1 12 15 1 14 15 1
16 7 0 12 1 0 15 1 1 13 2 2 14 1 3 14 1 12 15 1 14 15 1
16 7 0 12 1 0 15 2 1 13 1 2 14 1 3 14 1 12 15 1 14 15 1
16 7 0 12 2 0 15 1 1 13 1 2 14 1 3 14 1 12 15 1 14 15 1
16 8 0 12 1 0 15 1 1 13 1 1 15 1 2 14 1 2 15 1 3 14 1 3 15 1
16 8 0 12 1 0 15 1 1 13 1 1 15 1 2 14 1 2 15 1 3 14 1 4 15 1
16 8 0 12 1 0 15 1 1 13 1 2 14 1 2 15 1 3 14 1 3 15 1 4 15 1
16 8 0 12 1 0 15 1 1 13 1 1 15 1 2 14 1 3 14 1 4 15 1 5 15 1
16 8 0 12 1 0 15 1 1 13 1 2 14 1 2 15 1 3 14 1 4 15 1 5 15 1
16 8 0 12 1 1 13 1 2 14 1 2 15 1 3 14 1 3 15 1 4 15 1 5 15 1
16 8 0 12 1 0 15 1 1 13 1 2 14 1 3 14 1 4 15 1 5 15 1 6 15 1
16 8 0 12 1 1 13 1 2 14 1 2 15 1 3 14 1 4 15 1 5 15 1 6 15 1
16 8 0 12 1 1 13 1 2 14 1 3 14 1 4 15 1 5 15 1 6 15 1 7 15 1
16 8 0 12 1 0 15 1 1 13 1 1 15 1 2 14 1 2 15 1 3 14 1 12 15 1
16 8 0 12 1 0 15 1 1 13 1 2 14 1 2 15 1 3 14 1 3 15 1 12 15 1
16 8 0 12 1 0 15 1 1 13 1 1 15 1 2 14 1 3 14 1 4 15 1 12 15 1
16 8 0 12 1 0 15 1 1 13 1 2 14 1 2 15 1 3 14 1 4 15 1 12 15 1
16 8 0 12 1 0 15 1 1 13 1 2 14 1 3 14 1 4 15 1 5 15 1 12 15 1
16 8 0 12 1 0 15 1 1 13 1 1 15 1 2 14 1 3 14 1 12 15 1 13 15 1
16 8 0 12 1 0 15 1 1 13 1 1 15 1 2 14 1 2 15 1 3 14 1 14 15 1
16 8 0 12 1 0 15 1 1 13 1 2 14 1 2 15 1 3 14 1 3 15 1 14 15 1
16 8 0 12 1 0 15 1 1 13 1 1 15 1 2 14 1 3 14 1 4 15 1 14 15 1
16 8 0 12 1 0 15 1 1 13 1 2 14 1 2 15 1 3 14 1 4 15 1 14 15 1
16 8 0 12 1 1 13 1 2 14 1 2 15 1 3 14 1 3 15 1 4 15 1 14 15 1
16 8 0 12 1 0 15 1 1 13 1 2 14 1 3 14 1 4 15 1 5 15 1 14 15 1
16 8 0 12 1 1 13 1 2 14 1 2 15 1 3 14 1 4 15 1 5 15 1 14 15 1
16 8 0 12 1 1 13 1 2 14 1 3 14 1 4 15 1 5 15 1 6 15 1 14 15 1
16 8 0 12 1 0 15 1 1 13 1 1 15 1 2 14 1 3 14 1 12 15 1 14 15 1
16 8 0 12 1 0 15 1 1 13 1 2 14 1 2 15 1 3 14 1 12 15 1 14 15 1
16 8 0 12 1 0 15 1 1 13 1 2 14 1 3 14 1 4 15 1 12 15 1 14 15 1
16 6 0 12 2 0 14 1 1 13 2 1 15 1 12 14 1 13 15 1
16 6 0 12 2 0 14 2 1 13 1 1 15 1 12 14 1 13 15 1
16 6 0 12 3 0 14 1 1 13 1 1 15 1 12 14 1 13 15 1
16 7 0 12 1 0 14 1 1 13 1 1 15 1 2 15 2 3 15 1 12 14 1
16 7 0 12 1 0 14 1 1 13 1 1 15 2 2 15 1 3 15 1 12 14 1
16 7 0 12 1 0 14 1 1 13 2 1 15 1 2 15 1 3 15 1 12 14 1
16 7 0 12 2 0 14 1 1 13 1 1 15 1 2 15 1 3 15 1 12 14 1
16 7 0 12 1 0 14 1 1 13 1 2 15 2 3 15 1 4 15 1 12 14 1
16 7 0 12 1 0 14 1 1 13 2 2 15 1 3 15 1 4 15 1 12 14 1
16 7 0 12 2 0 14 1 1 13 1 2 15 1 3 15 1 4 15 1 12 14 1
16 7 0 12 1 0 14 1 0 15 1 1 13 1 1 15 2 12 14 1 12 15 1
16 7 0 12 1 0 14 1 0 15 1 1 13 2 1 15 1 12 14 1 12 15 1
16 7 0 12 1 0 14 1 0 15 2 1 13 1 1 15 1 12 14 1 12 15 1
16 7 0 12 1 0 14 2 0 15 1 1 13 1 1 15 1 12 14 1 12 15 1
16 7 0 12 2 0 14 1 0 15 1 1 13 1 1 15 1 12 14 1 12 15 1
16 7 0 12 1 0 14 1 0 15 1 1 13 2 1 15 1 12 14 1 13 15 1
16 7 0 12 1 0 14 1 0 15 2 1 13 1 1 15 1 12 14 1 13 15 1
16 7 0 12 2 0 14 1 0 15 1 1 13 1 1 15 1 12 14 1 13 15 1
16 7 0 12 1 0 14 1 1 13 1 1 15 1 2 15 2 12 14 1 13 15 1
16 7 0 12 1 0 14 1 1 13 1 1 15 2 2 15 1 12 14 1 13 15 1
16 7 0 12 1 0 14 1 1 13 2 1 15 1 2 15 1 12 14 1 13 15 1
16 7 0 12 2 0 14 1 1 13 1 1 15 1 2 15 1 12 14 1 13 15 1
16 7 0 12 1 0 14 1 0 15 1 1 13 2 12 14 1 12 15 1 14 15 1
16 7 0 12 2 0 14 1 0 15 1 1 13 1 12 14 1 12 15 1 14 15 1
16 8 0 12 1 0 14 1 0 15 1 1 13 1 1 15 1 2 15 1 3 15 1 12 14 1
16 8 0 12 1 0 14 1 0 15 1 1 13 1 2 15 1 3 15 1 4 15 1 12 14 1
16 8 0 12 1 0 14 1 1 13 1 1 15 1 2 15 1 3 15 1 4 15 1 12 14 1
16 8 0 12 1 0 14 1 1 13 1 2 15 1 3 15 1 4 15 1 5 15 1 12 14 1
16 8 0 12 1 0 14 1 0 15 1 1 13 1 1 15 1 2 15 1 12 14 1 12 15 1
16 8 0 12 1 0 14 1 0 15 1 1 13 1 2 15 1 3 15 1 12 14 1 12 15 1
16 8 0 12 1 0 14 1 0 15 1 1 13 1 1 15 1 2 15 1 12 14 1 13 15 1
16 8 0 12 1 0 14 1 1 13 1 1 15 1 2 15 1 3 15 1 12 14 1 13 15 1
16 8 0 12 1 0 14 1 0 15 1 1 13 1 1 15 1 12 14 1 12 15 1 13 15 1
16 8 0 12 1 0 14 1 0 15 1 1 13 1 1 15 1 12 14 1 12 15 1 14 15 1
16 8 0 12 1 0 14 1 0 15 1 1 13 1 2 15 1 12 14 1 12 15 1 14 15 1
16 8 0 12 1 0 14 1 0 15 1 1 13 1 1 14 1 1 15 1 2 14 1 3 15 1
16 8 0 12 1 0 14 1 1 13 1 1 14 1 2 14 1 2 15 1 12 15 1 13 15 1
16 8 0 12 1 0 14 1 1 13 1 1 14 1 2 14 1 3 15 1 12 15 1 13 15 1
16 8 0 12 1 0 14 1 1 13 1 1 15 1 2 14 1 2 15 1 3 14 1 3 15 1
16 8 0 12 1 0 14 1 1 13 1 1 15 1 2 14 1 2 15 1 3 14 1 4 15 1
16 8 0 12 1 0 14 1 1 13 1 1 15 1 2 14 1 3 14 1 4 15 1 5 15 1
16 8 0 12 1 0 14 1 1 13 1 1 15 1 2 14 1 2 15 1 3 14 1 12 15 1
16 8 0 12 1 0 14 1 1 13 1 2 14 1 2 15 1 3 14 1 3 15 1 12 15 1
16 8 0 12 1 0 14 1 1 13 1 1 15 1 2 14 1 3 14 1 4 15 1 12 15 1
16 8 0 12 1 0 14 1 1 13 1 2 14 1 2 15 1 3 14 1 4 15 1 12 15 1
16 8 0 12 1 0 14 1 1 13 1 2 14 1 3 14 1 4 15 1 5 15 1 12 15 1
16 8 0 12 1 0 14 1 1 13 1 1 15 1 2 14 1 2 15 1 3 14 1 13 15 1
16 8 0 12 1 0 14 1 1 13 1 1 15 1 2 14 1 3 14 1 4 15 1 13 15 1
16 8 0 12 1 0 14 1 1 13 1 1 15 1 2 14 1 3 14 1 12 15 1 13 15 1
16 8 0 12 1 0 15 1 1 13 1 1 15 1 2 14 1 2 15 1 3 14 1 4 14 1
16 8 0 12 1 0 15 1 1 13 1 2 14 1 2 15 1 3 14 1 3 15 1 4 14 1
16 8 0 12 1 1 13 1 2 14 1 2 15 1 3 14 1 3 15 1 4 14 1 4 15 1
16 8 0 12 1 0 15 1 1 13 1 1 15 1 2 14 1 3 14 1 4 14 1 5 15 1
16 8 0 12 1 0 15 1 1 13 1 2 14 1 2 15 1 3 14 1 4 14 1 5 15 1
16 8 0 12 1 1 13 1 2 14 1 2 15 1 3 14 1 3 15 1 4 14 1 5 15 1
16 8 0 12 1 0 15 1 1 13 1 2 14 1 3 14 1 4 14 1 5 15 1 6 15 1
16 8 0 12 1 1 13 1 2 14 1 2 15 1 3 14 1 4 14 1 5 15 1 6 15 1
16 8 0 12 1 1 13 1 2 14 1 3 14 1 4 14 1 5 15 1 6 15 1 7 15 1
16 8 0 12 1 0 15 1 1 13 1 1 15 1 2 14 1 3 14 1 4 14 1 12 15 1
16 8 0 12 1 0 15 1 1 13 1 2 14 1 2 15 1 3 14 1 4 14 1 12 15 1
16 8 0 12 1 0 15 1 1 13 1 2 14 1 3 14 1 4 14 1 5 15 1 12 15 1
16 8 0 12 1 0 14 1 0 15 1 1 13 1 1 14 1 1 15 1 2 15 1 12 14 1
16 8 0 12 1 0 14 1 0 15 1 1 13 1 1 14 1 1 15 1 12 14 1 13 15 1
16 8 0 12 1 0 14 1 1 13 1 1 15 1 2 14 1 2 15 1 12 14 1 13 15 1
16 8 0 12 1 0 14 1 1 13 1 1 15 1 2 14 1 3 15 1 12 14 1 13 15 1
16 7 0 12 2 0 13 1 1 13 1 1 14 1 2 14 1 2 15 1 12 15 1
16 8 0 12 1 0 13 1 0 15 1 1 13 1 1 14 1 1 15 1 2 14 1 2 15 1
16 8 0 12 1 0 13 1 0 15 1 1 13 1 1 14 1 1 15 1 2 14 1 3 15 1
16 8 0 12 1 0 13 1 0 15 1 1 13 1 1 14 1 2 14 1 2 15 1 3 15 1
16 8 0 12 1 0 13 1 1 13 1 1 14 1 2 14 1 2 15 1 3 15 1 4 15 1
16 8 0 12 1 0 13 1 1 13 1 1 14 1 2 14 1 3 15 1 4 15 1 5 15 1
16 8 0 12 1 0 13 1 0 15 1 1 13 1 1 14 1 1 15 1 2 14 1 12 15 1
16 8 0 12 1 0 13 1 0 15 1 1 13 1 1 14 1 2 14 1 2 15 1 12 15 1
16 8 0 12 1 0 13 1 1 13 1 1 14 1 1 15 1 2 14 1 2 15 1 12 15 1
16 8 0 12 1 0 13 1 1 13 1 1 14 1 2 14 1 2 15 1 3 15 1 12 15 1
16 8 0 12 1 0 13 1 0 15 1 1 13 1 1 14 1 1 15 1 2 14 1 13 15 1
16 8 0 12 1 0 13 1 0 15 1 1 13 1 1 14 1 2 14 1 2 15 1 13 15 1
16 8 0 12 1 0 13 1 1 13 1 1 14 1 1 15 1 2 14 1 2 15 1 13 15 1
16 8 0 12 1 0 13 1 0 15 1 1 13 1 1 14 1 1 15 1 2 14 1 14 15 1
16 8 0 12 1 0 13 1 0 15 1 1 13 1 1 14 1 2 14 1 2 15 1 14 15 1
16 8 0 12 1 0 13 1 0 15 1 1 13 1 1 14 1 2 14 1 3 15 1 14 15 1
16 7 0 12 1 0 13 1 1 13 1 2 14 2 2 15 1 3 14 1 3 15 1
16 7 0 12 1 0 13 2 1 13 1 2 14 1 2 15 1 3 14 1 3 15 1
16 7 0 12 2 0 13 1 1 13 1 2 14 1 2 15 1 3 14 1 3 15 1
16 7 0 12 1 0 13 1 1 13 1 1 15 1 2 14 2 3 14 1 12 15 1
16 7 0 12 2 0 13 1 1 13 1 1 15 1 2 14 1 3 14 1 12 15 1
16 8 0 12 1 0 13 1 0 15 1 1 13 1 1 15 1 2 14 1 2 15 1 3 14 1
16 8 0 12 1 0 13 1 0 15 1 1 13 1 2 14 1 2 15 1 3 14 1 3 15 1
16 8 0 12 1 0 13 1 1 13 1 1 15 1 2 14 1 2 15 1 3 14 1 3 15 1
16 8 0 12 1 0 13 1 0 15 1 1 13 1 1 15 1 2 14 1 3 14 1 4 15 1
16 8 0 12 1 0 13 1 1 13 1 1 15 1 2 14 1 2 15 1 3 14 1 4 15 1
16 8 0 12 1 0 13 1 1 13 1 2 14 1 2 15 1 3 14 1 3 15 1 4 15 1
16 8 0 12 1 0 13 1 1 13 1 1 15 1 2 14 1 3 14 1 4 15 1 5 15 1
16 8 0 12 1 0 13 1 1 13 1 2 14 1 2 15 1 3 14 1 4 15 1 5 15 1
16 8 0 12 1 0 13 1 1 13 1 2 14 1 3 14 1 4 15 1 5 15 1 6 15 1
16 8 0 12 1 0 13 1 0 15 1 1 13 1 1 15 1 2 14 1 3 14 1 12 15 1
16 8 0 12 1 0 13 1 1 13 1 1 15 1 2 14 1 2 15 1 3 14 1 12 15 1
16 8 0 12 1 0 13 1 1 13 1 1 15 1 2 14 1 3 14 1 4 15 1 12 15 1
16 8 0 12 1 0 13 1 0 15 1 1 13 1 1 15 1 2 14 1 3 14 1 13 15 1
16 8 0 12 1 0 13 1 0 15 1 1 13 1 2 14 1 2 15 1 3 14 1 13 15 1
16 8 0 12 1 0 13 1 0 15 1 1 13 1 2 14 1 3 14 1 4 15 1 13 15 1
16 8 0 12 1 0 13 1 0 15 1 1 13 1 1 15 1 2 14 1 3 14 1 14 15 1
16 8 0 12 1 0 13 1 0 15 1 1 13 1 2 14 1 2 15 1 3 14 1 14 15 1
16 8 0 12 1 0 13 1 1 13 1 1 15 1 2 14 1 2 15 1 3 14 1 14 15 1
16 8 0 12 1 0 13 1 1 13 1 2 14 1 2 15 1 3 14 1 3 15 1 14 15 1
16 8 0 12 1 0 13 1 0 15 1 1 13 1 2 14 1 3 14 1 4 15 1 14 15 1
16 8 0 12 1 0 13 1 1 13 1 1 15 1 2 14 1 3 14 1 4 15 1 14 15 1
16 8 0 12 1 0 13 1 1 13 1 2 14 1 2 15 1 3 14 1 4 15 1 14 15 1
16 8 0 12 1 0 13 1 1 13 1 2 14 1 3 14 1 4 15 1 5 15 1 14 15 1
16 8 0 12 1 0 13 1 0 15 1 1 13 1 2 14 1 3 14 1 12 15 1 14 15 1
16 8 0 12 1 0 13 1 1 13 1 1 15 1 2 14 1 3 14 1 12 15 1 14 15 1
16 8 0 12 1 0 13 1 0 15 1 1 13 1 2 14 1 3 14 1 13 15 1 14 15 1
16 8 0 12 1 0 13 1 0 15 1 1 13 1 1 14 1 1 15 1 2 15 1 12 14 1
16 8 0 12 1 0 13 1 1 13 1 1 14 1 2 15 1 3 15 1 4 15 1 12 14 1
16 8 0 12 1 0 13 1 0 15 1 1 13 1 1 14 1 1 15 1 12 14 1 12 15 1
16 8 0 12 1 0 13 1 0 15 1 1 13 1 1 14 1 1 15 1 12 14 1 13 15 1
16 8 0 12 1 0 15 1 1 13 1 1 14 1 1 15 1 2 13 1 2 14 1 2 15 1
16 8 0 12 1 1 13 1 1 14 1 1 15 1 2 13 1 2 14 1 2 15 1 3 15 1
16 8 0 12 1 0 15 1 1 13 1 1 14 1 2 13 1 2 14 1 3 15 1 4 15 1
16 8 0 12 1 1 13 1 1 14 1 2 13 1 2 14 1 3 15 1 4 15 1 5 15 1
16 8 0 12 1 0 15 1 1 13 1 1 14 1 1 15 1 2 13 1 2 14 1 12 15 1
16 8 0 12 1 0 15 1 1 13 1 1 14 1 2 13 1 2 14 1 3 15 1 12 15 1
16 8 0 12 1 1 13 1 1 14 1 1 15 1 2 13 1 2 14 1 2 15 1 13 15 1
16 7 0 12 1 0 15 1 1 13 1 1 14 1 2 13 2 2 15 1 3 14 1
16 7 0 12 1 0 15 1 1 13 2 1 14 1 2 13 1 2 15 1 3 14 1
16 7 0 12 1 0 15 2 1 13 1 1 14 1 2 13 1 2 15 1 3 14 1
16 7 0 12 2 0 15 1 1 13 1 1 14 1 2 13 1 2 15 1 3 14 1
16 7 0 12 1 1 13 2 1 14 1 2 13 1 2 15 1 3 14 1 3 15 1
16 7 0 12 2 1 13 1 1 14 1 2 13 1 2 15 1 3 14 1 3 15 1
16 8 0 12 1 0 15 1 1 13 1 1 14 1 1 15 1 2 13 1 2 15 1 3 14 1
16 8 0 12 1 0 15 1 1 13 1 1 14 1 2 13 1 2 15 1 3 14 1 3 15 1
16 8 0 12 1 1 13 1 1 14 1 1 15 1 2 13 1 2 15 1 3 14 1 3 15 1
16 8 0 12 1 0 15 1 1 13 1 1 14 1 2 13 1 2 15 1 3 14 1 4 15 1
16 8 0 12 1 1 13 1 1 14 1 2 13 1 2 15 1 3 14 1 3 15 1 4 15 1
16 8 0 12 1 0 15 1 1 13 1 1 14 1 2 13 1 3 14 1 4 15 1 5 15 1
16 8 0 12 1 1 13 1 1 14 1 2 13 1 2 15 1 3 14 1 4 15 1 5 15 1
16 8 0 12 1 1 13 1 1 14 1 2 13 1 3 14 1 4 15 1 5 15 1 6 15 1
16 8 0 12 1 0 15 1 1 13 1 1 14 1 1 15 1 2 13 1 3 14 1 12 15 1
16 8 0 12 1 0 15 1 1 13 1 1 14 1 2 13 1 2 15 1 3 14 1 12 15 1
16 8 0 12 1 0 15 1 1 13 1 1 14 1 2 13 1 3 14 1 4 15 1 12 15 1
16 8 0 12 1 0 15 1 1 13 1 1 14 1 1 15 1 2 13 1 3 14 1 13 15 1
16 8 0 12 1 0 15 1 1 13 1 1 14 1 2 13 1 2 15 1 3 14 1 13 15 1
16 8 0 12 1 0 15 1 1 13 1 1 14 1 2 13 1 3 14 1 3 15 1 13 15 1
16 8 0 12 1 1 13 1 1 14 1 1 15 1 2 13 1 3 14 1 3 15 1 13 15 1
16 8 0 12 1 1 13 1 1 14 1 2 13 1 2 15 1 3 14 1 3 15 1 13 15 1
16 8 0 12 1 0 15 1 1 13 1 1 14 1 2 13 1 3 14 1 4 15 1 13 15 1
16 8 0 12 1 1 13 1 1 14 1 2 13 1 3 14 1 3 15 1 4 15 1 13 15 1
16 8 0 12 1 0 15 1 1 13 1 1 14 1 2 13 1 3 14 1 12 15 1 13 15 1
16 8 0 12 1 0 15 1 1 13 1 1 14 1 2 13 1 3 14 1 13 15 1 14 15 1
16 8 0 12 1 1 13 1 1 14 1 1 15 1 2 13 1 3 14 1 13 15 1 14 15 1
16 8 0 12 1 1 13 1 1 14 1 2 13 1 2 15 1 3 14 1 13 15 1 14 15 1
16 8 0 12 1 1 13 1 1 14 1 2 13 1 3 14 1 4 15 1 13 15 1 14 15 1
16 7 0 12 1 0 15 1 1 13 1 1 15 1 2 13 1 3 14 2 4 14 1
16 7 0 12 1 0 15 1 1 13 1 1 15 2 2 13 1 3 14 1 4 14 1
16 7 0 12 1 0 15 2 1 13 1 1 15 1 2 13 1 3 14 1 4 14 1
16 7 0 12 2 0 15 1 1 13 1 1 15 1 2 13 1 3 14 1 4 14 1
16 7 0 12 1 1 13 1 1 15 1 2 13 1 2 15 1 3 14 2 4 14 1
16 7 0 12 1 1 13 2 1 15 1 2 13 1 2 15 1 3 14 1 4 14 1
16 7 0 12 2 1 13 1 1 15 1 2 13 1 2 15 1 3 14 1 4 14 1
16 7 0 12 1 0 15 1 1 13 2 2 13 1 3 14 1 4 14 1 5 15 1
16 7 0 12 1 0 15 2 1 13 1 2 13 1 3 14 1 4 14 1 5 15 1
16 7 0 12 2 0 15 1 1 13 1 2 13 1 3 14 1 4 14 1 5 15 1
16 7 0 12 1 1 13 2 2 13 1 3 14 1 4 14 1 5 15 1 6 15 1
16 7 0 12 2 1 13 1 2 13 1 3 14 1 4 14 1 5 15 1 6 15 1
16 7 0 12 1 0 15 1 1 13 2 2 13 1 3 14 1 4 14 1 12 15 1
16 7 0 12 2 0 15 1 1 13 1 2 13 1 3 14 1 4 14 1 12 15 1
16 8 0 12 1 0 15 1 1 13 1 1 15 1 2 13 1 2 15 1 3 14 1 4 14 1
16 8 0 12 1 0 15 1 1 13 1 1 15 1 2 13 1 3 14 1 3 15 1 4 14 1
16 8 0 12 1 1 13 1 1 15 1 2 13 1 2 15 1 3 14 1 3 15 1 4 14 1
16 8 0 12 1 0 15 1 1 13 1 1 15 1 2 13 1 3 14 1 4 14 1 5 15 1
16 8 0 12 1 1 13 1 1 15 1 2 13 1 2 15 1 3 14 1 4 14 1 5 15 1
16 8 0 12 1 1 13 1 1 15 1 2 13 1 3 14 1 3 15 1 4 14 1 5 15 1
16 8 0 12 1 0 15 1 1 13 1 2 13 1 3 14 1 4 14 1 5 15 1 6 15 1
16 8 0 12 1 1 13 1 1 15 1 2 13 1 3 14 1 4 14 1 5 15 1 6 15 1
16 8 0 12 1 1 13 1 2 13 1 3 14 1 4 14 1 5 15 1 6 15 1 7 15 1
16 8 0 12 1 0 15 1 1 13 1 1 15 1 2 13 1 3 14 1 4 14 1 12 15 1
16 8 0 12 1 0 15 1 1 13 1 2 13 1 3 14 1 4 14 1 5 15 1 12 15 1
16 8 0 12 1 0 15 1 1 13 1 1 15 1 2 13 1 3 14 1 4 14 1 13 15 1
16 8 0 12 1 1 13 1 1 15 1 2 13 1 2 15 1 3 14 1 4 14 1 13 15 1
16 8 0 12 1 0 15 1 1 13 1 2 13 1 3 14 1 3 15 1 4 14 1 13 15 1
16 8 0 12 1 1 13 1 1 15 1 2 13 1 3 14 1 3 15 1 4 14 1 13 15 1
16 8 0 12 1 1 13 1 2 13 1 3 14 1 3 15 1 4 14 1 4 15 1 13 15 1
16 8 0 12 1 0 15 1 1 13 1 2 13 1 3 14 1 4 14 1 5 15 1 13 15 1
16 8 0 12 1 1 13 1 1 15 1 2 13 1 3 14 1 4 14 1 5 15 1 13 15 1
16 8 0 12 1 1 13 1 2 13 1 3 14 1 3 15 1 4 14 1 5 15 1 13 15 1
16 8 0 12 1 1 13 1 2 13 1 3 14 1 4 14 1 5 15 1 6 15 1 13 15 1
16 8 0 12 1 0 15 1 1 13 1 2 13 1 3 14 1 4 14 1 12 15 1 13 15 1
16 8 0 12 1 0 15 1 1 13 1 2 13 1 3 14 1 4 14 1 13 15 1 14 15 1
16 8 0 12 1 1 13 1 1 15 1 2 13 1 3 14 1 4 14 1 13 15 1 14 15 1
16 8 0 12 1 1 13 1 2 13 1 3 14 1 4 14 1 5 15 1 13 15 1 14 15 1
16 7 0 12 1 0 13 1 1 14 2 1 15 1 2 14 1 2 15 1 12 13 1
16 7 0 12 2 0 13 1 1 14 1 1 15 1 2 14 1 2 15 1 12 13 1
16 8 0 12 1 0 13 1 1 14 1 1 15 1 2 14 1 2 15 1 3 15 1 12 13 1
16 8 0 12 1 0 13 1 1 14 1 1 15 1 2 14 1 3 15 1 4 15 1 12 13 1
16 8 0 12 1 0 13 1 1 14 1 2 14 1 3 15 1 4 15 1 5 15 1 12 13 1
16 8 0 12 1 0 13 1 0 15 1 1 14 1 1 15 1 2 14 1 12 13 1 12 15 1
16 8 0 12 1 0 13 1 0 15 1 1 14 1 2 14 1 12 13 1 12 15 1 13 15 1
16 8 0 12 1 0 13 1 0 15 1 1 14 1 1 15 1 2 14 1 12 13 1 14 15 1
16 8 0 12 1 0 13 1 1 14 1 1 15 1 2 14 1 2 15 1 12 13 1 14 15 1
16 8 0 12 1 0 13 1 0 15 1 1 14 1 2 14 1 3 15 1 12 13 1 14 15 1
16 8 0 12 1 0 13 1 1 14 1 1 15 1 2 14 1 3 15 1 12 13 1 14 15 1
16 8 0 12 1 0 13 1 1 14 1 2 14 1 3 15 1 4 15 1 12 13 1 14 15 1
16 8 0 12 1 0 13 1 0 15 1 1 14 1 2 14 1 12 13 1 12 15 1 14 15 1
16 8 0 12 1 0 13 1 1 12 1 1 13 1 2 14 1 2 15 1 3 14 1 3 15 1
16 8 0 12 1 0 13 1 1 12 1 1 14 1 2 13 1 2 15 1 3 14 1 3 15 1
16 8 0 12 1 0 13 1 1 12 1 1 15 1 2 13 1 2 15 1 3 14 1 4 14 1
16 8 0 12 1 0 15 1 1 12 1 1 15 1 2 13 1 3 13 1 4 14 1 5 14 1
16 8 0 12 1 1 12 1 2 13 1 3 13 1 4 14 1 5 14 1 6 15 1 7 15 1
16 5 0 11 2 1 12 2 2 13 2 3 14 1 4 15 1
16 5 0 11 3 1 12 2 2 13 1 3 14 1 4 15 1
16 5 0 11 4 1 12 1 2 13 1 3 14 1 4 15 1
16 6 0 11 1 0 15 1 1 12 1 1 15 1 2 13 2 3 14 2
16 6 0 11 1 0 15 1 1 12 1 1 15 1 2 13 3 3 14 1
16 6 0 11 1 0 15 2 1 12 1 1 15 1 2 13 2 3 14 1
16 6 0 11 1 0 15 2 1 12 1 1 15 2 2 13 1 3 14 1
16 6 0 11 1 0 15 3 1 12 1 1 15 1 2 13 1 3 14 1
16 6 0 11 2 0 15 1 1 12 1 1 15 1 2 13 2 3 14 1
16 6 0 11 2 0 15 1 1 12 1 1 15 2 2 13 1 3 14 1
16 6 0 11 2 0 15 1 1 12 2 1 15 1 2 13 1 3 14 1
16 6 0 11 2 0 15 2 1 12 1 1 15 1 2 13 1 3 14 1
16 6 0 11 3 0 15 1 1 12 1 1 15 1 2 13 1 3 14 1
16 6 0 11 1 0 15 1 1 12 2 2 13 2 3 14 1 4 15 1
16 6 0 11 1 0 15 1 1 12 3 2 13 1 3 14 1 4 15 1
16 6 0 11 1 0 15 2 1 12 2 2 13 1 3 14 1 4 15 1
16 6 0 11 1 0 15 3 1 12 1 2 13 1 3 14 1 4 15 1
16 6 0 11 2 0 15 1 1 12 1 2 13 1 3 14 1 4 15 2
16 6 0 11 2 0 15 1 1 12 2 2 13 1 3 14 1 4 15 1
16 6 0 11 2 0 15 2 1 12 1 2 13 1 3 14 1 4 15 1
16 6 0 11 3 0 15 1 1 12 1 2 13 1 3 14 1 4 15 1
16 6 0 11 1 1 12 1 2 13 1 3 14 1 4 15 2 5 15 2
16 6 0 11 1 1 12 1 2 13 1 3 14 1 4 15 3 5 15 1
16 6 0 11 2 1 12 1 2 13 1 3 14 1 4 15 2 5 15 1
16 6 0 11 2 1 12 2 2 13 1 3 14 1 4 15 1 5 15 1
16 6 0 11 3 1 12 1 2 13 1 3 14 1 4 15 1 5 15 1
16 6 0 11 1 0 15 1 1 12 2 2 13 2 3 14 1 11 15 1
16 6 0 11 1 0 15 1 1 12 3 2 13 1 3 14 1 11 15 1
16 6 0 11 2 0 15 1 1 12 2 2 13 1 3 14 1 11 15 1
16 6 0 11 2 0 15 2 1 12 1 2 13 1 3 14 1 11 15 1
16 6 0 11 3 0 15 1 1 12 1 2 13 1 3 14 1 11 15 1
16 7 0 11 1 0 15 1 1 12 1 1 15 1 2 13 1 2 15 1 3 14 2
16 7 0 11 1 0 15 2 1 12 1 1 15 1 2 13 1 2 15 1 3 14 1
16 7 0 11 2 0 15 1 1 12 1 1 15 1 2 13 1 2 15 1 3 14 1
16 7 0 11 1 0 15 1 1 12 1 1 15 1 2 13 1 3 14 1 4 15 2
16 7 0 11 1 0 15 1 1 12 1 1 15 1 2 13 2 3 14 1 4 15 1
16 7 0 11 1 0 15 2 1 12 1 1 15 1 2 13 1 3 14 1 4 15 1
16 7 0 11 2 0 15 1 1 12 1 1 15 1 2 13 1 3 14 1 4 15 1
16 7 0 11 1 0 15 1 1 12 1 2 13 1 3 14 1 4 15 2 5 15 1
16 7 0 11 1 0 15 1 1 12 2 2 13 1 3 14 1 4 15 1 5 15 1
16 7 0 11 1 0 15 2 1 12 1 2 13 1 3 14 1 4 15 1 5 15 1
16 7 0 11 2 0 15 1 1 12 1 2 13 1 3 14 1 4 15 1 5 15 1
16 7 0 11 1 1 12 1 2 13 1 3 14 1 4 15 2 5 15 1 6 15 1
16 7 0 11 2 1 12 1 2 13 1 3 14 1 4 15 1 5 15 1 6 15 1
16 7 0 11 1 0 15 1 1 12 1 1 15 1 2 13 2 3 14 1 11 15 1
16 7 0 11 1 0 15 1 1 12 1 1 15 2 2 13 1 3 14 1 11 15 1
16 7 0 11 1 0 15 1 1 12 2 1 15 1 2 13 1 3 14 1 11 15 1
16 7 0 11 1 0 15 2 1 12 1 1 15 1 2 13 1 3 14 1 11 15 1
16 7 0 11 2 0 15 1 1 12 1 1 15 1 2 13 1 3 14 1 11 15 1
16 7 0 11 1 0 15 1 1 12 1 2 13 1 3 14 1 4 15 2 11 15 1
16 7 0 11 1 0 15 1 1 12 2 2 13 1 3 14 1 4 15 1 11 15 1
16 7 0 11 1 0 15 2 1 12 1 2 13 1 3 14 1 4 15 1 11 15 1
16 7 0 11 2 0 15 1 1 12 1 2 13 1 3 14 1 4 15 1 11 15 1
16 8 0 11 1 0 15 1 1 12 1 1 15 1 2 13 1 2 15 1 3 14 1 3 15 1
16 8 0 11 1 0 15 1 1 12 1 1 15 1 2 13 1 2 15 1 3 14 1 4 15 1
16 8 0 11 1 0 15 1 1 12 1 1 15 1 2 13 1 3 14 1 4 15 1 5 15 1
16 8 0 11 1 0 15 1 1 12 1 2 13 1 3 14 1 4 15 1 5 15 1 6 15 1
16 8 0 11 1 1 12 1 2 13 1 3 14 1 4 15 1 5 15 1 6 15 1 7 15 1
16 8 0 11 1 0 15 1 1 12 1 1 15 1 2 13 1 2 15 1 3 14 1 11 15 1
16 8 0 11 1 0 15 1 1 12 1 1 15 1 2 13 1 3 14 1 4 15 1 11 15 1
16 8 0 11 1 0 15 1 1 12 1 2 13 1 3 14 1 4 15 1 5 15 1 11 15 1
16 8 0 11 1 0 15 1 1 12 1 1 15 1 2 13 1 3 14 1 11 15 1 12 15 1
16 7 0 11 1 0 14 1 1 12 1 1 15 2 2 13 1 2 15 1 3 14 1
16 7 0 11 1 0 14 1 1 12 2 1 15 1 2 13 1 2 15 1 3 14 1
16 7 0 11 1 0 14 2 1 12 1 1 15 1 2 13 1 2 15 1 3 14 1
16 7 0 11 2 0 14 1 1 12 1 1 15 1 2 13 1 2 15 1 3 14 1
16 7 0 11 1 0 14 1 1 12 1 1 15 1 2 13 1 3 14 2 3 15 1
16 7 0 11 1 0 14 1 1 12 1 1 15 1 2 13 2 3 14 1 3 15 1
16 7 0 11 1 0 14 2 1 12 1 1 15 1 2 13 1 3 14 1 3 15 1
16 7 0 11 2 0 14 1 1 12 1 1 15 1 2 13 1 3 14 1 3 15 1
16 7 0 11 1 0 14 1 1 12 1 1 15 1 2 13 2 3 14 1 4 15 1
16 7 0 11 1 0 14 2 1 12 1 1 15 1 2 13 1 3 14 1 4 15 1
16 7 0 11 2 0 14 1 1 12 1 1 15 1 2 13 1 3 14 1 4 15 1
16 7 0 11 1 0 14 1 1 12 2 2 13 1 3 14 1 3 15 1 11 15 1
16 7 0 11 2 0 14 1 1 12 1 2 13 1 3 14 1 3 15 1 11 15 1
16 7 0 11 1 0 14 1 1 12 1 1 15 1 2 13 2 3 14 1 12 15 1
16 7 0 11 1 0 14 1 1 12 2 1 15 1 2 13 1 3 14 1 12 15 1
16 7 0 11 1 0 14 2 1 12 1 1 15 1 2 13 1 3 14 1 12 15 1
16 7 0 11 2 0 14 1 1 12 1 1 15 1 2 13 1 3 14 1 12 15 1
16 8 0 11 1 0 14 1 0 15 1 1 12 1 1 15 1 2 13 1 2 15 1 3 14 1
16 8 0 11 1 0 14 1 0 15 1 1 12 1 1 15 1 2 13 1 3 14 1 3 15 1
16 8 0 11 1 0 14 1 1 12 1 1 15 1 2 13 1 2 15 1 3 14 1 3 15 1
16 8 0 11 1 0 14 1 0 15 1 1 12 1 1 15 1 2 13 1 3 14 1 4 15 1
16 8 0 11 1 0 14 1 1 12 1 1 15 1 2 13 1 2 15 1 3 14 1 4 15 1
16 8 0 11 1 0 14 1 0 15 1 1 12 1 2 13 1 3 14 1 3 15 1 4 15 1
16 8 0 11 1 0 14 1 1 12 1 1 15 1 2 13 1 3 14 1 3 15 1 4 15 1
16 8 0 11 1 0 14 1 1 12 1 1 15 1 2 13 1 3 14 1 4 15 1 5 15 1
16 8 0 11 1 0 14 1 1 12 1 2 13 1 3 14 1 3 15 1 4 15 1 5 15 1
16 8 0 11 1 0 14 1 1 12 1 2 13 1 3 14 1 4 15 1 5 15 1 6 15 1
16 8 0 11 1 0 14 1 0 15 1 1 12 1 1 15 1 2 13 1 3 14 1 11 15 1
16 8 0 11 1 0 14 1 0 15 1 1 12 1 2 13 1 3 14 1 3 15 1 11 15 1
16 8 0 11 1 0 14 1 1 12 1 1 15 1 2 13 1 3 14 1 3 15 1 11 15 1
16 8 0 11 1 0 14 1 1 12 1 2 13 1 3 14 1 3 15 1 4 15 1 11 15 1
16 8 0 11 1 0 14 1 0 15 1 1 12 1 1 15 1 2 13 1 3 14 1 12 15 1
16 8 0 11 1 0 14 1 1 12 1 1 15 1 2 13 1 2 15 1 3 14 1 12 15 1
16 8 0 11 1 0 14 1 1 12 1 1 15 1 2 13 1 3 14 1 3 15 1 12 15 1
16 8 0 11 1 0 14 1 1 12 1 1 15 1 2 13 1 3 14 1 4 15 1 12 15 1
16 8 0 11 1 0 14 1 0 15 1 1 12 1 1 15 1 2 13 1 3 14 1 14 15 1
16 8 0 11 1 0 14 1 0 15 1 1 12 1 2 13 1 3 14 1 3 15 1 14 15 1
16 8 0 11 1 0 14 1 0 15 1 1 12 1 2 13 1 3 14 1 4 15 1 14 15 1
16 7 0 11 1 0 15 1 1 12 1 1 15 1 2 13 1 3 14 2 4 14 1
16 7 0 11 1 0 15 1 1 12 1 1 15 1 2 13 2 3 14 1 4 14 1
16 7 0 11 1 0 15 2 1 12 1 1 15 1 2 13 1 3 14 1 4 14 1
16 7 0 11 2 0 15 1 1 12 1 1 15 1 2 13 1 3 14 1 4 14 1
16 7 0 11 1 0 15 1 1 12 1 2 13 1 3 14 1 3 15 2 4 14 1
16 7 0 11 1 0 15 1 1 12 2 2 13 1 3 14 1 3 15 1 4 14 1
16 7 0 11 1 0 15 2 1 12 1 2 13 1 3 14 1 3 15 1 4 14 1
16 7 0 11 2 0 15 1 1 12 1 2 13 1 3 14 1 3 15 1 4 14 1
16 7 0 11 1 1 12 1 2 13 1 3 14 2 3 15 1 4 14 1 4 15 1
16 7 0 11 2 1 12 1 2 13 1 3 14 1 3 15 1 4 14 1 4 15 1
16 7 0 11 1 0 15 1 1 12 1 2 13 1 3 14 2 4 14 1 5 15 1
16 7 0 11 1 0 15 1 1 12 2 2 13 1 3 14 1 4 14 1 5 15 1
16 7 0 11 1 0 15 2 1 12 1 2 13 1 3 14 1 4 14 1 5 15 1
16 7 0 11 2 0 15 1 1 12 1 2 13 1 3 14 1 4 14 1 5 15 1
16 7 0 11 1 1 12 1 2 13 1 3 14 2 4 14 1 5 15 1 6 15 1
16 7 0 11 2 1 12 1 2 13 1 3 14 1 4 14 1 5 15 1 6 15 1
16 7 0 11 1 0 15 1 1 12 1 2 13 1 3 14 2 4 14 1 11 15 1
16 7 0 11 1 0 15 1 1 12 2 2 13 1 3 14 1 4 14 1 11 15 1
16 7 0 11 2 0 15 1 1 12 1 2 13 1 3 14 1 4 14 1 11 15 1
16 8 0 11 1 0 15 1 1 12 1 1 15 1 2 13 1 2 15 1 3 14 1 4 14 1
16 8 0 11 1 0 15 1 1 12 1 1 15 1 2 13 1 3 14 1 3 15 1 4 14 1
16 8 0 11 1 0 15 1 1 12 1 2 13 1 3 14 1 3 15 1 4 14 1 4 15 1
16 8 0 11 1 0 15 1 1 12 1 1 15 1 2 13 1 3 14 1 4 14 1 5 15 1
16 8 0 11 1 0 15 1 1 12 1 2 13 1 3 14 1 3 15 1 4 14 1 5 15 1
16 8 0 11 1 1 12 1 2 13 1 3 14 1 3 15 1 4 14 1 4 15 1 5 15 1
16 8 0 11 1 0 15 1 1 12 1 2 13 1 3 14 1 4 14 1 5 15 1 6 15 1
16 8 0 11 1 1 12 1 2 13 1 3 14 1 3 15 1 4 14 1 5 15 1 6 15 1
16 8 0 11 1 1 12 1 2 13 1 3 14 1 4 14 1 5 15 1 6 15 1 7 15 1
16 8 0 11 1 0 15 1 1 12 1 1 15 1 2 13 1 3 14 1 4 14 1 11 15 1
16 8 0 11 1 0 15 1 1 12 1 2 13 1 3 14 1 3 15 1 4 14 1 11 15 1
16 8 0 11 1 0 15 1 1 12 1 2 13 1 3 14 1 4 14 1 5 15 1 11 15 1
16 8 0 11 1 0 15 1 1 12 1 1 15 1 2 13 1 3 14 1 4 14 1 14 15 1
16 8 0 11 1 0 15 1 1 12 1 2 13 1 3 14 1 3 15 1 4 14 1 14 15 1
16 8 0 11 1 1 12 1 2 13 1 3 14 1 3 15 1 4 14 1 4 15 1 14 15 1
16 8 0 11 1 0 15 1 1 12 1 2 13 1 3 14 1 4 14 1 5 15 1 14 15 1
16 8 0 11 1 1 12 1 2 13 1 3 14 1 3 15 1 4 14 1 5 15 1 14 15 1
16 8 0 11 1 1 12 1 2 13 1 3 14 1 4 14 1 5 15 1 6 15 1 14 15 1
16 8 0 11 1 0 15 1 1 12 1 2 13 1 3 14 1 4 14 1 11 15 1 14 15 1
16 7 0 11 1 0 14 1 1 12 1 1 15 2 2 13 1 2 15 1 11 14 1
16 7 0 11 1 0 14 1 1 12 2 1 15 1 2 13 1 2 15 1 11 14 1
16 7 0 11 2 0 14 1 1 12 1 1 15 1 2 13 1 2 15 1 11 14 1
16 7 0 11 1 0 14 1 1 12 1 1 15 1 2 13 2 11 14 1 12 15 1
16 7 0 11 2 0 14 1 1 12 1 1 15 1 2 13 1 11 14 1 12 15 1
16 8 0 11 1 0 14 1 1 12 1 1 15 1 2 13 1 2 15 1 3 15 1 11 14 1
16 8 0 11 1 0 14 1 1 12 1 1 15 1 2 13 1 3 15 1 4 15 1 11 14 1
16 8 0 11 1 0 14 1 1 12 1 2 13 1 3 15 1 4 15 1 5 15 1 11 14 1
16 8 0 11 1 0 14 1 0 15 1 1 12 1 1 15 1 2 13 1 11 14 1 11 15 1
16 8 0 11 1 0 14 1 0 15 1 1 12 1 1 15 1 2 13 1 11 14 1 12 15 1
16 8 0 11 1 0 14 1 1 12 1 1 15 1 2 13 1 2 15 1 11 14 1 12 15 1
16 8 0 11 1 0 14 1 1 12 1 1 15 1 2 13 1 3 15 1 11 14 1 12 15 1
16 8 0 11 1 0 14 1 0 15 1 1 12 1 2 13 1 11 14 1 11 15 1 14 15 1
16 8 0 11 1 0 13 1 1 12 1 1 14 1 2 13 1 2 15 1 3 14 1 11 15 1
16 8 0 11 1 0 13 1 1 12 1 1 15 1 2 13 1 2 14 1 3 14 1 3 15 1
16 8 0 11 1 0 13 1 1 12 1 2 13 1 2 14 1 3 14 1 3 15 1 11 15 1
16 8 0 11 1 0 13 1 1 12 1 1 15 1 2 13 1 2 15 1 3 14 1 4 14 1
16 8 0 11 1 0 13 1 1 12 1 1 15 1 2 13 1 3 14 1 3 15 1 4 14 1
16 8 0 11 1 0 13 1 1 12 1 2 13 1 3 14 1 3 15 1 4 14 1 4 15 1
16 8 0 11 1 0 13 1 1 12 1 1 15 1 2 13 1 3 14 1 4 14 1 5 15 1
16 8 0 11 1 0 13 1 1 12 1 2 13 1 2 15 1 3 14 1 4 14 1 11 15 1
16 8 0 11 1 0 13 1 1 12 1 1 15 1 2 13 1 3 14 1 4 14 1 12 15 1
16 8 0 11 1 0 15 1 1 12 1 1 15 1 2 13 1 2 14 1 3 13 1 3 14 1
16 8 0 11 1 0 15 1 1 12 1 1 15 1 2 13 1 2 14 1 3 13 1 4 14 1
16 8 0 11 1 0 15 1 1 12 1 2 13 1 2 14 1 3 13 1 3 15 1 4 14 1
16 8 0 11 1 1 12 1 2 13 1 2 14 1 3 13 1 3 15 1 4 14 1 4 15 1
16 8 0 11 1 0 15 1 1 12 1 1 15 1 2 13 1 3 13 1 4 14 1 5 14 1
16 8 0 11 1 0 15 1 1 12 1 2 13 1 2 15 1 3 13 1 4 14 1 5 14 1
16 8 0 11 1 1 12 1 2 13 1 2 15 1 3 13 1 3 15 1 4 14 1 5 14 1
16 8 0 11 1 0 15 1 1 12 1 2 13 1 3 13 1 4 14 1 5 14 1 6 15 1
16 8 0 11 1 1 12 1 2 13 1 3 13 1 4 14 1 5 14 1 6 15 1 7 15 1
16 8 0 11 1 0 15 1 1 12 1 2 13 1 3 13 1 4 14 1 5 14 1 11 15 1
16 8 0 11 1 0 13 1 1 12 1 1 14 1 2 14 1 2 15 1 11 13 1 12 15 1
16 8 0 11 1 0 13 1 1 12 1 1 15 1 2 14 1 2 15 1 3 14 1 11 13 1
16 8 0 11 1 0 13 1 1 12 1 2 14 1 2 15 1 3 14 1 3 15 1 11 13 1
16 8 0 11 1 0 13 1 1 12 1 1 15 1 2 14 1 3 14 1 11 13 1 12 15 1
16 6 0 10 2 1 11 2 2 12 1 3 13 1 4 14 1 5 15 1
16 6 0 10 3 1 11 1 2 12 1 3 13 1 4 14 1 5 15 1
16 7 0 10 1 0 15 1 1 11 1 1 15 1 2 12 2 3 13 1 4 14 1
16 7 0 10 1 0 15 2 1 11 1 1 15 1 2 12 1 3 13 1 4 14 1
16 7 0 10 2 0 15 1 1 11 1 1 15 1 2 12 1 3 13 1 4 14 1
16 7 0 10 1 0 15 1 1 11 2 2 12 1 3 13 1 4 14 1 5 15 1
16 7 0 10 1 0 15 2 1 11 1 2 12 1 3 13 1 4 14 1 5 15 1
16 7 0 10 2 0 15 1 1 11 1 2 12 1 3 13 1 4 14 1 5 15 1
16 7 0 10 1 1 11 1 2 12 1 3 13 1 4 14 1 5 15 2 6 15 1
16 7 0 10 2 1 11 1 2 12 1 3 13 1 4 14 1 5 15 1 6 15 1
16 7 0 10 1 0 15 1 1 11 2 2 12 1 3 13 1 4 14 1 10 15 1
16 7 0 10 2 0 15 1 1 11 1 2 12 1 3 13 1 4 14 1 10 15 1
16 8 0 10 1 0 15 1 1 11 1 1 15 1 2 12 1 2 15 1 3 13 1 4 14 1
16 8 0 10 1 0 15 1 1 11 1 1 15 1 2 12 1 3 13 1 4 14 1 5 15 1
16 8 0 10 1 0 15 1 1 11 1 2 12 1 3 13 1 4 14 1 5 15 1 6 15 1
16 8 0 10 1 1 11 1 2 12 1 3 13 1 4 14 1 5 15 1 6 15 1 7 15 1
16 8 0 10 1 0 15 1 1 11 1 1 15 1 2 12 1 3 13 1 4 14 1 10 15 1
16 8 0 10 1 0 15 1 1 11 1 2 12 1 3 13 1 4 14 1 5 15 1 10 15 1
16 8 0 10 1 0 14 1 1 11 1 1 15 1 2 12 1 2 15 1 3 13 1 4 14 1
16 8 0 10 1 0 14 1 1 11 1 1 15 1 2 12 1 3 13 1 4 14 1 4 15 1
16 8 0 10 1 0 14 1 1 11 1 1 15 1 2 12 1 3 13 1 4 14 1 5 15 1
16 8 0 10 1 0 14 1 1 11 1 2 12 1 3 13 1 4 14 1 4 15 1 10 15 1
16 8 0 10 1 0 14 1 1 11 1 1 15 1 2 12 1 3 13 1 4 14 1 11 15 1
16 8 0 10 1 0 15 1 1 11 1 1 15 1 2 12 1 3 13 1 4 14 1 5 14 1
16 8 0 10 1 0 15 1 1 11 1 2 12 1 3 13 1 4 14 1 4 15 1 5 14 1
16 8 0 10 1 1 11 1 2 12 1 3 13 1 4 14 1 4 15 1 5 14 1 5 15 1
16 8 0 10 1 0 15 1 1 11 1 2 12 1 3 13 1 4 14 1 5 14 1 6 15 1
16 8 0 10 1 1 11 1 2 12 1 3 13 1 4 14 1 5 14 1 6 15 1 7 15 1
16 8 0 10 1 0 15 1 1 11 1 2 12 1 3 13 1 4 14 1 5 14 1 10 15 1
16 8 0 10 1 0 14 1 1 11 1 1 15 1 2 12 1 2 15 1 3 13 1 10 14 1
16 8 0 10 1 0 14 1 1 11 1 1 15 1 2 12 1 3 13 1 10 14 1 11 15 1
16 7 0 9 2 1 10 1 2 11 1 3 12 1 4 13 1 5 14 1 6 15 1
16 8 0 9 1 0 15 1 1 10 1 1 15 1 2 11 1 3 12 1 4 13 1 5 14 1
16 8 0 9 1 0 15 1 1 10 1 2 11 1 3 12 1 4 13 1 5 14 1 6 15 1
16 8 0 9 1 1 10 1 2 11 1 3 12 1 4 13 1 5 14 1 6 15 1 7 15 1
16 8 0 9 1 0 15 1 1 10 1 2 11 1 3 12 1 4 13 1 5 14 1 9 15 1
16 8 0 8 1 1 9 1 2 10 1 3 11 1 4 12 1 5 13 1 6 14 1 7 15 1


==> fd_rational_LDL/multigraphs_numberofedges/readme.txt <==
contains nonisomorphic multigraphs on m edges. One per line, as follows:

nvertices ndistinctedges {v1 v2 mult}  {v1 v2 mult} (etc)

generated from the command line with geng and multig from traces package (Brendan McKay).
Downloadable from https://pallini.di.uniroma1.it/
The design of the traces package is in https://arxiv.org/abs/0804.4881
We generated already all multigraphs up to 9 edges, (which would suffice to verify the conjecture about fd up to d=11).

command:

./geng 2*m 0:2*m | ./multig -em -T >multigraphm.txt

here replace every m with the m you want to use, e.g., for m=5:

./geng 10 0:10 | ./multig -e5 -T >multigraph5.txt




==> multigraphs_numberofedges/multigraph1.txt <==
2 1 0 1 1



==> multigraphs_numberofedges/multigraph2.txt <==
4 1 0 3 2
4 2 0 3 1 1 3 1
4 2 0 2 1 1 3 1



==> multigraphs_numberofedges/multigraph3.txt <==
6 1 0 5 3
6 2 0 5 2 1 5 1
6 3 0 5 1 1 5 1 2 5 1
6 2 0 4 2 1 5 1
6 3 0 4 1 0 5 1 1 5 1
6 3 0 4 1 1 5 1 2 5 1
6 3 0 4 1 0 5 1 4 5 1
6 3 0 3 1 1 4 1 2 5 1



==> multigraphs_numberofedges/multigraph4.txt <==
8 1 0 7 4
8 2 0 7 2 1 7 2
8 2 0 7 3 1 7 1
8 3 0 7 2 1 7 1 2 7 1
8 4 0 7 1 1 7 1 2 7 1 3 7 1
8 2 0 6 2 1 7 2
8 2 0 6 3 1 7 1
8 3 0 6 1 0 7 2 1 7 1
8 3 0 6 2 0 7 1 1 7 1
8 3 0 6 1 1 7 2 2 7 1
8 3 0 6 2 1 7 1 2 7 1
8 3 0 6 2 0 7 1 6 7 1
8 4 0 6 1 0 7 1 1 7 1 2 7 1
8 4 0 6 1 1 7 1 2 7 1 3 7 1
8 4 0 6 1 0 7 1 1 7 1 6 7 1
8 4 0 6 1 0 7 1 1 6 1 1 7 1
8 4 0 6 1 1 6 1 2 7 1 3 7 1
8 3 0 5 2 1 6 1 2 7 1
8 4 0 5 1 0 7 1 1 6 1 1 7 1
8 4 0 5 1 0 7 1 1 6 1 2 7 1
8 4 0 5 1 1 6 1 2 7 1 3 7 1
8 4 0 5 1 0 7 1 1 6 1 5 7 1
8 4 0 4 1 1 5 1 2 6 1 3 7 1


==> multigraphs_numberofedges/multigraph5.txt <==
10 1 0 9 5
10 2 0 9 3 1 9 2
10 2 0 9 4 1 9 1
10 3 0 9 2 1 9 2 2 9 1
10 3 0 9 3 1 9 1 2 9 1
10 4 0 9 2 1 9 1 2 9 1 3 9 1
10 5 0 9 1 1 9 1 2 9 1 3 9 1 4 9 1
10 2 0 8 3 1 9 2
10 2 0 8 4 1 9 1
10 3 0 8 1 0 9 3 1 9 1
10 3 0 8 2 0 9 1 1 9 2
10 3 0 8 2 0 9 2 1 9 1
10 3 0 8 3 0 9 1 1 9 1
10 3 0 8 1 1 9 2 2 9 2
10 3 0 8 1 1 9 3 2 9 1
10 3 0 8 2 1 9 2 2 9 1
10 3 0 8 3 1 9 1 2 9 1
10 3 0 8 2 0 9 2 8 9 1
10 3 0 8 3 0 9 1 8 9 1
10 4 0 8 1 0 9 1 1 9 2 2 9 1
10 4 0 8 1 0 9 2 1 9 1 2 9 1
10 4 0 8 2 0 9 1 1 9 1 2 9 1
10 4 0 8 1 1 9 2 2 9 1 3 9 1
10 4 0 8 2 1 9 1 2 9 1 3 9 1
10 4 0 8 1 0 9 1 1 9 2 8 9 1
10 4 0 8 1 0 9 2 1 9 1 8 9 1
10 4 0 8 2 0 9 1 1 9 1 8 9 1
10 5 0 8 1 0 9 1 1 9 1 2 9 1 3 9 1
10 5 0 8 1 1 9 1 2 9 1 3 9 1 4 9 1
10 5 0 8 1 0 9 1 1 9 1 2 9 1 8 9 1
10 4 0 8 2 0 9 1 1 8 1 1 9 1
10 4 0 8 2 1 8 1 2 9 1 3 9 1
10 5 0 8 1 0 9 1 1 8 1 1 9 1 2 9 1
10 5 0 8 1 0 9 1 1 8 1 2 9 1 3 9 1
10 5 0 8 1 1 8 1 2 9 1 3 9 1 4 9 1
10 5 0 8 1 0 9 1 1 8 1 1 9 1 8 9 1
10 5 0 8 1 0 9 1 1 8 1 2 9 1 8 9 1
10 5 0 8 1 1 8 1 2 9 1 3 9 1 8 9 1
10 3 0 7 2 1 8 2 2 9 1
10 3 0 7 3 1 8 1 2 9 1
10 4 0 7 1 0 9 2 1 8 1 1 9 1
10 4 0 7 2 0 9 1 1 8 1 1 9 1
10 4 0 7 1 0 9 1 1 8 2 2 9 1
10 4 0 7 1 0 9 2 1 8 1 2 9 1
10 4 0 7 2 0 9 1 1 8 1 2 9 1
10 4 0 7 1 1 8 1 2 9 2 3 9 1
10 4 0 7 2 1 8 1 2 9 1 3 9 1
10 4 0 7 1 0 9 1 1 8 2 7 9 1
10 4 0 7 2 0 9 1 1 8 1 7 9 1
10 5 0 7 1 0 9 1 1 8 1 1 9 1 2 9 1
10 5 0 7 1 0 9 1 1 8 1 2 9 1 3 9 1
10 5 0 7 1 1 8 1 2 9 1 3 9 1 4 9 1
10 5 0 7 1 0 9 1 1 8 1 1 9 1 7 9 1
10 5 0 7 1 0 9 1 1 8 1 2 9 1 7 9 1
10 5 0 7 1 0 8 1 1 8 1 1 9 1 7 9 1
10 5 0 7 1 0 9 1 1 8 1 1 9 1 2 8 1
10 5 0 7 1 1 8 1 1 9 1 2 8 1 2 9 1
10 5 0 7 1 0 9 1 1 8 1 2 8 1 3 9 1
10 5 0 7 1 1 8 1 2 8 1 3 9 1 4 9 1
10 5 0 7 1 0 9 1 1 8 1 2 8 1 7 9 1
10 4 0 6 2 1 7 1 2 8 1 3 9 1
10 5 0 6 1 0 9 1 1 7 1 1 9 1 2 8 1
10 5 0 6 1 0 9 1 1 7 1 2 8 1 3 9 1
10 5 0 6 1 1 7 1 2 8 1 3 9 1 4 9 1
10 5 0 6 1 0 9 1 1 7 1 2 8 1 6 9 1
10 5 0 5 1 1 6 1 2 7 1 3 8 1 4 9 1


==> multigraphs_numberofedges/multigraph6.txt <==
12 1 0 11 6
12 2 0 11 3 1 11 3
12 2 0 11 4 1 11 2
12 2 0 11 5 1 11 1
12 3 0 11 2 1 11 2 2 11 2
12 3 0 11 3 1 11 2 2 11 1
12 3 0 11 4 1 11 1 2 11 1
12 4 0 11 2 1 11 2 2 11 1 3 11 1
12 4 0 11 3 1 11 1 2 11 1 3 11 1
12 5 0 11 2 1 11 1 2 11 1 3 11 1 4 11 1
12 6 0 11 1 1 11 1 2 11 1 3 11 1 4 11 1 5 11 1
12 2 0 10 3 1 11 3
12 2 0 10 4 1 11 2
12 2 0 10 5 1 11 1
12 3 0 10 1 0 11 4 1 11 1
12 3 0 10 2 0 11 2 1 11 2
12 3 0 10 2 0 11 3 1 11 1
12 3 0 10 3 0 11 1 1 11 2
12 3 0 10 3 0 11 2 1 11 1
12 3 0 10 4 0 11 1 1 11 1
12 3 0 10 1 1 11 3 2 11 2
12 3 0 10 1 1 11 4 2 11 1
12 3 0 10 2 1 11 2 2 11 2
12 3 0 10 2 1 11 3 2 11 1
12 3 0 10 3 1 11 2 2 11 1
12 3 0 10 4 1 11 1 2 11 1
12 3 0 10 2 0 11 2 10 11 2
12 3 0 10 3 0 11 2 10 11 1
12 3 0 10 4 0 11 1 10 11 1
12 4 0 10 1 0 11 1 1 11 2 2 11 2
12 4 0 10 1 0 11 1 1 11 3 2 11 1
12 4 0 10 1 0 11 2 1 11 2 2 11 1
12 4 0 10 1 0 11 3 1 11 1 2 11 1
12 4 0 10 2 0 11 1 1 11 2 2 11 1
12 4 0 10 2 0 11 2 1 11 1 2 11 1
12 4 0 10 3 0 11 1 1 11 1 2 11 1
12 4 0 10 1 1 11 2 2 11 2 3 11 1
12 4 0 10 1 1 11 3 2 11 1 3 11 1
12 4 0 10 2 1 11 2 2 11 1 3 11 1
12 4 0 10 3 1 11 1 2 11 1 3 11 1
12 4 0 10 1 0 11 1 1 11 3 10 11 1
12 4 0 10 1 0 11 2 1 11 1 10 11 2
12 4 0 10 1 0 11 2 1 11 2 10 11 1
12 4 0 10 1 0 11 3 1 11 1 10 11 1
12 4 0 10 2 0 11 1 1 11 2 10 11 1
12 4 0 10 2 0 11 2 1 11 1 10 11 1
12 4 0 10 3 0 11 1 1 11 1 10 11 1
12 5 0 10 1 0 11 1 1 11 2 2 11 1 3 11 1
12 5 0 10 1 0 11 2 1 11 1 2 11 1 3 11 1
12 5 0 10 2 0 11 1 1 11 1 2 11 1 3 11 1
12 5 0 10 1 1 11 2 2 11 1 3 11 1 4 11 1
12 5 0 10 2 1 11 1 2 11 1 3 11 1 4 11 1
12 5 0 10 1 0 11 1 1 11 2 2 11 1 10 11 1
12 5 0 10 1 0 11 2 1 11 1 2 11 1 10 11 1
12 5 0 10 2 0 11 1 1 11 1 2 11 1 10 11 1
12 6 0 10 1 0 11 1 1 11 1 2 11 1 3 11 1 4 11 1
12 6 0 10 1 1 11 1 2 11 1 3 11 1 4 11 1 5 11 1
12 6 0 10 1 0 11 1 1 11 1 2 11 1 3 11 1 10 11 1
12 4 0 10 2 0 11 1 1 10 1 1 11 2
12 4 0 10 2 0 11 2 1 10 1 1 11 1
12 4 0 10 3 0 11 1 1 10 1 1 11 1
12 4 0 10 2 1 10 1 2 11 2 3 11 1
12 4 0 10 2 1 10 2 2 11 1 3 11 1
12 4 0 10 3 1 10 1 2 11 1 3 11 1
12 5 0 10 1 0 11 1 1 10 1 1 11 1 2 11 2
12 5 0 10 1 0 11 2 1 10 1 1 11 1 2 11 1
12 5 0 10 2 0 11 1 1 10 1 1 11 1 2 11 1
12 5 0 10 1 0 11 1 1 10 1 2 11 2 3 11 1
12 5 0 10 1 0 11 1 1 10 2 2 11 1 3 11 1
12 5 0 10 1 0 11 2 1 10 1 2 11 1 3 11 1
12 5 0 10 2 0 11 1 1 10 1 2 11 1 3 11 1
12 5 0 10 1 1 10 1 2 11 2 3 11 1 4 11 1
12 5 0 10 2 1 10 1 2 11 1 3 11 1 4 11 1
12 5 0 10 1 0 11 1 1 10 1 1 11 1 10 11 2
12 5 0 10 2 0 11 1 1 10 1 1 11 1 10 11 1
12 5 0 10 1 0 11 1 1 10 1 2 11 1 10 11 2
12 5 0 10 1 0 11 1 1 10 2 2 11 1 10 11 1
12 5 0 10 2 0 11 1 1 10 1 2 11 1 10 11 1
12 5 0 10 1 1 10 1 2 11 1 3 11 1 10 11 2
12 5 0 10 2 1 10 1 2 11 1 3 11 1 10 11 1
12 6 0 10 1 0 11 1 1 10 1 1 11 1 2 11 1 3 11 1
12 6 0 10 1 0 11 1 1 10 1 2 11 1 3 11 1 4 11 1
12 6 0 10 1 1 10 1 2 11 1 3 11 1 4 11 1 5 11 1
12 6 0 10 1 0 11 1 1 10 1 1 11 1 2 11 1 10 11 1
12 6 0 10 1 0 11 1 1 10 1 2 11 1 3 11 1 10 11 1
12 6 0 10 1 1 10 1 2 11 1 3 11 1 4 11 1 10 11 1
12 6 0 10 1 0 11 1 1 10 1 1 11 1 2 10 1 2 11 1
12 6 0 10 1 0 11 1 1 10 1 1 11 1 2 10 1 3 11 1
12 6 0 10 1 0 11 1 1 10 1 2 10 1 3 11 1 4 11 1
12 6 0 10 1 1 10 1 2 10 1 3 11 1 4 11 1 5 11 1
12 3 0 9 2 1 10 2 2 11 2
12 3 0 9 3 1 10 2 2 11 1
12 3 0 9 4 1 10 1 2 11 1
12 4 0 9 1 0 11 2 1 10 1 1 11 2
12 4 0 9 1 0 11 3 1 10 1 1 11 1
12 4 0 9 2 0 11 1 1 10 1 1 11 2
12 4 0 9 2 0 11 1 1 10 2 1 11 1
12 4 0 9 2 0 11 2 1 10 1 1 11 1
12 4 0 9 3 0 11 1 1 10 1 1 11 1
12 4 0 9 1 0 11 1 1 10 3 2 11 1
12 4 0 9 1 0 11 2 1 10 2 2 11 1
12 4 0 9 1 0 11 3 1 10 1 2 11 1
12 4 0 9 2 0 11 1 1 10 1 2 11 2
12 4 0 9 2 0 11 1 1 10 2 2 11 1
12 4 0 9 2 0 11 2 1 10 1 2 11 1
12 4 0 9 3 0 11 1 1 10 1 2 11 1
12 4 0 9 1 1 10 1 2 11 2 3 11 2
12 4 0 9 1 1 10 1 2 11 3 3 11 1
12 4 0 9 2 1 10 1 2 11 2 3 11 1
12 4 0 9 2 1 10 2 2 11 1 3 11 1
12 4 0 9 3 1 10 1 2 11 1 3 11 1
12 4 0 9 1 0 11 1 1 10 3 9 11 1
12 4 0 9 2 0 11 1 1 10 2 9 11 1
12 4 0 9 2 0 11 2 1 10 1 9 11 1
12 4 0 9 3 0 11 1 1 10 1 9 11 1
12 5 0 9 1 0 11 1 1 10 1 1 11 1 2 11 2
12 5 0 9 1 0 11 2 1 10 1 1 11 1 2 11 1
12 5 0 9 2 0 11 1 1 10 1 1 11 1 2 11 1
12 5 0 9 1 0 11 1 1 10 1 2 11 2 3 11 1
12 5 0 9 1 0 11 1 1 10 2 2 11 1 3 11 1
12 5 0 9 1 0 11 2 1 10 1 2 11 1 3 11 1
12 5 0 9 2 0 11 1 1 10 1 2 11 1 3 11 1
12 5 0 9 1 1 10 1 2 11 2 3 11 1 4 11 1
12 5 0 9 2 1 10 1 2 11 1 3 11 1 4 11 1
12 5 0 9 1 0 11 1 1 10 1 1 11 2 9 11 1
12 5 0 9 1 0 11 1 1 10 2 1 11 1 9 11 1
12 5 0 9 1 0 11 2 1 10 1 1 11 1 9 11 1
12 5 0 9 2 0 11 1 1 10 1 1 11 1 9 11 1
12 5 0 9 1 0 11 1 1 10 1 2 11 2 9 11 1
12 5 0 9 1 0 11 1 1 10 2 2 11 1 9 11 1
12 5 0 9 1 0 11 2 1 10 1 2 11 1 9 11 1
12 5 0 9 2 0 11 1 1 10 1 2 11 1 9 11 1
12 6 0 9 1 0 11 1 1 10 1 1 11 1 2 11 1 3 11 1
12 6 0 9 1 0 11 1 1 10 1 2 11 1 3 11 1 4 11 1
12 6 0 9 1 1 10 1 2 11 1 3 11 1 4 11 1 5 11 1
12 6 0 9 1 0 11 1 1 10 1 1 11 1 2 11 1 9 11 1
12 6 0 9 1 0 11 1 1 10 1 2 11 1 3 11 1 9 11 1
12 6 0 9 1 0 11 1 1 10 1 1 11 1 9 11 1 10 11 1
12 5 0 9 2 0 10 1 1 10 1 1 11 1 9 11 1
12 6 0 9 1 0 10 1 0 11 1 1 10 1 1 11 1 2 11 1
12 6 0 9 1 0 10 1 1 10 1 1 11 1 2 11 1 3 11 1
12 6 0 9 1 0 10 1 1 10 1 2 11 1 3 11 1 4 11 1
12 6 0 9 1 0 10 1 0 11 1 1 10 1 1 11 1 9 11 1
12 6 0 9 1 0 10 1 1 10 1 1 11 1 2 11 1 9 11 1
12 6 0 9 1 0 10 1 0 11 1 1 10 1 1 11 1 10 11 1
12 6 0 9 1 0 10 1 0 11 1 1 10 1 2 11 1 10 11 1
12 5 0 9 1 0 11 1 1 10 1 1 11 2 2 10 1
12 5 0 9 1 0 11 2 1 10 1 1 11 1 2 10 1
12 5 0 9 2 0 11 1 1 10 1 1 11 1 2 10 1
12 5 0 9 1 1 10 2 1 11 1 2 10 1 2 11 1
12 5 0 9 2 1 10 1 1 11 1 2 10 1 2 11 1
12 5 0 9 1 0 11 1 1 10 2 2 10 1 3 11 1
12 5 0 9 1 0 11 2 1 10 1 2 10 1 3 11 1
12 5 0 9 2 0 11 1 1 10 1 2 10 1 3 11 1
12 5 0 9 1 1 10 2 2 10 1 3 11 1 4 11 1
12 5 0 9 2 1 10 1 2 10 1 3 11 1 4 11 1
12 5 0 9 1 0 11 1 1 10 2 2 10 1 9 11 1
12 5 0 9 2 0 11 1 1 10 1 2 10 1 9 11 1
12 6 0 9 1 0 11 1 1 10 1 1 11 1 2 10 1 2 11 1
12 6 0 9 1 0 11 1 1 10 1 1 11 1 2 10 1 3 11 1
12 6 0 9 1 1 10 1 1 11 1 2 10 1 2 11 1 3 11 1
12 6 0 9 1 0 11 1 1 10 1 2 10 1 3 11 1 4 11 1
12 6 0 9 1 1 10 1 1 11 1 2 10 1 3 11 1 4 11 1
12 6 0 9 1 1 10 1 2 10 1 3 11 1 4 11 1 5 11 1
12 6 0 9 1 0 11 1 1 10 1 1 11 1 2 10 1 9 11 1
12 6 0 9 1 0 11 1 1 10 1 2 10 1 3 11 1 9 11 1
12 6 0 9 1 0 11 1 1 10 1 1 11 1 2 10 1 10 11 1
12 6 0 9 1 1 10 1 1 11 1 2 10 1 2 11 1 10 11 1
12 6 0 9 1 0 11 1 1 10 1 2 10 1 3 11 1 10 11 1
12 6 0 9 1 1 10 1 1 11 1 2 10 1 3 11 1 10 11 1
12 6 0 9 1 1 10 1 2 10 1 3 11 1 4 11 1 10 11 1
12 6 0 9 1 0 11 1 1 10 1 2 10 1 9 11 1 10 11 1
12 6 0 9 1 0 10 1 1 11 1 2 11 1 3 11 1 9 10 1
12 6 0 9 1 0 10 1 0 11 1 9 10 1 9 11 1 10 11 1
12 6 0 9 1 0 10 1 1 9 1 1 11 1 2 10 1 2 11 1
12 6 0 9 1 0 11 1 1 9 1 1 11 1 2 10 1 3 10 1
12 6 0 9 1 1 9 1 2 10 1 3 10 1 4 11 1 5 11 1
12 4 0 8 2 1 9 2 2 10 1 3 11 1
12 4 0 8 3 1 9 1 2 10 1 3 11 1
12 5 0 8 1 0 11 1 1 9 1 1 11 1 2 10 2
12 5 0 8 1 0 11 2 1 9 1 1 11 1 2 10 1
12 5 0 8 2 0 11 1 1 9 1 1 11 1 2 10 1
12 5 0 8 1 0 11 1 1 9 2 2 10 1 3 11 1
12 5 0 8 1 0 11 2 1 9 1 2 10 1 3 11 1
12 5 0 8 2 0 11 1 1 9 1 2 10 1 3 11 1
12 5 0 8 1 1 9 1 2 10 1 3 11 2 4 11 1
12 5 0 8 2 1 9 1 2 10 1 3 11 1 4 11 1
12 5 0 8 1 0 11 1 1 9 2 2 10 1 8 11 1
12 5 0 8 2 0 11 1 1 9 1 2 10 1 8 11 1
12 6 0 8 1 0 11 1 1 9 1 1 11 1 2 10 1 2 11 1
12 6 0 8 1 0 11 1 1 9 1 1 11 1 2 10 1 3 11 1
12 6 0 8 1 0 11 1 1 9 1 2 10 1 3 11 1 4 11 1
12 6 0 8 1 1 9 1 2 10 1 3 11 1 4 11 1 5 11 1
12 6 0 8 1 0 11 1 1 9 1 1 11 1 2 10 1 8 11 1
12 6 0 8 1 0 11 1 1 9 1 2 10 1 3 11 1 8 11 1
12 6 0 8 1 0 10 1 1 9 1 1 11 1 2 10 1 2 11 1
12 6 0 8 1 0 10 1 1 9 1 1 11 1 2 10 1 3 11 1
12 6 0 8 1 0 10 1 1 9 1 2 10 1 2 11 1 8 11 1
12 6 0 8 1 0 10 1 1 9 1 1 11 1 2 10 1 9 11 1
12 6 0 8 1 0 11 1 1 9 1 1 11 1 2 10 1 3 10 1
12 6 0 8 1 0 11 1 1 9 1 2 10 1 2 11 1 3 10 1
12 6 0 8 1 1 9 1 2 10 1 2 11 1 3 10 1 3 11 1
12 6 0 8 1 0 11 1 1 9 1 2 10 1 3 10 1 4 11 1
12 6 0 8 1 1 9 1 2 10 1 3 10 1 4 11 1 5 11 1
12 6 0 8 1 0 11 1 1 9 1 2 10 1 3 10 1 8 11 1
12 6 0 8 1 0 10 1 1 9 1 1 11 1 8 10 1 9 11 1
12 5 0 7 2 1 8 1 2 9 1 3 10 1 4 11 1
12 6 0 7 1 0 11 1 1 8 1 1 11 1 2 9 1 3 10 1
12 6 0 7 1 0 11 1 1 8 1 2 9 1 3 10 1 4 11 1
12 6 0 7 1 1 8 1 2 9 1 3 10 1 4 11 1 5 11 1
12 6 0 7 1 0 11 1 1 8 1 2 9 1 3 10 1 7 11 1
12 6 0 6 1 1 7 1 2 8 1 3 9 1 4 10 1 5 11 1



==> multigraphs_numberofedges/multigraph7.txt <==
14 1 0 13 7
14 2 0 13 4 1 13 3
14 2 0 13 5 1 13 2
14 2 0 13 6 1 13 1
14 3 0 13 3 1 13 2 2 13 2
14 3 0 13 3 1 13 3 2 13 1
14 3 0 13 4 1 13 2 2 13 1
14 3 0 13 5 1 13 1 2 13 1
14 4 0 13 2 1 13 2 2 13 2 3 13 1
14 4 0 13 3 1 13 2 2 13 1 3 13 1
14 4 0 13 4 1 13 1 2 13 1 3 13 1
14 5 0 13 2 1 13 2 2 13 1 3 13 1 4 13 1
14 5 0 13 3 1 13 1 2 13 1 3 13 1 4 13 1
14 6 0 13 2 1 13 1 2 13 1 3 13 1 4 13 1 5 13 1
14 7 0 13 1 1 13 1 2 13 1 3 13 1 4 13 1 5 13 1 6 13 1
14 2 0 12 4 1 13 3
14 2 0 12 5 1 13 2
14 2 0 12 6 1 13 1
14 3 0 12 1 0 13 5 1 13 1
14 3 0 12 2 0 13 3 1 13 2
14 3 0 12 2 0 13 4 1 13 1
14 3 0 12 3 0 13 1 1 13 3
14 3 0 12 3 0 13 2 1 13 2
14 3 0 12 3 0 13 3 1 13 1
14 3 0 12 4 0 13 1 1 13 2
14 3 0 12 4 0 13 2 1 13 1
14 3 0 12 5 0 13 1 1 13 1
14 3 0 12 1 1 13 3 2 13 3
14 3 0 12 1 1 13 4 2 13 2
14 3 0 12 1 1 13 5 2 13 1
14 3 0 12 2 1 13 3 2 13 2
14 3 0 12 2 1 13 4 2 13 1
14 3 0 12 3 1 13 2 2 13 2
14 3 0 12 3 1 13 3 2 13 1
14 3 0 12 4 1 13 2 2 13 1
14 3 0 12 5 1 13 1 2 13 1
14 3 0 12 3 0 13 2 12 13 2
14 3 0 12 3 0 13 3 12 13 1
14 3 0 12 4 0 13 2 12 13 1
14 3 0 12 5 0 13 1 12 13 1
14 4 0 12 1 0 13 1 1 13 3 2 13 2
14 4 0 12 1 0 13 1 1 13 4 2 13 1
14 4 0 12 1 0 13 2 1 13 2 2 13 2
14 4 0 12 1 0 13 2 1 13 3 2 13 1
14 4 0 12 1 0 13 3 1 13 2 2 13 1
14 4 0 12 1 0 13 4 1 13 1 2 13 1
14 4 0 12 2 0 13 1 1 13 2 2 13 2
14 4 0 12 2 0 13 1 1 13 3 2 13 1
14 4 0 12 2 0 13 2 1 13 2 2 13 1
14 4 0 12 2 0 13 3 1 13 1 2 13 1
14 4 0 12 3 0 13 1 1 13 2 2 13 1
14 4 0 12 3 0 13 2 1 13 1 2 13 1
14 4 0 12 4 0 13 1 1 13 1 2 13 1
14 4 0 12 1 1 13 2 2 13 2 3 13 2
14 4 0 12 1 1 13 3 2 13 2 3 13 1
14 4 0 12 1 1 13 4 2 13 1 3 13 1
14 4 0 12 2 1 13 2 2 13 2 3 13 1
14 4 0 12 2 1 13 3 2 13 1 3 13 1
14 4 0 12 3 1 13 2 2 13 1 3 13 1
14 4 0 12 4 1 13 1 2 13 1 3 13 1
14 4 0 12 1 0 13 1 1 13 4 12 13 1
14 4 0 12 1 0 13 2 1 13 2 12 13 2
14 4 0 12 1 0 13 2 1 13 3 12 13 1
14 4 0 12 1 0 13 3 1 13 1 12 13 2
14 4 0 12 1 0 13 3 1 13 2 12 13 1
14 4 0 12 1 0 13 4 1 13 1 12 13 1
14 4 0 12 2 0 13 1 1 13 3 12 13 1
14 4 0 12 2 0 13 2 1 13 1 12 13 2
14 4 0 12 2 0 13 2 1 13 2 12 13 1
14 4 0 12 2 0 13 3 1 13 1 12 13 1
14 4 0 12 3 0 13 1 1 13 2 12 13 1
14 4 0 12 3 0 13 2 1 13 1 12 13 1
14 4 0 12 4 0 13 1 1 13 1 12 13 1
14 5 0 12 1 0 13 1 1 13 2 2 13 2 3 13 1
14 5 0 12 1 0 13 1 1 13 3 2 13 1 3 13 1
14 5 0 12 1 0 13 2 1 13 2 2 13 1 3 13 1
14 5 0 12 1 0 13 3 1 13 1 2 13 1 3 13 1
14 5 0 12 2 0 13 1 1 13 2 2 13 1 3 13 1
14 5 0 12 2 0 13 2 1 13 1 2 13 1 3 13 1
14 5 0 12 3 0 13 1 1 13 1 2 13 1 3 13 1
14 5 0 12 1 1 13 2 2 13 2 3 13 1 4 13 1
14 5 0 12 1 1 13 3 2 13 1 3 13 1 4 13 1
14 5 0 12 2 1 13 2 2 13 1 3 13 1 4 13 1
14 5 0 12 3 1 13 1 2 13 1 3 13 1 4 13 1
14 5 0 12 1 0 13 1 1 13 2 2 13 2 12 13 1
14 5 0 12 1 0 13 1 1 13 3 2 13 1 12 13 1
14 5 0 12 1 0 13 2 1 13 1 2 13 1 12 13 2
14 5 0 12 1 0 13 2 1 13 2 2 13 1 12 13 1
14 5 0 12 1 0 13 3 1 13 1 2 13 1 12 13 1
14 5 0 12 2 0 13 1 1 13 2 2 13 1 12 13 1
14 5 0 12 2 0 13 2 1 13 1 2 13 1 12 13 1
14 5 0 12 3 0 13 1 1 13 1 2 13 1 12 13 1
14 6 0 12 1 0 13 1 1 13 2 2 13 1 3 13 1 4 13 1
14 6 0 12 1 0 13 2 1 13 1 2 13 1 3 13 1 4 13 1
14 6 0 12 2 0 13 1 1 13 1 2 13 1 3 13 1 4 13 1
14 6 0 12 1 1 13 2 2 13 1 3 13 1 4 13 1 5 13 1
14 6 0 12 2 1 13 1 2 13 1 3 13 1 4 13 1 5 13 1
14 6 0 12 1 0 13 1 1 13 2 2 13 1 3 13 1 12 13 1
14 6 0 12 1 0 13 2 1 13 1 2 13 1 3 13 1 12 13 1
14 6 0 12 2 0 13 1 1 13 1 2 13 1 3 13 1 12 13 1
14 7 0 12 1 0 13 1 1 13 1 2 13 1 3 13 1 4 13 1 5 13 1
14 7 0 12 1 1 13 1 2 13 1 3 13 1 4 13 1 5 13 1 6 13 1
14 7 0 12 1 0 13 1 1 13 1 2 13 1 3 13 1 4 13 1 12 13 1
14 4 0 12 2 0 13 2 1 12 2 1 13 1
14 4 0 12 3 0 13 1 1 12 1 1 13 2
14 4 0 12 3 0 13 2 1 12 1 1 13 1
14 4 0 12 4 0 13 1 1 12 1 1 13 1
14 4 0 12 2 1 12 2 2 13 2 3 13 1
14 4 0 12 3 1 12 1 2 13 2 3 13 1
14 4 0 12 3 1 12 2 2 13 1 3 13 1
14 4 0 12 4 1 12 1 2 13 1 3 13 1
14 5 0 12 1 0 13 1 1 12 1 1 13 1 2 13 3
14 5 0 12 1 0 13 2 1 12 1 1 13 1 2 13 2
14 5 0 12 1 0 13 2 1 12 1 1 13 2 2 13 1
14 5 0 12 1 0 13 3 1 12 1 1 13 1 2 13 1
14 5 0 12 2 0 13 1 1 12 1 1 13 1 2 13 2
14 5 0 12 2 0 13 1 1 12 1 1 13 2 2 13 1
14 5 0 12 2 0 13 1 1 12 2 1 13 1 2 13 1
14 5 0 12 2 0 13 2 1 12 1 1 13 1 2 13 1
14 5 0 12 3 0 13 1 1 12 1 1 13 1 2 13 1
14 5 0 12 1 0 13 1 1 12 1 2 13 2 3 13 2
14 5 0 12 1 0 13 1 1 12 1 2 13 3 3 13 1
14 5 0 12 1 0 13 1 1 12 2 2 13 2 3 13 1
14 5 0 12 1 0 13 1 1 12 3 2 13 1 3 13 1
14 5 0 12 1 0 13 2 1 12 1 2 13 2 3 13 1
14 5 0 12 1 0 13 2 1 12 2 2 13 1 3 13 1
14 5 0 12 1 0 13 3 1 12 1 2 13 1 3 13 1
14 5 0 12 2 0 13 1 1 12 1 2 13 2 3 13 1
14 5 0 12 2 0 13 1 1 12 2 2 13 1 3 13 1
14 5 0 12 2 0 13 2 1 12 1 2 13 1 3 13 1
14 5 0 12 3 0 13 1 1 12 1 2 13 1 3 13 1
14 5 0 12 1 1 12 1 2 13 2 3 13 2 4 13 1
14 5 0 12 1 1 12 1 2 13 3 3 13 1 4 13 1
14 5 0 12 2 1 12 1 2 13 2 3 13 1 4 13 1
14 5 0 12 2 1 12 2 2 13 1 3 13 1 4 13 1
14 5 0 12 3 1 12 1 2 13 1 3 13 1 4 13 1
14 5 0 12 1 0 13 1 1 12 1 1 13 1 12 13 3
14 5 0 12 2 0 13 1 1 12 1 1 13 1 12 13 2
14 5 0 12 2 0 13 1 1 12 1 1 13 2 12 13 1
14 5 0 12 2 0 13 1 1 12 2 1 13 1 12 13 1
14 5 0 12 2 0 13 2 1 12 1 1 13 1 12 13 1
14 5 0 12 3 0 13 1 1 12 1 1 13 1 12 13 1
14 5 0 12 1 0 13 1 1 12 1 2 13 1 12 13 3
14 5 0 12 1 0 13 1 1 12 2 2 13 1 12 13 2
14 5 0 12 1 0 13 1 1 12 2 2 13 2 12 13 1
14 5 0 12 1 0 13 1 1 12 3 2 13 1 12 13 1
14 5 0 12 2 0 13 1 1 12 1 2 13 1 12 13 2
14 5 0 12 2 0 13 1 1 12 1 2 13 2 12 13 1
14 5 0 12 2 0 13 1 1 12 2 2 13 1 12 13 1
14 5 0 12 2 0 13 2 1 12 1 2 13 1 12 13 1
14 5 0 12 3 0 13 1 1 12 1 2 13 1 12 13 1
14 5 0 12 1 1 12 1 2 13 1 3 13 1 12 13 3
14 5 0 12 2 1 12 1 2 13 1 3 13 1 12 13 2
14 5 0 12 2 1 12 1 2 13 2 3 13 1 12 13 1
14 5 0 12 2 1 12 2 2 13 1 3 13 1 12 13 1
14 5 0 12 3 1 12 1 2 13 1 3 13 1 12 13 1
14 6 0 12 1 0 13 1 1 12 1 1 13 1 2 13 2 3 13 1
14 6 0 12 1 0 13 2 1 12 1 1 13 1 2 13 1 3 13 1
14 6 0 12 2 0 13 1 1 12 1 1 13 1 2 13 1 3 13 1
14 6 0 12 1 0 13 1 1 12 1 2 13 2 3 13 1 4 13 1
14 6 0 12 1 0 13 1 1 12 2 2 13 1 3 13 1 4 13 1
14 6 0 12 1 0 13 2 1 12 1 2 13 1 3 13 1 4 13 1
14 6 0 12 2 0 13 1 1 12 1 2 13 1 3 13 1 4 13 1
14 6 0 12 1 1 12 1 2 13 2 3 13 1 4 13 1 5 13 1
14 6 0 12 2 1 12 1 2 13 1 3 13 1 4 13 1 5 13 1
14 6 0 12 1 0 13 1 1 12 1 1 13 1 2 13 1 12 13 2
14 6 0 12 1 0 13 1 1 12 1 1 13 1 2 13 2 12 13 1
14 6 0 12 1 0 13 2 1 12 1 1 13 1 2 13 1 12 13 1
14 6 0 12 2 0 13 1 1 12 1 1 13 1 2 13 1 12 13 1
14 6 0 12 1 0 13 1 1 12 1 2 13 1 3 13 1 12 13 2
14 6 0 12 1 0 13 1 1 12 1 2 13 2 3 13 1 12 13 1
14 6 0 12 1 0 13 1 1 12 2 2 13 1 3 13 1 12 13 1
14 6 0 12 1 0 13 2 1 12 1 2 13 1 3 13 1 12 13 1
14 6 0 12 2 0 13 1 1 12 1 2 13 1 3 13 1 12 13 1
14 6 0 12 1 1 12 1 2 13 1 3 13 1 4 13 1 12 13 2
14 6 0 12 1 1 12 1 2 13 2 3 13 1 4 13 1 12 13 1
14 6 0 12 2 1 12 1 2 13 1 3 13 1 4 13 1 12 13 1
14 7 0 12 1 0 13 1 1 12 1 1 13 1 2 13 1 3 13 1 4 13 1
14 7 0 12 1 0 13 1 1 12 1 2 13 1 3 13 1 4 13 1 5 13 1
14 7 0 12 1 1 12 1 2 13 1 3 13 1 4 13 1 5 13 1 6 13 1
14 7 0 12 1 0 13 1 1 12 1 1 13 1 2 13 1 3 13 1 12 13 1
14 7 0 12 1 0 13 1 1 12 1 2 13 1 3 13 1 4 13 1 12 13 1
14 7 0 12 1 1 12 1 2 13 1 3 13 1 4 13 1 5 13 1 12 13 1
14 6 0 12 2 0 13 1 1 12 1 1 13 1 2 12 1 2 13 1
14 6 0 12 1 0 13 1 1 12 1 1 13 1 2 12 2 3 13 1
14 6 0 12 2 0 13 1 1 12 1 1 13 1 2 12 1 3 13 1
14 6 0 12 1 0 13 1 1 12 2 2 12 1 3 13 1 4 13 1
14 6 0 12 2 0 13 1 1 12 1 2 12 1 3 13 1 4 13 1
14 6 0 12 2 1 12 1 2 12 1 3 13 1 4 13 1 5 13 1
14 7 0 12 1 0 13 1 1 12 1 1 13 1 2 12 1 2 13 1 3 13 1
14 7 0 12 1 0 13 1 1 12 1 1 13 1 2 12 1 3 13 1 4 13 1
14 7 0 12 1 0 13 1 1 12 1 2 12 1 3 13 1 4 13 1 5 13 1
14 7 0 12 1 1 12 1 2 12 1 3 13 1 4 13 1 5 13 1 6 13 1
14 7 0 12 1 0 13 1 1 12 1 1 13 1 2 12 1 2 13 1 12 13 1
14 7 0 12 1 0 13 1 1 12 1 1 13 1 2 12 1 3 13 1 12 13 1
14 7 0 12 1 0 13 1 1 12 1 2 12 1 3 13 1 4 13 1 12 13 1
14 7 0 12 1 1 12 1 2 12 1 3 13 1 4 13 1 5 13 1 12 13 1
14 3 0 11 3 1 12 2 2 13 2
14 3 0 11 3 1 12 3 2 13 1
14 3 0 11 4 1 12 2 2 13 1
14 3 0 11 5 1 12 1 2 13 1
14 4 0 11 1 0 13 3 1 12 1 1 13 2
14 4 0 11 1 0 13 4 1 12 1 1 13 1
14 4 0 11 2 0 13 1 1 12 1 1 13 3
14 4 0 11 2 0 13 2 1 12 1 1 13 2
14 4 0 11 2 0 13 2 1 12 2 1 13 1
14 4 0 11 2 0 13 3 1 12 1 1 13 1
14 4 0 11 3 0 13 1 1 12 1 1 13 2
14 4 0 11 3 0 13 1 1 12 2 1 13 1
14 4 0 11 3 0 13 2 1 12 1 1 13 1
14 4 0 11 4 0 13 1 1 12 1 1 13 1
14 4 0 11 1 0 13 1 1 12 4 2 13 1
14 4 0 11 1 0 13 2 1 12 3 2 13 1
14 4 0 11 1 0 13 3 1 12 2 2 13 1
14 4 0 11 1 0 13 4 1 12 1 2 13 1
14 4 0 11 2 0 13 1 1 12 2 2 13 2
14 4 0 11 2 0 13 1 1 12 3 2 13 1
14 4 0 11 2 0 13 2 1 12 1 2 13 2
14 4 0 11 2 0 13 2 1 12 2 2 13 1
14 4 0 11 2 0 13 3 1 12 1 2 13 1
14 4 0 11 3 0 13 1 1 12 1 2 13 2
14 4 0 11 3 0 13 1 1 12 2 2 13 1
14 4 0 11 3 0 13 2 1 12 1 2 13 1
14 4 0 11 4 0 13 1 1 12 1 2 13 1
14 4 0 11 1 1 12 1 2 13 3 3 13 2
14 4 0 11 1 1 12 1 2 13 4 3 13 1
14 4 0 11 2 1 12 1 2 13 2 3 13 2
14 4 0 11 2 1 12 1 2 13 3 3 13 1
14 4 0 11 2 1 12 2 2 13 2 3 13 1
14 4 0 11 3 1 12 1 2 13 2 3 13 1
14 4 0 11 3 1 12 2 2 13 1 3 13 1
14 4 0 11 4 1 12 1 2 13 1 3 13 1
14 4 0 11 1 0 13 1 1 12 4 11 13 1
14 4 0 11 2 0 13 1 1 12 3 11 13 1
14 4 0 11 2 0 13 2 1 12 1 11 13 2
14 4 0 11 2 0 13 2 1 12 2 11 13 1
14 4 0 11 3 0 13 1 1 12 2 11 13 1
14 4 0 11 3 0 13 2 1 12 1 11 13 1
14 4 0 11 4 0 13 1 1 12 1 11 13 1
14 5 0 11 1 0 13 1 1 12 1 1 13 1 2 13 3
14 5 0 11 1 0 13 2 1 12 1 1 13 1 2 13 2
14 5 0 11 1 0 13 2 1 12 1 1 13 2 2 13 1
14 5 0 11 1 0 13 3 1 12 1 1 13 1 2 13 1
14 5 0 11 2 0 13 1 1 12 1 1 13 1 2 13 2
14 5 0 11 2 0 13 1 1 12 1 1 13 2 2 13 1
14 5 0 11 2 0 13 1 1 12 2 1 13 1 2 13 1
14 5 0 11 2 0 13 2 1 12 1 1 13 1 2 13 1
14 5 0 11 3 0 13 1 1 12 1 1 13 1 2 13 1
14 5 0 11 1 0 13 1 1 12 1 2 13 2 3 13 2
14 5 0 11 1 0 13 1 1 12 1 2 13 3 3 13 1
14 5 0 11 1 0 13 1 1 12 2 2 13 2 3 13 1
14 5 0 11 1 0 13 1 1 12 3 2 13 1 3 13 1
14 5 0 11 1 0 13 2 1 12 1 2 13 2 3 13 1
14 5 0 11 1 0 13 2 1 12 2 2 13 1 3 13 1
14 5 0 11 1 0 13 3 1 12 1 2 13 1 3 13 1
14 5 0 11 2 0 13 1 1 12 1 2 13 2 3 13 1
14 5 0 11 2 0 13 1 1 12 2 2 13 1 3 13 1
14 5 0 11 2 0 13 2 1 12 1 2 13 1 3 13 1
14 5 0 11 3 0 13 1 1 12 1 2 13 1 3 13 1
14 5 0 11 1 1 12 1 2 13 2 3 13 2 4 13 1
14 5 0 11 1 1 12 1 2 13 3 3 13 1 4 13 1
14 5 0 11 2 1 12 1 2 13 2 3 13 1 4 13 1
14 5 0 11 2 1 12 2 2 13 1 3 13 1 4 13 1
14 5 0 11 3 1 12 1 2 13 1 3 13 1 4 13 1
14 5 0 11 1 0 13 1 1 12 1 1 13 3 11 13 1
14 5 0 11 1 0 13 1 1 12 2 1 13 2 11 13 1
14 5 0 11 1 0 13 1 1 12 3 1 13 1 11 13 1
14 5 0 11 1 0 13 2 1 12 1 1 13 1 11 13 2
14 5 0 11 1 0 13 2 1 12 1 1 13 2 11 13 1
14 5 0 11 1 0 13 2 1 12 2 1 13 1 11 13 1
14 5 0 11 1 0 13 3 1 12 1 1 13 1 11 13 1
14 5 0 11 2 0 13 1 1 12 1 1 13 2 11 13 1
14 5 0 11 2 0 13 1 1 12 2 1 13 1 11 13 1
14 5 0 11 2 0 13 2 1 12 1 1 13 1 11 13 1
14 5 0 11 3 0 13 1 1 12 1 1 13 1 11 13 1
14 5 0 11 1 0 13 1 1 12 1 2 13 3 11 13 1
14 5 0 11 1 0 13 1 1 12 2 2 13 2 11 13 1
14 5 0 11 1 0 13 1 1 12 3 2 13 1 11 13 1
14 5 0 11 1 0 13 2 1 12 1 2 13 1 11 13 2
14 5 0 11 1 0 13 2 1 12 1 2 13 2 11 13 1
14 5 0 11 1 0 13 2 1 12 2 2 13 1 11 13 1
14 5 0 11 1 0 13 3 1 12 1 2 13 1 11 13 1
14 5 0 11 2 0 13 1 1 12 1 2 13 2 11 13 1
14 5 0 11 2 0 13 1 1 12 2 2 13 1 11 13 1
14 5 0 11 2 0 13 2 1 12 1 2 13 1 11 13 1
14 5 0 11 3 0 13 1 1 12 1 2 13 1 11 13 1
14 6 0 11 1 0 13 1 1 12 1 1 13 1 2 13 2 3 13 1
14 6 0 11 1 0 13 2 1 12 1 1 13 1 2 13 1 3 13 1
14 6 0 11 2 0 13 1 1 12 1 1 13 1 2 13 1 3 13 1
14 6 0 11 1 0 13 1 1 12 1 2 13 2 3 13 1 4 13 1
14 6 0 11 1 0 13 1 1 12 2 2 13 1 3 13 1 4 13 1
14 6 0 11 1 0 13 2 1 12 1 2 13 1 3 13 1 4 13 1
14 6 0 11 2 0 13 1 1 12 1 2 13 1 3 13 1 4 13 1
14 6 0 11 1 1 12 1 2 13 2 3 13 1 4 13 1 5 13 1
14 6 0 11 2 1 12 1 2 13 1 3 13 1 4 13 1 5 13 1
14 6 0 11 1 0 13 1 1 12 1 1 13 1 2 13 2 11 13 1
14 6 0 11 1 0 13 1 1 12 1 1 13 2 2 13 1 11 13 1
14 6 0 11 1 0 13 1 1 12 2 1 13 1 2 13 1 11 13 1
14 6 0 11 1 0 13 2 1 12 1 1 13 1 2 13 1 11 13 1
14 6 0 11 2 0 13 1 1 12 1 1 13 1 2 13 1 11 13 1
14 6 0 11 1 0 13 1 1 12 1 2 13 2 3 13 1 11 13 1
14 6 0 11 1 0 13 1 1 12 2 2 13 1 3 13 1 11 13 1
14 6 0 11 1 0 13 2 1 12 1 2 13 1 3 13 1 11 13 1
14 6 0 11 2 0 13 1 1 12 1 2 13 1 3 13 1 11 13 1
14 6 0 11 1 0 13 2 1 12 1 1 13 1 11 13 1 12 13 1
14 6 0 11 2 0 13 1 1 12 1 1 13 1 11 13 1 12 13 1
14 7 0 11 1 0 13 1 1 12 1 1 13 1 2 13 1 3 13 1 4 13 1
14 7 0 11 1 0 13 1 1 12 1 2 13 1 3 13 1 4 13 1 5 13 1
14 7 0 11 1 1 12 1 2 13 1 3 13 1 4 13 1 5 13 1 6 13 1
14 7 0 11 1 0 13 1 1 12 1 1 13 1 2 13 1 3 13 1 11 13 1
14 7 0 11 1 0 13 1 1 12 1 2 13 1 3 13 1 4 13 1 11 13 1
14 7 0 11 1 0 13 1 1 12 1 1 13 1 2 13 1 11 13 1 12 13 1
14 5 0 11 2 0 12 1 1 12 2 1 13 1 11 13 1
14 5 0 11 2 0 12 2 1 12 1 1 13 1 11 13 1
14 5 0 11 3 0 12 1 1 12 1 1 13 1 11 13 1
14 6 0 11 1 0 12 1 0 13 1 1 12 2 1 13 1 2 13 1
14 6 0 11 1 0 12 1 0 13 2 1 12 1 1 13 1 2 13 1
14 6 0 11 1 0 12 2 0 13 1 1 12 1 1 13 1 2 13 1
14 6 0 11 2 0 12 1 0 13 1 1 12 1 1 13 1 2 13 1
14 6 0 11 1 0 12 1 1 12 1 1 13 1 2 13 2 3 13 1
14 6 0 11 1 0 12 1 1 12 1 1 13 2 2 13 1 3 13 1
14 6 0 11 1 0 12 1 1 12 2 1 13 1 2 13 1 3 13 1
14 6 0 11 1 0 12 2 1 12 1 1 13 1 2 13 1 3 13 1
14 6 0 11 2 0 12 1 1 12 1 1 13 1 2 13 1 3 13 1
14 6 0 11 1 0 12 1 1 12 1 2 13 2 3 13 1 4 13 1
14 6 0 11 1 0 12 2 1 12 1 2 13 1 3 13 1 4 13 1
14 6 0 11 2 0 12 1 1 12 1 2 13 1 3 13 1 4 13 1
14 6 0 11 1 0 12 1 0 13 1 1 12 2 1 13 1 11 13 1
14 6 0 11 1 0 12 1 0 13 2 1 12 1 1 13 1 11 13 1
14 6 0 11 1 0 12 2 0 13 1 1 12 1 1 13 1 11 13 1
14 6 0 11 2 0 12 1 0 13 1 1 12 1 1 13 1 11 13 1
14 6 0 11 1 0 12 1 1 12 1 1 13 1 2 13 2 11 13 1
14 6 0 11 1 0 12 1 1 12 1 1 13 2 2 13 1 11 13 1
14 6 0 11 1 0 12 2 1 12 1 1 13 1 2 13 1 11 13 1
14 6 0 11 2 0 12 1 1 12 1 1 13 1 2 13 1 11 13 1
14 6 0 11 1 0 12 1 0 13 1 1 12 1 1 13 1 12 13 2
14 6 0 11 1 0 12 1 0 13 1 1 12 2 1 13 1 12 13 1
14 6 0 11 1 0 12 2 0 13 1 1 12 1 1 13 1 12 13 1
14 6 0 11 2 0 12 1 0 13 1 1 12 1 1 13 1 12 13 1
14 6 0 11 1 0 12 2 0 13 1 1 12 1 2 13 1 12 13 1
14 6 0 11 2 0 12 1 0 13 1 1 12 1 2 13 1 12 13 1
14 7 0 11 1 0 12 1 0 13 1 1 12 1 1 13 1 2 13 1 3 13 1
14 7 0 11 1 0 12 1 0 13 1 1 12 1 2 13 1 3 13 1 4 13 1
14 7 0 11 1 0 12 1 1 12 1 1 13 1 2 13 1 3 13 1 4 13 1
14 7 0 11 1 0 12 1 1 12 1 2 13 1 3 13 1 4 13 1 5 13 1
14 7 0 11 1 0 12 1 0 13 1 1 12 1 1 13 1 2 13 1 11 13 1
14 7 0 11 1 0 12 1 0 13 1 1 12 1 2 13 1 3 13 1 11 13 1
14 7 0 11 1 0 12 1 1 12 1 1 13 1 2 13 1 3 13 1 11 13 1
14 7 0 11 1 0 12 1 0 13 1 1 12 1 1 13 1 2 13 1 12 13 1
14 7 0 11 1 0 12 1 0 13 1 1 12 1 2 13 1 3 13 1 12 13 1
14 7 0 11 1 0 12 1 0 13 1 1 12 1 1 13 1 11 13 1 12 13 1
14 5 0 11 1 0 13 1 1 12 1 1 13 3 2 12 1
14 5 0 11 1 0 13 2 1 12 1 1 13 2 2 12 1
14 5 0 11 1 0 13 2 1 12 2 1 13 1 2 12 1
14 5 0 11 1 0 13 3 1 12 1 1 13 1 2 12 1
14 5 0 11 2 0 13 1 1 12 1 1 13 1 2 12 2
14 5 0 11 2 0 13 1 1 12 1 1 13 2 2 12 1
14 5 0 11 2 0 13 1 1 12 2 1 13 1 2 12 1
14 5 0 11 2 0 13 2 1 12 1 1 13 1 2 12 1
14 5 0 11 3 0 13 1 1 12 1 1 13 1 2 12 1
14 5 0 11 1 1 12 2 1 13 1 2 12 1 2 13 2
14 5 0 11 1 1 12 2 1 13 2 2 12 1 2 13 1
14 5 0 11 1 1 12 3 1 13 1 2 12 1 2 13 1
14 5 0 11 2 1 12 2 1 13 1 2 12 1 2 13 1
14 5 0 11 3 1 12 1 1 13 1 2 12 1 2 13 1
14 5 0 11 1 0 13 1 1 12 2 2 12 2 3 13 1
14 5 0 11 1 0 13 1 1 12 3 2 12 1 3 13 1
14 5 0 11 1 0 13 2 1 12 2 2 12 1 3 13 1
14 5 0 11 1 0 13 3 1 12 1 2 12 1 3 13 1
14 5 0 11 2 0 13 1 1 12 1 2 12 1 3 13 2
14 5 0 11 2 0 13 1 1 12 2 2 12 1 3 13 1
14 5 0 11 2 0 13 2 1 12 1 2 12 1 3 13 1
14 5 0 11 3 0 13 1 1 12 1 2 12 1 3 13 1
14 5 0 11 1 1 12 2 2 12 1 3 13 2 4 13 1
14 5 0 11 1 1 12 2 2 12 2 3 13 1 4 13 1
14 5 0 11 1 1 12 3 2 12 1 3 13 1 4 13 1
14 5 0 11 2 1 12 2 2 12 1 3 13 1 4 13 1
14 5 0 11 3 1 12 1 2 12 1 3 13 1 4 13 1
14 5 0 11 1 0 13 1 1 12 2 2 12 2 11 13 1
14 5 0 11 1 0 13 1 1 12 3 2 12 1 11 13 1
14 5 0 11 2 0 13 1 1 12 2 2 12 1 11 13 1
14 5 0 11 2 0 13 2 1 12 1 2 12 1 11 13 1
14 5 0 11 3 0 13 1 1 12 1 2 12 1 11 13 1
14 6 0 11 1 0 13 1 1 12 1 1 13 2 2 12 1 2 13 1
14 6 0 11 1 0 13 1 1 12 2 1 13 1 2 12 1 2 13 1
14 6 0 11 1 0 13 2 1 12 1 1 13 1 2 12 1 2 13 1
14 6 0 11 2 0 13 1 1 12 1 1 13 1 2 12 1 2 13 1
14 6 0 11 1 0 13 1 1 12 1 1 13 1 2 12 1 3 13 2
14 6 0 11 1 0 13 1 1 12 1 1 13 1 2 12 2 3 13 1
14 6 0 11 1 0 13 1 1 12 1 1 13 2 2 12 1 3 13 1
14 6 0 11 1 0 13 1 1 12 2 1 13 1 2 12 1 3 13 1
14 6 0 11 1 0 13 2 1 12 1 1 13 1 2 12 1 3 13 1
14 6 0 11 2 0 13 1 1 12 1 1 13 1 2 12 1 3 13 1
14 6 0 11 1 1 12 1 1 13 1 2 12 1 2 13 1 3 13 2
14 6 0 11 1 1 12 1 1 13 2 2 12 1 2 13 1 3 13 1
14 6 0 11 1 1 12 2 1 13 1 2 12 1 2 13 1 3 13 1
14 6 0 11 2 1 12 1 1 13 1 2 12 1 2 13 1 3 13 1
14 6 0 11 1 0 13 1 1 12 1 2 12 1 3 13 2 4 13 1
14 6 0 11 1 0 13 1 1 12 2 2 12 1 3 13 1 4 13 1
14 6 0 11 1 0 13 2 1 12 1 2 12 1 3 13 1 4 13 1
14 6 0 11 2 0 13 1 1 12 1 2 12 1 3 13 1 4 13 1
14 6 0 11 1 1 12 1 1 13 1 2 12 1 3 13 2 4 13 1
14 6 0 11 1 1 12 1 1 13 1 2 12 2 3 13 1 4 13 1
14 6 0 11 1 1 12 1 1 13 2 2 12 1 3 13 1 4 13 1
14 6 0 11 1 1 12 2 1 13 1 2 12 1 3 13 1 4 13 1
14 6 0 11 2 1 12 1 1 13 1 2 12 1 3 13 1 4 13 1
14 6 0 11 1 1 12 1 2 12 1 3 13 2 4 13 1 5 13 1
14 6 0 11 1 1 12 2 2 12 1 3 13 1 4 13 1 5 13 1
14 6 0 11 2 1 12 1 2 12 1 3 13 1 4 13 1 5 13 1
14 6 0 11 1 0 13 1 1 12 1 1 13 1 2 12 2 11 13 1
14 6 0 11 1 0 13 1 1 12 1 1 13 2 2 12 1 11 13 1
14 6 0 11 1 0 13 1 1 12 2 1 13 1 2 12 1 11 13 1
14 6 0 11 1 0 13 2 1 12 1 1 13 1 2 12 1 11 13 1
14 6 0 11 2 0 13 1 1 12 1 1 13 1 2 12 1 11 13 1
14 6 0 11 1 0 13 1 1 12 1 2 12 1 3 13 2 11 13 1
14 6 0 11 1 0 13 1 1 12 2 2 12 1 3 13 1 11 13 1
14 6 0 11 1 0 13 2 1 12 1 2 12 1 3 13 1 11 13 1
14 6 0 11 2 0 13 1 1 12 1 2 12 1 3 13 1 11 13 1
14 6 0 11 1 0 13 1 1 12 1 1 13 1 2 12 1 12 13 2
14 6 0 11 1 0 13 1 1 12 1 1 13 1 2 12 2 12 13 1
14 6 0 11 1 0 13 1 1 12 1 1 13 2 2 12 1 12 13 1
14 6 0 11 1 0 13 1 1 12 2 1 13 1 2 12 1 12 13 1
14 6 0 11 1 0 13 2 1 12 1 1 13 1 2 12 1 12 13 1
14 6 0 11 2 0 13 1 1 12 1 1 13 1 2 12 1 12 13 1
14 6 0 11 1 1 12 1 1 13 1 2 12 1 2 13 1 12 13 2
14 6 0 11 1 1 12 2 1 13 1 2 12 1 2 13 1 12 13 1
14 6 0 11 2 1 12 1 1 13 1 2 12 1 2 13 1 12 13 1
14 6 0 11 1 0 13 1 1 12 1 2 12 1 3 13 1 12 13 2
14 6 0 11 1 0 13 1 1 12 1 2 12 1 3 13 2 12 13 1
14 6 0 11 1 0 13 1 1 12 2 2 12 1 3 13 1 12 13 1
14 6 0 11 1 0 13 2 1 12 1 2 12 1 3 13 1 12 13 1
14 6 0 11 2 0 13 1 1 12 1 2 12 1 3 13 1 12 13 1
14 6 0 11 1 1 12 1 1 13 1 2 12 1 3 13 1 12 13 2
14 6 0 11 1 1 12 1 1 13 1 2 12 2 3 13 1 12 13 1
14 6 0 11 1 1 12 2 1 13 1 2 12 1 3 13 1 12 13 1
14 6 0 11 2 1 12 1 1 13 1 2 12 1 3 13 1 12 13 1
14 6 0 11 1 1 12 1 2 12 1 3 13 1 4 13 1 12 13 2
14 6 0 11 1 1 12 2 2 12 1 3 13 1 4 13 1 12 13 1
14 6 0 11 2 1 12 1 2 12 1 3 13 1 4 13 1 12 13 1
14 6 0 11 1 0 13 1 1 12 1 2 12 1 11 13 1 12 13 2
14 6 0 11 1 0 13 1 1 12 2 2 12 1 11 13 1 12 13 1
14 6 0 11 1 0 13 2 1 12 1 2 12 1 11 13 1 12 13 1
14 6 0 11 2 0 13 1 1 12 1 2 12 1 11 13 1 12 13 1
14 7 0 11 1 0 13 1 1 12 1 1 13 1 2 12 1 2 13 1 3 13 1
14 7 0 11 1 0 13 1 1 12 1 1 13 1 2 12 1 3 13 1 4 13 1
14 7 0 11 1 1 12 1 1 13 1 2 12 1 2 13 1 3 13 1 4 13 1
14 7 0 11 1 0 13 1 1 12 1 2 12 1 3 13 1 4 13 1 5 13 1
14 7 0 11 1 1 12 1 1 13 1 2 12 1 3 13 1 4 13 1 5 13 1
14 7 0 11 1 1 12 1 2 12 1 3 13 1 4 13 1 5 13 1 6 13 1
14 7 0 11 1 0 13 1 1 12 1 1 13 1 2 12 1 2 13 1 11 13 1
14 7 0 11 1 0 13 1 1 12 1 1 13 1 2 12 1 3 13 1 11 13 1
14 7 0 11 1 0 13 1 1 12 1 2 12 1 3 13 1 4 13 1 11 13 1
14 7 0 11 1 0 13 1 1 12 1 1 13 1 2 12 1 2 13 1 12 13 1
14 7 0 11 1 0 13 1 1 12 1 1 13 1 2 12 1 3 13 1 12 13 1
14 7 0 11 1 1 12 1 1 13 1 2 12 1 2 13 1 3 13 1 12 13 1
14 7 0 11 1 0 13 1 1 12 1 2 12 1 3 13 1 4 13 1 12 13 1
14 7 0 11 1 1 12 1 1 13 1 2 12 1 3 13 1 4 13 1 12 13 1
14 7 0 11 1 1 12 1 2 12 1 3 13 1 4 13 1 5 13 1 12 13 1
14 7 0 11 1 0 13 1 1 12 1 1 13 1 2 12 1 11 13 1 12 13 1
14 7 0 11 1 0 13 1 1 12 1 2 12 1 3 13 1 11 13 1 12 13 1
14 6 0 11 1 0 12 1 1 13 2 2 13 1 3 13 1 11 12 1
14 6 0 11 2 0 12 1 1 13 1 2 13 1 3 13 1 11 12 1
14 6 0 11 2 0 12 1 0 13 1 11 12 1 11 13 1 12 13 1
14 7 0 11 1 0 12 1 0 13 1 1 13 1 2 13 1 3 13 1 11 12 1
14 7 0 11 1 0 12 1 1 13 1 2 13 1 3 13 1 4 13 1 11 12 1
14 7 0 11 1 0 12 1 0 13 1 1 13 1 2 13 1 11 12 1 11 13 1
14 7 0 11 1 0 12 1 0 13 1 1 13 1 11 12 1 11 13 1 12 13 1
14 7 0 11 1 0 12 1 1 12 1 1 13 1 2 12 1 2 13 1 11 13 1
14 7 0 11 1 0 12 1 1 12 1 1 13 1 2 12 1 3 13 1 11 13 1
14 7 0 11 1 0 12 1 1 12 1 2 12 1 3 13 1 4 13 1 11 13 1
14 7 0 11 1 0 13 1 1 12 1 1 13 1 2 12 1 2 13 1 3 12 1
14 7 0 11 1 1 12 1 1 13 1 2 12 1 2 13 1 3 12 1 3 13 1
14 7 0 11 1 0 13 1 1 12 1 1 13 1 2 12 1 3 12 1 4 13 1
14 7 0 11 1 1 12 1 1 13 1 2 12 1 2 13 1 3 12 1 4 13 1
14 7 0 11 1 0 13 1 1 12 1 2 12 1 3 12 1 4 13 1 5 13 1
14 7 0 11 1 1 12 1 1 13 1 2 12 1 3 12 1 4 13 1 5 13 1
14 7 0 11 1 1 12 1 2 12 1 3 12 1 4 13 1 5 13 1 6 13 1
14 7 0 11 1 0 13 1 1 12 1 1 13 1 2 12 1 3 12 1 11 13 1
14 7 0 11 1 0 13 1 1 12 1 2 12 1 3 12 1 4 13 1 11 13 1
14 7 0 11 1 0 12 1 0 13 1 1 11 1 1 12 1 1 13 1 2 13 1
14 7 0 11 1 0 12 1 1 11 1 1 12 1 2 13 1 3 13 1 4 13 1
14 7 0 11 1 0 12 1 0 13 1 1 11 1 1 12 1 1 13 1 11 13 1
14 6 0 11 2 0 12 1 1 11 1 1 13 1 2 12 1 2 13 1
14 7 0 11 1 0 12 1 0 13 1 1 11 1 1 13 1 2 12 1 2 13 1
14 7 0 11 1 0 12 1 1 11 1 1 13 1 2 12 1 2 13 1 3 13 1
14 7 0 11 1 0 12 1 1 11 1 1 13 1 2 12 1 3 13 1 4 13 1
14 7 0 11 1 0 12 1 1 11 1 2 12 1 3 13 1 4 13 1 5 13 1
14 7 0 11 1 0 12 1 0 13 1 1 11 1 2 12 1 2 13 1 11 13 1
14 7 0 11 1 0 12 1 1 11 1 1 13 1 2 12 1 2 13 1 11 13 1
14 7 0 11 1 0 12 1 1 11 1 2 12 1 2 13 1 3 13 1 11 13 1
14 7 0 11 1 0 12 1 0 13 1 1 11 1 2 12 1 11 13 1 12 13 1
14 7 0 11 1 0 12 1 1 11 1 1 13 1 2 12 1 11 13 1 12 13 1
14 7 0 11 1 0 12 1 1 11 1 2 12 1 3 13 1 11 13 1 12 13 1
14 6 0 11 1 0 13 1 1 11 1 1 13 1 2 12 2 3 12 1
14 6 0 11 2 0 13 1 1 11 1 1 13 1 2 12 1 3 12 1
14 6 0 11 2 1 11 1 2 12 1 3 12 1 4 13 1 5 13 1
14 7 0 11 1 0 13 1 1 11 1 1 13 1 2 12 1 2 13 1 3 12 1
14 7 0 11 1 0 13 1 1 11 1 1 13 1 2 12 1 3 12 1 4 13 1
14 7 0 11 1 0 13 1 1 11 1 2 12 1 2 13 1 3 12 1 4 13 1
14 7 0 11 1 0 13 1 1 11 1 2 12 1 3 12 1 4 13 1 5 13 1
14 7 0 11 1 1 11 1 2 12 1 3 12 1 4 13 1 5 13 1 6 13 1
14 7 0 11 1 0 13 1 1 11 1 1 13 1 2 12 1 3 12 1 11 13 1
14 7 0 11 1 0 13 1 1 11 1 2 12 1 2 13 1 3 12 1 11 13 1
14 7 0 11 1 1 11 1 2 12 1 2 13 1 3 12 1 3 13 1 11 13 1
14 7 0 11 1 0 13 1 1 11 1 2 12 1 3 12 1 4 13 1 11 13 1
14 7 0 11 1 1 11 1 2 12 1 2 13 1 3 12 1 4 13 1 11 13 1
14 7 0 11 1 1 11 1 2 12 1 3 12 1 4 13 1 5 13 1 11 13 1
14 7 0 11 1 0 13 1 1 11 1 2 12 1 3 12 1 11 13 1 12 13 1
14 7 0 11 1 1 11 1 2 12 1 3 12 1 4 13 1 11 13 1 12 13 1
14 4 0 10 2 1 11 2 2 12 2 3 13 1
14 4 0 10 3 1 11 2 2 12 1 3 13 1
14 4 0 10 4 1 11 1 2 12 1 3 13 1
14 5 0 10 1 0 13 1 1 11 1 1 13 1 2 12 3
14 5 0 10 1 0 13 2 1 11 1 1 13 1 2 12 2
14 5 0 10 1 0 13 2 1 11 1 1 13 2 2 12 1
14 5 0 10 1 0 13 3 1 11 1 1 13 1 2 12 1
14 5 0 10 2 0 13 1 1 11 1 1 13 1 2 12 2
14 5 0 10 2 0 13 1 1 11 1 1 13 2 2 12 1
14 5 0 10 2 0 13 1 1 11 2 1 13 1 2 12 1
14 5 0 10 2 0 13 2 1 11 1 1 13 1 2 12 1
14 5 0 10 3 0 13 1 1 11 1 1 13 1 2 12 1
14 5 0 10 1 0 13 1 1 11 2 2 12 2 3 13 1
14 5 0 10 1 0 13 1 1 11 3 2 12 1 3 13 1
14 5 0 10 1 0 13 2 1 11 2 2 12 1 3 13 1
14 5 0 10 1 0 13 3 1 11 1 2 12 1 3 13 1
14 5 0 10 2 0 13 1 1 11 1 2 12 1 3 13 2
14 5 0 10 2 0 13 1 1 11 2 2 12 1 3 13 1
14 5 0 10 2 0 13 2 1 11 1 2 12 1 3 13 1
14 5 0 10 3 0 13 1 1 11 1 2 12 1 3 13 1
14 5 0 10 1 1 11 1 2 12 1 3 13 2 4 13 2
14 5 0 10 1 1 11 1 2 12 1 3 13 3 4 13 1
14 5 0 10 2 1 11 1 2 12 1 3 13 2 4 13 1
14 5 0 10 2 1 11 2 2 12 1 3 13 1 4 13 1
14 5 0 10 3 1 11 1 2 12 1 3 13 1 4 13 1
14 5 0 10 1 0 13 1 1 11 2 2 12 2 10 13 1
14 5 0 10 1 0 13 1 1 11 3 2 12 1 10 13 1
14 5 0 10 2 0 13 1 1 11 2 2 12 1 10 13 1
14 5 0 10 2 0 13 2 1 11 1 2 12 1 10 13 1
14 5 0 10 3 0 13 1 1 11 1 2 12 1 10 13 1
14 6 0 10 1 0 13 2 1 11 1 1 13 1 2 12 1 2 13 1
14 6 0 10 2 0 13 1 1 11 1 1 13 1 2 12 1 2 13 1
14 6 0 10 1 0 13 1 1 11 1 1 13 1 2 12 1 3 13 2
14 6 0 10 1 0 13 1 1 11 1 1 13 1 2 12 2 3 13 1
14 6 0 10 1 0 13 2 1 11 1 1 13 1 2 12 1 3 13 1
14 6 0 10 2 0 13 1 1 11 1 1 13 1 2 12 1 3 13 1
14 6 0 10 1 0 13 1 1 11 1 2 12 1 3 13 2 4 13 1
14 6 0 10 1 0 13 1 1 11 2 2 12 1 3 13 1 4 13 1
14 6 0 10 1 0 13 2 1 11 1 2 12 1 3 13 1 4 13 1
14 6 0 10 2 0 13 1 1 11 1 2 12 1 3 13 1 4 13 1
14 6 0 10 1 1 11 1 2 12 1 3 13 2 4 13 1 5 13 1
14 6 0 10 2 1 11 1 2 12 1 3 13 1 4 13 1 5 13 1
14 6 0 10 1 0 13 1 1 11 1 1 13 1 2 12 2 10 13 1
14 6 0 10 1 0 13 1 1 11 1 1 13 2 2 12 1 10 13 1
14 6 0 10 1 0 13 1 1 11 2 1 13 1 2 12 1 10 13 1
14 6 0 10 1 0 13 2 1 11 1 1 13 1 2 12 1 10 13 1
14 6 0 10 2 0 13 1 1 11 1 1 13 1 2 12 1 10 13 1
14 6 0 10 1 0 13 1 1 11 1 2 12 1 3 13 2 10 13 1
14 6 0 10 1 0 13 1 1 11 2 2 12 1 3 13 1 10 13 1
14 6 0 10 1 0 13 2 1 11 1 2 12 1 3 13 1 10 13 1
14 6 0 10 2 0 13 1 1 11 1 2 12 1 3 13 1 10 13 1
14 7 0 10 1 0 13 1 1 11 1 1 13 1 2 12 1 2 13 1 3 13 1
14 7 0 10 1 0 13 1 1 11 1 1 13 1 2 12 1 3 13 1 4 13 1
14 7 0 10 1 0 13 1 1 11 1 2 12 1 3 13 1 4 13 1 5 13 1
14 7 0 10 1 1 11 1 2 12 1 3 13 1 4 13 1 5 13 1 6 13 1
14 7 0 10 1 0 13 1 1 11 1 1 13 1 2 12 1 2 13 1 10 13 1
14 7 0 10 1 0 13 1 1 11 1 1 13 1 2 12 1 3 13 1 10 13 1
14 7 0 10 1 0 13 1 1 11 1 2 12 1 3 13 1 4 13 1 10 13 1
14 7 0 10 1 0 13 1 1 11 1 1 13 1 2 12 1 10 13 1 11 13 1
14 6 0 10 1 0 12 1 1 11 1 1 13 1 2 12 2 2 13 1
14 6 0 10 1 0 12 2 1 11 1 1 13 1 2 12 1 2 13 1
14 6 0 10 2 0 12 1 1 11 1 1 13 1 2 12 1 2 13 1
14 6 0 10 1 0 12 2 1 11 1 1 13 1 2 12 1 3 13 1
14 6 0 10 2 0 12 1 1 11 1 1 13 1 2 12 1 3 13 1
14 6 0 10 1 0 12 1 1 11 2 2 12 1 2 13 1 10 13 1
14 6 0 10 2 0 12 1 1 11 1 2 12 1 2 13 1 10 13 1
14 6 0 10 1 0 12 1 1 11 2 1 13 1 2 12 1 11 13 1
14 6 0 10 1 0 12 2 1 11 1 1 13 1 2 12 1 11 13 1
14 6 0 10 2 0 12 1 1 11 1 1 13 1 2 12 1 11 13 1
14 7 0 10 1 0 12 1 0 13 1 1 11 1 1 13 1 2 12 1 2 13 1
14 7 0 10 1 0 12 1 0 13 1 1 11 1 1 13 1 2 12 1 3 13 1
14 7 0 10 1 0 12 1 0 13 1 1 11 1 2 12 1 2 13 1 3 13 1
14 7 0 10 1 0 12 1 1 11 1 1 13 1 2 12 1 2 13 1 3 13 1
14 7 0 10 1 0 12 1 1 11 1 1 13 1 2 12 1 3 13 1 4 13 1
14 7 0 10 1 0 12 1 1 11 1 2 12 1 2 13 1 3 13 1 4 13 1
14 7 0 10 1 0 12 1 1 11 1 2 12 1 3 13 1 4 13 1 5 13 1
14 7 0 10 1 0 12 1 0 13 1 1 11 1 1 13 1 2 12 1 10 13 1
14 7 0 10 1 0 12 1 0 13 1 1 11 1 2 12 1 2 13 1 10 13 1
14 7 0 10 1 0 12 1 1 11 1 1 13 1 2 12 1 2 13 1 10 13 1
14 7 0 10 1 0 12 1 1 11 1 2 12 1 2 13 1 3 13 1 10 13 1
14 7 0 10 1 0 12 1 0 13 1 1 11 1 1 13 1 2 12 1 11 13 1
14 7 0 10 1 0 12 1 1 11 1 1 13 1 2 12 1 2 13 1 11 13 1
14 7 0 10 1 0 12 1 1 11 1 1 13 1 2 12 1 3 13 1 11 13 1
14 7 0 10 1 0 12 1 0 13 1 1 11 1 1 13 1 2 12 1 12 13 1
14 7 0 10 1 0 12 1 0 13 1 1 11 1 2 12 1 2 13 1 12 13 1
14 7 0 10 1 0 12 1 0 13 1 1 11 1 2 12 1 3 13 1 12 13 1
14 6 0 10 1 0 13 1 1 11 1 1 13 1 2 12 2 3 12 1
14 6 0 10 1 0 13 2 1 11 1 1 13 1 2 12 1 3 12 1
14 6 0 10 2 0 13 1 1 11 1 1 13 1 2 12 1 3 12 1
14 6 0 10 1 0 13 1 1 11 1 2 12 1 2 13 2 3 12 1
14 6 0 10 1 0 13 1 1 11 2 2 12 1 2 13 1 3 12 1
14 6 0 10 1 0 13 2 1 11 1 2 12 1 2 13 1 3 12 1
14 6 0 10 2 0 13 1 1 11 1 2 12 1 2 13 1 3 12 1
14 6 0 10 1 1 11 1 2 12 2 2 13 1 3 12 1 3 13 1
14 6 0 10 2 1 11 1 2 12 1 2 13 1 3 12 1 3 13 1
14 6 0 10 1 0 13 1 1 11 1 2 12 2 3 12 1 4 13 1
14 6 0 10 1 0 13 1 1 11 2 2 12 1 3 12 1 4 13 1
14 6 0 10 1 0 13 2 1 11 1 2 12 1 3 12 1 4 13 1
14 6 0 10 2 0 13 1 1 11 1 2 12 1 3 12 1 4 13 1
14 6 0 10 1 1 11 1 2 12 2 3 12 1 4 13 1 5 13 1
14 6 0 10 2 1 11 1 2 12 1 3 12 1 4 13 1 5 13 1
14 6 0 10 1 0 13 1 1 11 1 2 12 2 3 12 1 10 13 1
14 6 0 10 1 0 13 1 1 11 2 2 12 1 3 12 1 10 13 1
14 6 0 10 2 0 13 1 1 11 1 2 12 1 3 12 1 10 13 1
14 7 0 10 1 0 13 1 1 11 1 1 13 1 2 12 1 2 13 1 3 12 1
14 7 0 10 1 0 13 1 1 11 1 2 12 1 2 13 1 3 12 1 3 13 1
14 7 0 10 1 0 13 1 1 11 1 1 13 1 2 12 1 3 12 1 4 13 1
14 7 0 10 1 0 13 1 1 11 1 2 12 1 2 13 1 3 12 1 4 13 1
14 7 0 10 1 1 11 1 2 12 1 2 13 1 3 12 1 3 13 1 4 13 1
14 7 0 10 1 0 13 1 1 11 1 2 12 1 3 12 1 4 13 1 5 13 1
14 7 0 10 1 1 11 1 2 12 1 2 13 1 3 12 1 4 13 1 5 13 1
14 7 0 10 1 1 11 1 2 12 1 3 12 1 4 13 1 5 13 1 6 13 1
14 7 0 10 1 0 13 1 1 11 1 1 13 1 2 12 1 3 12 1 10 13 1
14 7 0 10 1 0 13 1 1 11 1 2 12 1 2 13 1 3 12 1 10 13 1
14 7 0 10 1 0 13 1 1 11 1 2 12 1 3 12 1 4 13 1 10 13 1
14 7 0 10 1 0 13 1 1 11 1 1 13 1 2 12 1 3 12 1 12 13 1
14 7 0 10 1 0 13 1 1 11 1 2 12 1 2 13 1 3 12 1 12 13 1
14 7 0 10 1 1 11 1 2 12 1 2 13 1 3 12 1 3 13 1 12 13 1
14 7 0 10 1 0 13 1 1 11 1 2 12 1 3 12 1 4 13 1 12 13 1
14 7 0 10 1 1 11 1 2 12 1 2 13 1 3 12 1 4 13 1 12 13 1
14 7 0 10 1 1 11 1 2 12 1 3 12 1 4 13 1 5 13 1 12 13 1
14 7 0 10 1 0 13 1 1 11 1 2 12 1 3 12 1 10 13 1 12 13 1
14 6 0 10 2 0 12 1 1 11 1 1 13 1 10 12 1 11 13 1
14 7 0 10 1 0 12 1 1 11 1 1 13 1 2 13 1 3 13 1 10 12 1
14 7 0 10 1 0 12 1 1 11 1 2 13 1 3 13 1 4 13 1 10 12 1
14 7 0 10 1 0 12 1 0 13 1 1 11 1 1 13 1 10 12 1 10 13 1
14 7 0 10 1 0 12 1 0 13 1 1 11 1 1 13 1 10 12 1 11 13 1
14 7 0 10 1 0 12 1 1 11 1 1 13 1 2 13 1 10 12 1 11 13 1
14 7 0 10 1 0 12 1 0 13 1 1 11 1 10 12 1 10 13 1 12 13 1
14 7 0 10 1 0 11 1 1 11 1 1 12 1 2 12 1 2 13 1 10 13 1
14 7 0 10 1 0 11 1 1 11 1 2 12 1 2 13 1 3 12 1 3 13 1
14 7 0 10 1 0 11 1 1 11 1 1 13 1 2 12 1 3 12 1 10 13 1
14 7 0 10 1 0 13 1 1 11 1 1 12 1 2 11 1 2 13 1 3 12 1
14 7 0 10 1 1 11 1 1 12 1 2 11 1 2 13 1 3 12 1 3 13 1
14 7 0 10 1 0 13 1 1 11 1 1 13 1 2 11 1 3 12 1 4 12 1
14 7 0 10 1 1 11 1 1 13 1 2 11 1 2 13 1 3 12 1 4 12 1
14 7 0 10 1 0 13 1 1 11 1 2 11 1 3 12 1 4 12 1 5 13 1
14 7 0 10 1 1 11 1 2 11 1 3 12 1 4 12 1 5 13 1 6 13 1
14 7 0 10 1 0 13 1 1 11 1 2 11 1 3 12 1 4 12 1 10 13 1
14 7 0 10 1 0 11 1 1 12 1 1 13 1 2 12 1 2 13 1 10 11 1
14 5 0 9 2 1 10 2 2 11 1 3 12 1 4 13 1
14 5 0 9 3 1 10 1 2 11 1 3 12 1 4 13 1
14 6 0 9 1 0 13 1 1 10 1 1 13 1 2 11 2 3 12 1
14 6 0 9 1 0 13 2 1 10 1 1 13 1 2 11 1 3 12 1
14 6 0 9 2 0 13 1 1 10 1 1 13 1 2 11 1 3 12 1
14 6 0 9 1 0 13 1 1 10 2 2 11 1 3 12 1 4 13 1
14 6 0 9 1 0 13 2 1 10 1 2 11 1 3 12 1 4 13 1
14 6 0 9 2 0 13 1 1 10 1 2 11 1 3 12 1 4 13 1
14 6 0 9 1 1 10 1 2 11 1 3 12 1 4 13 2 5 13 1
14 6 0 9 2 1 10 1 2 11 1 3 12 1 4 13 1 5 13 1
14 6 0 9 1 0 13 1 1 10 2 2 11 1 3 12 1 9 13 1
14 6 0 9 2 0 13 1 1 10 1 2 11 1 3 12 1 9 13 1
14 7 0 9 1 0 13 1 1 10 1 1 13 1 2 11 1 2 13 1 3 12 1
14 7 0 9 1 0 13 1 1 10 1 1 13 1 2 11 1 3 12 1 4 13 1
14 7 0 9 1 0 13 1 1 10 1 2 11 1 3 12 1 4 13 1 5 13 1
14 7 0 9 1 1 10 1 2 11 1 3 12 1 4 13 1 5 13 1 6 13 1
14 7 0 9 1 0 13 1 1 10 1 1 13 1 2 11 1 3 12 1 9 13 1
14 7 0 9 1 0 13 1 1 10 1 2 11 1 3 12 1 4 13 1 9 13 1
14 7 0 9 1 0 12 1 1 10 1 1 13 1 2 11 1 2 13 1 3 12 1
14 7 0 9 1 0 12 1 1 10 1 1 13 1 2 11 1 3 12 1 3 13 1
14 7 0 9 1 0 12 1 1 10 1 1 13 1 2 11 1 3 12 1 4 13 1
14 7 0 9 1 0 12 1 1 10 1 2 11 1 3 12 1 3 13 1 9 13 1
14 7 0 9 1 0 12 1 1 10 1 1 13 1 2 11 1 3 12 1 10 13 1
14 7 0 9 1 0 13 1 1 10 1 1 13 1 2 11 1 3 12 1 4 12 1
14 7 0 9 1 0 13 1 1 10 1 2 11 1 3 12 1 3 13 1 4 12 1
14 7 0 9 1 1 10 1 2 11 1 3 12 1 3 13 1 4 12 1 4 13 1
14 7 0 9 1 0 13 1 1 10 1 2 11 1 3 12 1 4 12 1 5 13 1
14 7 0 9 1 1 10 1 2 11 1 3 12 1 4 12 1 5 13 1 6 13 1
14 7 0 9 1 0 13 1 1 10 1 2 11 1 3 12 1 4 12 1 9 13 1
14 7 0 9 1 0 12 1 1 10 1 1 13 1 2 11 1 2 13 1 9 12 1
14 7 0 9 1 0 12 1 1 10 1 1 13 1 2 11 1 9 12 1 10 13 1
14 6 0 8 2 1 9 1 2 10 1 3 11 1 4 12 1 5 13 1
14 7 0 8 1 0 13 1 1 9 1 1 13 1 2 10 1 3 11 1 4 12 1
14 7 0 8 1 0 13 1 1 9 1 2 10 1 3 11 1 4 12 1 5 13 1
14 7 0 8 1 1 9 1 2 10 1 3 11 1 4 12 1 5 13 1 6 13 1
14 7 0 8 1 0 13 1 1 9 1 2 10 1 3 11 1 4 12 1 8 13 1
14 7 0 7 1 1 8 1 2 9 1 3 10 1 4 11 1 5 12 1 6 13 1



==> multigraphs_numberofedges/multigraph8.txt <==
16 1 0 15 8
16 2 0 15 4 1 15 4
16 2 0 15 5 1 15 3
16 2 0 15 6 1 15 2
16 2 0 15 7 1 15 1
16 3 0 15 3 1 15 3 2 15 2
16 3 0 15 4 1 15 2 2 15 2
16 3 0 15 4 1 15 3 2 15 1
16 3 0 15 5 1 15 2 2 15 1
16 3 0 15 6 1 15 1 2 15 1
16 4 0 15 2 1 15 2 2 15 2 3 15 2
16 4 0 15 3 1 15 2 2 15 2 3 15 1
16 4 0 15 3 1 15 3 2 15 1 3 15 1
16 4 0 15 4 1 15 2 2 15 1 3 15 1
16 4 0 15 5 1 15 1 2 15 1 3 15 1
16 5 0 15 2 1 15 2 2 15 2 3 15 1 4 15 1
16 5 0 15 3 1 15 2 2 15 1 3 15 1 4 15 1
16 5 0 15 4 1 15 1 2 15 1 3 15 1 4 15 1
16 6 0 15 2 1 15 2 2 15 1 3 15 1 4 15 1 5 15 1
16 6 0 15 3 1 15 1 2 15 1 3 15 1 4 15 1 5 15 1
16 7 0 15 2 1 15 1 2 15 1 3 15 1 4 15 1 5 15 1 6 15 1
16 8 0 15 1 1 15 1 2 15 1 3 15 1 4 15 1 5 15 1 6 15 1 7 15 1
16 2 0 14 4 1 15 4
16 2 0 14 5 1 15 3
16 2 0 14 6 1 15 2
16 2 0 14 7 1 15 1
16 3 0 14 1 0 15 6 1 15 1
16 3 0 14 2 0 15 4 1 15 2
16 3 0 14 2 0 15 5 1 15 1
16 3 0 14 3 0 15 2 1 15 3
16 3 0 14 3 0 15 3 1 15 2
16 3 0 14 3 0 15 4 1 15 1
16 3 0 14 4 0 15 1 1 15 3
16 3 0 14 4 0 15 2 1 15 2
16 3 0 14 4 0 15 3 1 15 1
16 3 0 14 5 0 15 1 1 15 2
16 3 0 14 5 0 15 2 1 15 1
16 3 0 14 6 0 15 1 1 15 1
16 3 0 14 1 1 15 4 2 15 3
16 3 0 14 1 1 15 5 2 15 2
16 3 0 14 1 1 15 6 2 15 1
16 3 0 14 2 1 15 3 2 15 3
16 3 0 14 2 1 15 4 2 15 2
16 3 0 14 2 1 15 5 2 15 1
16 3 0 14 3 1 15 3 2 15 2
16 3 0 14 3 1 15 4 2 15 1
16 3 0 14 4 1 15 2 2 15 2
16 3 0 14 4 1 15 3 2 15 1
16 3 0 14 5 1 15 2 2 15 1
16 3 0 14 6 1 15 1 2 15 1
16 3 0 14 3 0 15 3 14 15 2
16 3 0 14 4 0 15 2 14 15 2
16 3 0 14 4 0 15 3 14 15 1
16 3 0 14 5 0 15 2 14 15 1
16 3 0 14 6 0 15 1 14 15 1
16 4 0 14 1 0 15 1 1 15 3 2 15 3
16 4 0 14 1 0 15 1 1 15 4 2 15 2
16 4 0 14 1 0 15 1 1 15 5 2 15 1
16 4 0 14 1 0 15 2 1 15 3 2 15 2
16 4 0 14 1 0 15 2 1 15 4 2 15 1
16 4 0 14 1 0 15 3 1 15 2 2 15 2
16 4 0 14 1 0 15 3 1 15 3 2 15 1
16 4 0 14 1 0 15 4 1 15 2 2 15 1
16 4 0 14 1 0 15 5 1 15 1 2 15 1
16 4 0 14 2 0 15 1 1 15 3 2 15 2
16 4 0 14 2 0 15 1 1 15 4 2 15 1
16 4 0 14 2 0 15 2 1 15 2 2 15 2
16 4 0 14 2 0 15 2 1 15 3 2 15 1
16 4 0 14 2 0 15 3 1 15 2 2 15 1
16 4 0 14 2 0 15 4 1 15 1 2 15 1
16 4 0 14 3 0 15 1 1 15 2 2 15 2
16 4 0 14 3 0 15 1 1 15 3 2 15 1
16 4 0 14 3 0 15 2 1 15 2 2 15 1
16 4 0 14 3 0 15 3 1 15 1 2 15 1
16 4 0 14 4 0 15 1 1 15 2 2 15 1
16 4 0 14 4 0 15 2 1 15 1 2 15 1
16 4 0 14 5 0 15 1 1 15 1 2 15 1
16 4 0 14 1 1 15 3 2 15 2 3 15 2
16 4 0 14 1 1 15 3 2 15 3 3 15 1
16 4 0 14 1 1 15 4 2 15 2 3 15 1
16 4 0 14 1 1 15 5 2 15 1 3 15 1
16 4 0 14 2 1 15 2 2 15 2 3 15 2
16 4 0 14 2 1 15 3 2 15 2 3 15 1
16 4 0 14 2 1 15 4 2 15 1 3 15 1
16 4 0 14 3 1 15 2 2 15 2 3 15 1
16 4 0 14 3 1 15 3 2 15 1 3 15 1
16 4 0 14 4 1 15 2 2 15 1 3 15 1
16 4 0 14 5 1 15 1 2 15 1 3 15 1
16 4 0 14 1 0 15 1 1 15 5 14 15 1
16 4 0 14 1 0 15 2 1 15 3 14 15 2
16 4 0 14 1 0 15 2 1 15 4 14 15 1
16 4 0 14 1 0 15 3 1 15 1 14 15 3
16 4 0 14 1 0 15 3 1 15 2 14 15 2
16 4 0 14 1 0 15 3 1 15 3 14 15 1
16 4 0 14 1 0 15 4 1 15 1 14 15 2
16 4 0 14 1 0 15 4 1 15 2 14 15 1
16 4 0 14 1 0 15 5 1 15 1 14 15 1
16 4 0 14 2 0 15 1 1 15 4 14 15 1
16 4 0 14 2 0 15 2 1 15 2 14 15 2
16 4 0 14 2 0 15 2 1 15 3 14 15 1
16 4 0 14 2 0 15 3 1 15 1 14 15 2
16 4 0 14 2 0 15 3 1 15 2 14 15 1
16 4 0 14 2 0 15 4 1 15 1 14 15 1
16 4 0 14 3 0 15 1 1 15 3 14 15 1
16 4 0 14 3 0 15 2 1 15 1 14 15 2
16 4 0 14 3 0 15 2 1 15 2 14 15 1
16 4 0 14 3 0 15 3 1 15 1 14 15 1
16 4 0 14 4 0 15 1 1 15 2 14 15 1
16 4 0 14 4 0 15 2 1 15 1 14 15 1
16 4 0 14 5 0 15 1 1 15 1 14 15 1
16 5 0 14 1 0 15 1 1 15 2 2 15 2 3 15 2
16 5 0 14 1 0 15 1 1 15 3 2 15 2 3 15 1
16 5 0 14 1 0 15 1 1 15 4 2 15 1 3 15 1
16 5 0 14 1 0 15 2 1 15 2 2 15 2 3 15 1
16 5 0 14 1 0 15 2 1 15 3 2 15 1 3 15 1
16 5 0 14 1 0 15 3 1 15 2 2 15 1 3 15 1
16 5 0 14 1 0 15 4 1 15 1 2 15 1 3 15 1
16 5 0 14 2 0 15 1 1 15 2 2 15 2 3 15 1
16 5 0 14 2 0 15 1 1 15 3 2 15 1 3 15 1
16 5 0 14 2 0 15 2 1 15 2 2 15 1 3 15 1
16 5 0 14 2 0 15 3 1 15 1 2 15 1 3 15 1
16 5 0 14 3 0 15 1 1 15 2 2 15 1 3 15 1
16 5 0 14 3 0 15 2 1 15 1 2 15 1 3 15 1
16 5 0 14 4 0 15 1 1 15 1 2 15 1 3 15 1
16 5 0 14 1 1 15 2 2 15 2 3 15 2 4 15 1
16 5 0 14 1 1 15 3 2 15 2 3 15 1 4 15 1
16 5 0 14 1 1 15 4 2 15 1 3 15 1 4 15 1
16 5 0 14 2 1 15 2 2 15 2 3 15 1 4 15 1
16 5 0 14 2 1 15 3 2 15 1 3 15 1 4 15 1
16 5 0 14 3 1 15 2 2 15 1 3 15 1 4 15 1
16 5 0 14 4 1 15 1 2 15 1 3 15 1 4 15 1
16 5 0 14 1 0 15 1 1 15 3 2 15 2 14 15 1
16 5 0 14 1 0 15 1 1 15 4 2 15 1 14 15 1
16 5 0 14 1 0 15 2 1 15 2 2 15 1 14 15 2
16 5 0 14 1 0 15 2 1 15 2 2 15 2 14 15 1
16 5 0 14 1 0 15 2 1 15 3 2 15 1 14 15 1
16 5 0 14 1 0 15 3 1 15 1 2 15 1 14 15 2
16 5 0 14 1 0 15 3 1 15 2 2 15 1 14 15 1
16 5 0 14 1 0 15 4 1 15 1 2 15 1 14 15 1
16 5 0 14 2 0 15 1 1 15 2 2 15 2 14 15 1
16 5 0 14 2 0 15 1 1 15 3 2 15 1 14 15 1
16 5 0 14 2 0 15 2 1 15 1 2 15 1 14 15 2
16 5 0 14 2 0 15 2 1 15 2 2 15 1 14 15 1
16 5 0 14 2 0 15 3 1 15 1 2 15 1 14 15 1
16 5 0 14 3 0 15 1 1 15 2 2 15 1 14 15 1
16 5 0 14 3 0 15 2 1 15 1 2 15 1 14 15 1
16 5 0 14 4 0 15 1 1 15 1 2 15 1 14 15 1
16 6 0 14 1 0 15 1 1 15 2 2 15 2 3 15 1 4 15 1
16 6 0 14 1 0 15 1 1 15 3 2 15 1 3 15 1 4 15 1
16 6 0 14 1 0 15 2 1 15 2 2 15 1 3 15 1 4 15 1
16 6 0 14 1 0 15 3 1 15 1 2 15 1 3 15 1 4 15 1
16 6 0 14 2 0 15 1 1 15 2 2 15 1 3 15 1 4 15 1
16 6 0 14 2 0 15 2 1 15 1 2 15 1 3 15 1 4 15 1
16 6 0 14 3 0 15 1 1 15 1 2 15 1 3 15 1 4 15 1
16 6 0 14 1 1 15 2 2 15 2 3 15 1 4 15 1 5 15 1
16 6 0 14 1 1 15 3 2 15 1 3 15 1 4 15 1 5 15 1
16 6 0 14 2 1 15 2 2 15 1 3 15 1 4 15 1 5 15 1
16 6 0 14 3 1 15 1 2 15 1 3 15 1 4 15 1 5 15 1
16 6 0 14 1 0 15 1 1 15 2 2 15 2 3 15 1 14 15 1
16 6 0 14 1 0 15 1 1 15 3 2 15 1 3 15 1 14 15 1
16 6 0 14 1 0 15 2 1 15 1 2 15 1 3 15 1 14 15 2
16 6 0 14 1 0 15 2 1 15 2 2 15 1 3 15 1 14 15 1
16 6 0 14 1 0 15 3 1 15 1 2 15 1 3 15 1 14 15 1
16 6 0 14 2 0 15 1 1 15 2 2 15 1 3 15 1 14 15 1
16 6 0 14 2 0 15 2 1 15 1 2 15 1 3 15 1 14 15 1
16 6 0 14 3 0 15 1 1 15 1 2 15 1 3 15 1 14 15 1
16 7 0 14 1 0 15 1 1 15 2 2 15 1 3 15 1 4 15 1 5 15 1
16 7 0 14 1 0 15 2 1 15 1 2 15 1 3 15 1 4 15 1 5 15 1
16 7 0 14 2 0 15 1 1 15 1 2 15 1 3 15 1 4 15 1 5 15 1
16 7 0 14 1 1 15 2 2 15 1 3 15 1 4 15 1 5 15 1 6 15 1
16 7 0 14 2 1 15 1 2 15 1 3 15 1 4 15 1 5 15 1 6 15 1
16 7 0 14 1 0 15 1 1 15 2 2 15 1 3 15 1 4 15 1 14 15 1
16 7 0 14 1 0 15 2 1 15 1 2 15 1 3 15 1 4 15 1 14 15 1
16 7 0 14 2 0 15 1 1 15 1 2 15 1 3 15 1 4 15 1 14 15 1
16 8 0 14 1 0 15 1 1 15 1 2 15 1 3 15 1 4 15 1 5 15 1 6 15 1
16 8 0 14 1 1 15 1 2 15 1 3 15 1 4 15 1 5 15 1 6 15 1 7 15 1
16 8 0 14 1 0 15 1 1 15 1 2 15 1 3 15 1 4 15 1 5 15 1 14 15 1
16 4 0 14 2 0 15 2 1 14 2 1 15 2
16 4 0 14 3 0 15 1 1 14 1 1 15 3
16 4 0 14 3 0 15 2 1 14 1 1 15 2
16 4 0 14 3 0 15 2 1 14 2 1 15 1
16 4 0 14 3 0 15 3 1 14 1 1 15 1
16 4 0 14 4 0 15 1 1 14 1 1 15 2
16 4 0 14 4 0 15 2 1 14 1 1 15 1
16 4 0 14 5 0 15 1 1 14 1 1 15 1
16 4 0 14 2 1 14 2 2 15 2 3 15 2
16 4 0 14 3 1 14 1 2 15 2 3 15 2
16 4 0 14 3 1 14 1 2 15 3 3 15 1
16 4 0 14 3 1 14 2 2 15 2 3 15 1
16 4 0 14 3 1 14 3 2 15 1 3 15 1
16 4 0 14 4 1 14 1 2 15 2 3 15 1
16 4 0 14 4 1 14 2 2 15 1 3 15 1
16 4 0 14 5 1 14 1 2 15 1 3 15 1
16 5 0 14 1 0 15 1 1 14 1 1 15 1 2 15 4
16 5 0 14 1 0 15 2 1 14 1 1 15 1 2 15 3
16 5 0 14 1 0 15 2 1 14 1 1 15 2 2 15 2
16 5 0 14 1 0 15 3 1 14 1 1 15 1 2 15 2
16 5 0 14 1 0 15 3 1 14 1 1 15 2 2 15 1
16 5 0 14 1 0 15 4 1 14 1 1 15 1 2 15 1
16 5 0 14 2 0 15 1 1 14 1 1 15 1 2 15 3
16 5 0 14 2 0 15 1 1 14 1 1 15 2 2 15 2
16 5 0 14 2 0 15 1 1 14 1 1 15 3 2 15 1
16 5 0 14 2 0 15 1 1 14 2 1 15 1 2 15 2
16 5 0 14 2 0 15 2 1 14 1 1 15 1 2 15 2
16 5 0 14 2 0 15 2 1 14 1 1 15 2 2 15 1
16 5 0 14 2 0 15 2 1 14 2 1 15 1 2 15 1
16 5 0 14 2 0 15 3 1 14 1 1 15 1 2 15 1
16 5 0 14 3 0 15 1 1 14 1 1 15 1 2 15 2
16 5 0 14 3 0 15 1 1 14 1 1 15 2 2 15 1
16 5 0 14 3 0 15 1 1 14 2 1 15 1 2 15 1
16 5 0 14 3 0 15 2 1 14 1 1 15 1 2 15 1
16 5 0 14 4 0 15 1 1 14 1 1 15 1 2 15 1
16 5 0 14 1 0 15 1 1 14 1 2 15 3 3 15 2
16 5 0 14 1 0 15 1 1 14 1 2 15 4 3 15 1
16 5 0 14 1 0 15 1 1 14 2 2 15 2 3 15 2
16 5 0 14 1 0 15 1 1 14 2 2 15 3 3 15 1
16 5 0 14 1 0 15 1 1 14 3 2 15 2 3 15 1
16 5 0 14 1 0 15 1 1 14 4 2 15 1 3 15 1
16 5 0 14 1 0 15 2 1 14 1 2 15 2 3 15 2
16 5 0 14 1 0 15 2 1 14 1 2 15 3 3 15 1
16 5 0 14 1 0 15 2 1 14 2 2 15 2 3 15 1
16 5 0 14 1 0 15 2 1 14 3 2 15 1 3 15 1
16 5 0 14 1 0 15 3 1 14 1 2 15 2 3 15 1
16 5 0 14 1 0 15 3 1 14 2 2 15 1 3 15 1
16 5 0 14 1 0 15 4 1 14 1 2 15 1 3 15 1
16 5 0 14 2 0 15 1 1 14 1 2 15 2 3 15 2
16 5 0 14 2 0 15 1 1 14 1 2 15 3 3 15 1
16 5 0 14 2 0 15 1 1 14 2 2 15 2 3 15 1
16 5 0 14 2 0 15 1 1 14 3 2 15 1 3 15 1
16 5 0 14 2 0 15 2 1 14 1 2 15 2 3 15 1
16 5 0 14 2 0 15 2 1 14 2 2 15 1 3 15 1
16 5 0 14 2 0 15 3 1 14 1 2 15 1 3 15 1
16 5 0 14 3 0 15 1 1 14 1 2 15 2 3 15 1
16 5 0 14 3 0 15 1 1 14 2 2 15 1 3 15 1
16 5 0 14 3 0 15 2 1 14 1 2 15 1 3 15 1
16 5 0 14 4 0 15 1 1 14 1 2 15 1 3 15 1
16 5 0 14 1 1 14 1 2 15 2 3 15 2 4 15 2
16 5 0 14 1 1 14 1 2 15 3 3 15 2 4 15 1
16 5 0 14 1 1 14 1 2 15 4 3 15 1 4 15 1
16 5 0 14 2 1 14 1 2 15 2 3 15 2 4 15 1
16 5 0 14 2 1 14 1 2 15 3 3 15 1 4 15 1
16 5 0 14 2 1 14 2 2 15 2 3 15 1 4 15 1
16 5 0 14 3 1 14 1 2 15 2 3 15 1 4 15 1
16 5 0 14 3 1 14 2 2 15 1 3 15 1 4 15 1
16 5 0 14 4 1 14 1 2 15 1 3 15 1 4 15 1
16 5 0 14 1 0 15 1 1 14 1 1 15 1 14 15 4
16 5 0 14 2 0 15 1 1 14 1 1 15 1 14 15 3
16 5 0 14 2 0 15 1 1 14 1 1 15 2 14 15 2
16 5 0 14 2 0 15 1 1 14 2 1 15 1 14 15 2
16 5 0 14 2 0 15 2 1 14 1 1 15 1 14 15 2
16 5 0 14 2 0 15 2 1 14 2 1 15 1 14 15 1
16 5 0 14 3 0 15 1 1 14 1 1 15 1 14 15 2
16 5 0 14 3 0 15 1 1 14 1 1 15 2 14 15 1
16 5 0 14 3 0 15 1 1 14 2 1 15 1 14 15 1
16 5 0 14 3 0 15 2 1 14 1 1 15 1 14 15 1
16 5 0 14 4 0 15 1 1 14 1 1 15 1 14 15 1
16 5 0 14 1 0 15 1 1 14 1 2 15 1 14 15 4
16 5 0 14 1 0 15 1 1 14 2 2 15 1 14 15 3
16 5 0 14 1 0 15 1 1 14 2 2 15 2 14 15 2
16 5 0 14 1 0 15 1 1 14 3 2 15 1 14 15 2
16 5 0 14 1 0 15 1 1 14 3 2 15 2 14 15 1
16 5 0 14 1 0 15 1 1 14 4 2 15 1 14 15 1
16 5 0 14 2 0 15 1 1 14 1 2 15 1 14 15 3
16 5 0 14 2 0 15 1 1 14 1 2 15 2 14 15 2
16 5 0 14 2 0 15 1 1 14 1 2 15 3 14 15 1
16 5 0 14 2 0 15 1 1 14 2 2 15 1 14 15 2
16 5 0 14 2 0 15 1 1 14 2 2 15 2 14 15 1
16 5 0 14 2 0 15 1 1 14 3 2 15 1 14 15 1
16 5 0 14 2 0 15 2 1 14 1 2 15 1 14 15 2
16 5 0 14 2 0 15 2 1 14 2 2 15 1 14 15 1
16 5 0 14 3 0 15 1 1 14 1 2 15 1 14 15 2
16 5 0 14 3 0 15 1 1 14 1 2 15 2 14 15 1
16 5 0 14 3 0 15 1 1 14 2 2 15 1 14 15 1
16 5 0 14 3 0 15 2 1 14 1 2 15 1 14 15 1
16 5 0 14 4 0 15 1 1 14 1 2 15 1 14 15 1
16 5 0 14 1 1 14 1 2 15 1 3 15 1 14 15 4
16 5 0 14 2 1 14 1 2 15 1 3 15 1 14 15 3
16 5 0 14 2 1 14 1 2 15 2 3 15 1 14 15 2
16 5 0 14 2 1 14 2 2 15 1 3 15 1 14 15 2
16 5 0 14 2 1 14 2 2 15 2 3 15 1 14 15 1
16 5 0 14 3 1 14 1 2 15 1 3 15 1 14 15 2
16 5 0 14 3 1 14 1 2 15 2 3 15 1 14 15 1
16 5 0 14 3 1 14 2 2 15 1 3 15 1 14 15 1
16 5 0 14 4 1 14 1 2 15 1 3 15 1 14 15 1
16 6 0 14 1 0 15 1 1 14 1 1 15 1 2 15 2 3 15 2
16 6 0 14 1 0 15 1 1 14 1 1 15 1 2 15 3 3 15 1
16 6 0 14 1 0 15 2 1 14 1 1 15 1 2 15 2 3 15 1
16 6 0 14 1 0 15 2 1 14 1 1 15 2 2 15 1 3 15 1
16 6 0 14 1 0 15 3 1 14 1 1 15 1 2 15 1 3 15 1
16 6 0 14 2 0 15 1 1 14 1 1 15 1 2 15 2 3 15 1
16 6 0 14 2 0 15 1 1 14 1 1 15 2 2 15 1 3 15 1
16 6 0 14 2 0 15 1 1 14 2 1 15 1 2 15 1 3 15 1
16 6 0 14 2 0 15 2 1 14 1 1 15 1 2 15 1 3 15 1
16 6 0 14 3 0 15 1 1 14 1 1 15 1 2 15 1 3 15 1
16 6 0 14 1 0 15 1 1 14 1 2 15 2 3 15 2 4 15 1
16 6 0 14 1 0 15 1 1 14 1 2 15 3 3 15 1 4 15 1
16 6 0 14 1 0 15 1 1 14 2 2 15 2 3 15 1 4 15 1
16 6 0 14 1 0 15 1 1 14 3 2 15 1 3 15 1 4 15 1
16 6 0 14 1 0 15 2 1 14 1 2 15 2 3 15 1 4 15 1
16 6 0 14 1 0 15 2 1 14 2 2 15 1 3 15 1 4 15 1
16 6 0 14 1 0 15 3 1 14 1 2 15 1 3 15 1 4 15 1
16 6 0 14 2 0 15 1 1 14 1 2 15 2 3 15 1 4 15 1
16 6 0 14 2 0 15 1 1 14 2 2 15 1 3 15 1 4 15 1
16 6 0 14 2 0 15 2 1 14 1 2 15 1 3 15 1 4 15 1
16 6 0 14 3 0 15 1 1 14 1 2 15 1 3 15 1 4 15 1
16 6 0 14 1 1 14 1 2 15 2 3 15 2 4 15 1 5 15 1
16 6 0 14 1 1 14 1 2 15 3 3 15 1 4 15 1 5 15 1
16 6 0 14 2 1 14 1 2 15 2 3 15 1 4 15 1 5 15 1
16 6 0 14 2 1 14 2 2 15 1 3 15 1 4 15 1 5 15 1
16 6 0 14 3 1 14 1 2 15 1 3 15 1 4 15 1 5 15 1
16 6 0 14 1 0 15 1 1 14 1 1 15 1 2 15 1 14 15 3
16 6 0 14 1 0 15 1 1 14 1 1 15 1 2 15 2 14 15 2
16 6 0 14 1 0 15 1 1 14 1 1 15 1 2 15 3 14 15 1
16 6 0 14 1 0 15 2 1 14 1 1 15 1 2 15 1 14 15 2
16 6 0 14 1 0 15 2 1 14 1 1 15 1 2 15 2 14 15 1
16 6 0 14 1 0 15 2 1 14 1 1 15 2 2 15 1 14 15 1
16 6 0 14 1 0 15 3 1 14 1 1 15 1 2 15 1 14 15 1
16 6 0 14 2 0 15 1 1 14 1 1 15 1 2 15 1 14 15 2
16 6 0 14 2 0 15 1 1 14 1 1 15 1 2 15 2 14 15 1
16 6 0 14 2 0 15 1 1 14 1 1 15 2 2 15 1 14 15 1
16 6 0 14 2 0 15 1 1 14 2 1 15 1 2 15 1 14 15 1
16 6 0 14 2 0 15 2 1 14 1 1 15 1 2 15 1 14 15 1
16 6 0 14 3 0 15 1 1 14 1 1 15 1 2 15 1 14 15 1
16 6 0 14 1 0 15 1 1 14 1 2 15 1 3 15 1 14 15 3
16 6 0 14 1 0 15 1 1 14 1 2 15 2 3 15 1 14 15 2
16 6 0 14 1 0 15 1 1 14 1 2 15 2 3 15 2 14 15 1
16 6 0 14 1 0 15 1 1 14 1 2 15 3 3 15 1 14 15 1
16 6 0 14 1 0 15 1 1 14 2 2 15 1 3 15 1 14 15 2
16 6 0 14 1 0 15 1 1 14 2 2 15 2 3 15 1 14 15 1
16 6 0 14 1 0 15 1 1 14 3 2 15 1 3 15 1 14 15 1
16 6 0 14 1 0 15 2 1 14 1 2 15 1 3 15 1 14 15 2
16 6 0 14 1 0 15 2 1 14 1 2 15 2 3 15 1 14 15 1
16 6 0 14 1 0 15 2 1 14 2 2 15 1 3 15 1 14 15 1
16 6 0 14 1 0 15 3 1 14 1 2 15 1 3 15 1 14 15 1
16 6 0 14 2 0 15 1 1 14 1 2 15 1 3 15 1 14 15 2
16 6 0 14 2 0 15 1 1 14 1 2 15 2 3 15 1 14 15 1
16 6 0 14 2 0 15 1 1 14 2 2 15 1 3 15 1 14 15 1
16 6 0 14 2 0 15 2 1 14 1 2 15 1 3 15 1 14 15 1
16 6 0 14 3 0 15 1 1 14 1 2 15 1 3 15 1 14 15 1
16 6 0 14 1 1 14 1 2 15 1 3 15 1 4 15 1 14 15 3
16 6 0 14 1 1 14 1 2 15 2 3 15 1 4 15 1 14 15 2
16 6 0 14 1 1 14 1 2 15 2 3 15 2 4 15 1 14 15 1
16 6 0 14 1 1 14 1 2 15 3 3 15 1 4 15 1 14 15 1
16 6 0 14 2 1 14 1 2 15 1 3 15 1 4 15 1 14 15 2
16 6 0 14 2 1 14 1 2 15 2 3 15 1 4 15 1 14 15 1
16 6 0 14 2 1 14 2 2 15 1 3 15 1 4 15 1 14 15 1
16 6 0 14 3 1 14 1 2 15 1 3 15 1 4 15 1 14 15 1
16 7 0 14 1 0 15 1 1 14 1 1 15 1 2 15 2 3 15 1 4 15 1
16 7 0 14 1 0 15 2 1 14 1 1 15 1 2 15 1 3 15 1 4 15 1
16 7 0 14 2 0 15 1 1 14 1 1 15 1 2 15 1 3 15 1 4 15 1
16 7 0 14 1 0 15 1 1 14 1 2 15 2 3 15 1 4 15 1 5 15 1
16 7 0 14 1 0 15 1 1 14 2 2 15 1 3 15 1 4 15 1 5 15 1
16 7 0 14 1 0 15 2 1 14 1 2 15 1 3 15 1 4 15 1 5 15 1
16 7 0 14 2 0 15 1 1 14 1 2 15 1 3 15 1 4 15 1 5 15 1
16 7 0 14 1 1 14 1 2 15 2 3 15 1 4 15 1 5 15 1 6 15 1
16 7 0 14 2 1 14 1 2 15 1 3 15 1 4 15 1 5 15 1 6 15 1
16 7 0 14 1 0 15 1 1 14 1 1 15 1 2 15 1 3 15 1 14 15 2
16 7 0 14 1 0 15 1 1 14 1 1 15 1 2 15 2 3 15 1 14 15 1
16 7 0 14 1 0 15 2 1 14 1 1 15 1 2 15 1 3 15 1 14 15 1
16 7 0 14 2 0 15 1 1 14 1 1 15 1 2 15 1 3 15 1 14 15 1
16 7 0 14 1 0 15 1 1 14 1 2 15 1 3 15 1 4 15 1 14 15 2
16 7 0 14 1 0 15 1 1 14 1 2 15 2 3 15 1 4 15 1 14 15 1
16 7 0 14 1 0 15 1 1 14 2 2 15 1 3 15 1 4 15 1 14 15 1
16 7 0 14 1 0 15 2 1 14 1 2 15 1 3 15 1 4 15 1 14 15 1
16 7 0 14 2 0 15 1 1 14 1 2 15 1 3 15 1 4 15 1 14 15 1
16 7 0 14 1 1 14 1 2 15 1 3 15 1 4 15 1 5 15 1 14 15 2
16 7 0 14 1 1 14 1 2 15 2 3 15 1 4 15 1 5 15 1 14 15 1
16 7 0 14 2 1 14 1 2 15 1 3 15 1 4 15 1 5 15 1 14 15 1
16 8 0 14 1 0 15 1 1 14 1 1 15 1 2 15 1 3 15 1 4 15 1 5 15 1
16 8 0 14 1 0 15 1 1 14 1 2 15 1 3 15 1 4 15 1 5 15 1 6 15 1
16 8 0 14 1 1 14 1 2 15 1 3 15 1 4 15 1 5 15 1 6 15 1 7 15 1
16 8 0 14 1 0 15 1 1 14 1 1 15 1 2 15 1 3 15 1 4 15 1 14 15 1
16 8 0 14 1 0 15 1 1 14 1 2 15 1 3 15 1 4 15 1 5 15 1 14 15 1
16 8 0 14 1 1 14 1 2 15 1 3 15 1 4 15 1 5 15 1 6 15 1 14 15 1
16 6 0 14 2 0 15 1 1 14 1 1 15 2 2 14 1 2 15 1
16 6 0 14 2 0 15 1 1 14 2 1 15 1 2 14 1 2 15 1
16 6 0 14 2 0 15 2 1 14 1 1 15 1 2 14 1 2 15 1
16 6 0 14 3 0 15 1 1 14 1 1 15 1 2 14 1 2 15 1
16 6 0 14 1 0 15 1 1 14 1 1 15 1 2 14 2 3 15 2
16 6 0 14 1 0 15 1 1 14 1 1 15 1 2 14 3 3 15 1
16 6 0 14 2 0 15 1 1 14 1 1 15 1 2 14 1 3 15 2
16 6 0 14 2 0 15 1 1 14 1 1 15 1 2 14 2 3 15 1
16 6 0 14 2 0 15 1 1 14 1 1 15 2 2 14 1 3 15 1
16 6 0 14 2 0 15 1 1 14 2 1 15 1 2 14 1 3 15 1
16 6 0 14 2 0 15 2 1 14 1 1 15 1 2 14 1 3 15 1
16 6 0 14 3 0 15 1 1 14 1 1 15 1 2 14 1 3 15 1
16 6 0 14 1 0 15 1 1 14 2 2 14 1 3 15 2 4 15 1
16 6 0 14 1 0 15 1 1 14 2 2 14 2 3 15 1 4 15 1
16 6 0 14 1 0 15 1 1 14 3 2 14 1 3 15 1 4 15 1
16 6 0 14 2 0 15 1 1 14 1 2 14 1 3 15 2 4 15 1
16 6 0 14 2 0 15 1 1 14 2 2 14 1 3 15 1 4 15 1
16 6 0 14 2 0 15 2 1 14 1 2 14 1 3 15 1 4 15 1
16 6 0 14 3 0 15 1 1 14 1 2 14 1 3 15 1 4 15 1
16 6 0 14 2 1 14 1 2 14 1 3 15 2 4 15 1 5 15 1
16 6 0 14 2 1 14 2 2 14 1 3 15 1 4 15 1 5 15 1
16 6 0 14 3 1 14 1 2 14 1 3 15 1 4 15 1 5 15 1
16 7 0 14 1 0 15 1 1 14 1 1 15 1 2 14 1 2 15 1 3 15 2
16 7 0 14 1 0 15 2 1 14 1 1 15 1 2 14 1 2 15 1 3 15 1
16 7 0 14 2 0 15 1 1 14 1 1 15 1 2 14 1 2 15 1 3 15 1
16 7 0 14 1 0 15 1 1 14 1 1 15 1 2 14 1 3 15 2 4 15 1
16 7 0 14 1 0 15 1 1 14 1 1 15 1 2 14 2 3 15 1 4 15 1
16 7 0 14 1 0 15 2 1 14 1 1 15 1 2 14 1 3 15 1 4 15 1
16 7 0 14 2 0 15 1 1 14 1 1 15 1 2 14 1 3 15 1 4 15 1
16 7 0 14 1 0 15 1 1 14 1 2 14 1 3 15 2 4 15 1 5 15 1
16 7 0 14 1 0 15 1 1 14 2 2 14 1 3 15 1 4 15 1 5 15 1
16 7 0 14 1 0 15 2 1 14 1 2 14 1 3 15 1 4 15 1 5 15 1
16 7 0 14 2 0 15 1 1 14 1 2 14 1 3 15 1 4 15 1 5 15 1
16 7 0 14 1 1 14 1 2 14 1 3 15 2 4 15 1 5 15 1 6 15 1
16 7 0 14 2 1 14 1 2 14 1 3 15 1 4 15 1 5 15 1 6 15 1
16 7 0 14 1 0 15 1 1 14 1 1 15 1 2 14 1 2 15 1 14 15 2
16 7 0 14 2 0 15 1 1 14 1 1 15 1 2 14 1 2 15 1 14 15 1
16 7 0 14 1 0 15 1 1 14 1 1 15 1 2 14 1 3 15 1 14 15 2
16 7 0 14 1 0 15 1 1 14 1 1 15 1 2 14 2 3 15 1 14 15 1
16 7 0 14 2 0 15 1 1 14 1 1 15 1 2 14 1 3 15 1 14 15 1
16 7 0 14 1 0 15 1 1 14 1 2 14 1 3 15 1 4 15 1 14 15 2
16 7 0 14 1 0 15 1 1 14 2 2 14 1 3 15 1 4 15 1 14 15 1
16 7 0 14 2 0 15 1 1 14 1 2 14 1 3 15 1 4 15 1 14 15 1
16 7 0 14 1 1 14 1 2 14 1 3 15 1 4 15 1 5 15 1 14 15 2
16 7 0 14 2 1 14 1 2 14 1 3 15 1 4 15 1 5 15 1 14 15 1
16 8 0 14 1 0 15 1 1 14 1 1 15 1 2 14 1 2 15 1 3 15 1 4 15 1
16 8 0 14 1 0 15 1 1 14 1 1 15 1 2 14 1 3 15 1 4 15 1 5 15 1
16 8 0 14 1 0 15 1 1 14 1 2 14 1 3 15 1 4 15 1 5 15 1 6 15 1
16 8 0 14 1 1 14 1 2 14 1 3 15 1 4 15 1 5 15 1 6 15 1 7 15 1
16 8 0 14 1 0 15 1 1 14 1 1 15 1 2 14 1 2 15 1 3 15 1 14 15 1
16 8 0 14 1 0 15 1 1 14 1 1 15 1 2 14 1 3 15 1 4 15 1 14 15 1
16 8 0 14 1 0 15 1 1 14 1 2 14 1 3 15 1 4 15 1 5 15 1 14 15 1
16 8 0 14 1 1 14 1 2 14 1 3 15 1 4 15 1 5 15 1 6 15 1 14 15 1
16 8 0 14 1 0 15 1 1 14 1 1 15 1 2 14 1 2 15 1 3 14 1 3 15 1
16 8 0 14 1 0 15 1 1 14 1 1 15 1 2 14 1 2 15 1 3 14 1 4 15 1
16 8 0 14 1 0 15 1 1 14 1 1 15 1 2 14 1 3 14 1 4 15 1 5 15 1
16 8 0 14 1 0 15 1 1 14 1 2 14 1 3 14 1 4 15 1 5 15 1 6 15 1
16 8 0 14 1 1 14 1 2 14 1 3 14 1 4 15 1 5 15 1 6 15 1 7 15 1
16 3 0 13 3 1 14 3 2 15 2
16 3 0 13 4 1 14 2 2 15 2
16 3 0 13 4 1 14 3 2 15 1
16 3 0 13 5 1 14 2 2 15 1
16 3 0 13 6 1 14 1 2 15 1
16 4 0 13 1 0 15 3 1 14 1 1 15 3
16 4 0 13 1 0 15 4 1 14 1 1 15 2
16 4 0 13 1 0 15 5 1 14 1 1 15 1
16 4 0 13 2 0 15 1 1 14 1 1 15 4
16 4 0 13 2 0 15 2 1 14 1 1 15 3
16 4 0 13 2 0 15 2 1 14 2 1 15 2
16 4 0 13 2 0 15 3 1 14 1 1 15 2
16 4 0 13 2 0 15 3 1 14 2 1 15 1
16 4 0 13 2 0 15 4 1 14 1 1 15 1
16 4 0 13 3 0 15 1 1 14 1 1 15 3
16 4 0 13 3 0 15 1 1 14 2 1 15 2
16 4 0 13 3 0 15 1 1 14 3 1 15 1
16 4 0 13 3 0 15 2 1 14 1 1 15 2
16 4 0 13 3 0 15 2 1 14 2 1 15 1
16 4 0 13 3 0 15 3 1 14 1 1 15 1
16 4 0 13 4 0 15 1 1 14 1 1 15 2
16 4 0 13 4 0 15 1 1 14 2 1 15 1
16 4 0 13 4 0 15 2 1 14 1 1 15 1
16 4 0 13 5 0 15 1 1 14 1 1 15 1
16 4 0 13 1 0 15 1 1 14 5 2 15 1
16 4 0 13 1 0 15 2 1 14 4 2 15 1
16 4 0 13 1 0 15 3 1 14 3 2 15 1
16 4 0 13 1 0 15 4 1 14 2 2 15 1
16 4 0 13 1 0 15 5 1 14 1 2 15 1
16 4 0 13 2 0 15 1 1 14 3 2 15 2
16 4 0 13 2 0 15 1 1 14 4 2 15 1
16 4 0 13 2 0 15 2 1 14 2 2 15 2
16 4 0 13 2 0 15 2 1 14 3 2 15 1
16 4 0 13 2 0 15 3 1 14 1 2 15 2
16 4 0 13 2 0 15 3 1 14 2 2 15 1
16 4 0 13 2 0 15 4 1 14 1 2 15 1
16 4 0 13 3 0 15 1 1 14 1 2 15 3
16 4 0 13 3 0 15 1 1 14 2 2 15 2
16 4 0 13 3 0 15 1 1 14 3 2 15 1
16 4 0 13 3 0 15 2 1 14 1 2 15 2
16 4 0 13 3 0 15 2 1 14 2 2 15 1
16 4 0 13 3 0 15 3 1 14 1 2 15 1
16 4 0 13 4 0 15 1 1 14 1 2 15 2
16 4 0 13 4 0 15 1 1 14 2 2 15 1
16 4 0 13 4 0 15 2 1 14 1 2 15 1
16 4 0 13 5 0 15 1 1 14 1 2 15 1
16 4 0 13 1 1 14 1 2 15 3 3 15 3
16 4 0 13 1 1 14 1 2 15 4 3 15 2
16 4 0 13 1 1 14 1 2 15 5 3 15 1
16 4 0 13 2 1 14 1 2 15 3 3 15 2
16 4 0 13 2 1 14 1 2 15 4 3 15 1
16 4 0 13 2 1 14 2 2 15 2 3 15 2
16 4 0 13 2 1 14 2 2 15 3 3 15 1
16 4 0 13 3 1 14 1 2 15 2 3 15 2
16 4 0 13 3 1 14 1 2 15 3 3 15 1
16 4 0 13 3 1 14 2 2 15 2 3 15 1
16 4 0 13 3 1 14 3 2 15 1 3 15 1
16 4 0 13 4 1 14 1 2 15 2 3 15 1
16 4 0 13 4 1 14 2 2 15 1 3 15 1
16 4 0 13 5 1 14 1 2 15 1 3 15 1
16 4 0 13 1 0 15 1 1 14 5 13 15 1
16 4 0 13 2 0 15 1 1 14 4 13 15 1
16 4 0 13 2 0 15 2 1 14 2 13 15 2
16 4 0 13 2 0 15 2 1 14 3 13 15 1
16 4 0 13 3 0 15 1 1 14 3 13 15 1
16 4 0 13 3 0 15 2 1 14 1 13 15 2
16 4 0 13 3 0 15 2 1 14 2 13 15 1
16 4 0 13 3 0 15 3 1 14 1 13 15 1
16 4 0 13 4 0 15 1 1 14 2 13 15 1
16 4 0 13 4 0 15 2 1 14 1 13 15 1
16 4 0 13 5 0 15 1 1 14 1 13 15 1
16 5 0 13 1 0 15 1 1 14 1 1 15 1 2 15 4
16 5 0 13 1 0 15 2 1 14 1 1 15 1 2 15 3
16 5 0 13 1 0 15 2 1 14 1 1 15 2 2 15 2
16 5 0 13 1 0 15 3 1 14 1 1 15 1 2 15 2
16 5 0 13 1 0 15 3 1 14 1 1 15 2 2 15 1
16 5 0 13 1 0 15 4 1 14 1 1 15 1 2 15 1
16 5 0 13 2 0 15 1 1 14 1 1 15 1 2 15 3
16 5 0 13 2 0 15 1 1 14 1 1 15 2 2 15 2
16 5 0 13 2 0 15 1 1 14 1 1 15 3 2 15 1
16 5 0 13 2 0 15 1 1 14 2 1 15 1 2 15 2
16 5 0 13 2 0 15 2 1 14 1 1 15 1 2 15 2
16 5 0 13 2 0 15 2 1 14 1 1 15 2 2 15 1
16 5 0 13 2 0 15 2 1 14 2 1 15 1 2 15 1
16 5 0 13 2 0 15 3 1 14 1 1 15 1 2 15 1
16 5 0 13 3 0 15 1 1 14 1 1 15 1 2 15 2
16 5 0 13 3 0 15 1 1 14 1 1 15 2 2 15 1
16 5 0 13 3 0 15 1 1 14 2 1 15 1 2 15 1
16 5 0 13 3 0 15 2 1 14 1 1 15 1 2 15 1
16 5 0 13 4 0 15 1 1 14 1 1 15 1 2 15 1
16 5 0 13 1 0 15 1 1 14 1 2 15 3 3 15 2
16 5 0 13 1 0 15 1 1 14 1 2 15 4 3 15 1
16 5 0 13 1 0 15 1 1 14 2 2 15 2 3 15 2
16 5 0 13 1 0 15 1 1 14 2 2 15 3 3 15 1
16 5 0 13 1 0 15 1 1 14 3 2 15 2 3 15 1
16 5 0 13 1 0 15 1 1 14 4 2 15 1 3 15 1
16 5 0 13 1 0 15 2 1 14 1 2 15 2 3 15 2
16 5 0 13 1 0 15 2 1 14 1 2 15 3 3 15 1
16 5 0 13 1 0 15 2 1 14 2 2 15 2 3 15 1
16 5 0 13 1 0 15 2 1 14 3 2 15 1 3 15 1
16 5 0 13 1 0 15 3 1 14 1 2 15 2 3 15 1
16 5 0 13 1 0 15 3 1 14 2 2 15 1 3 15 1
16 5 0 13 1 0 15 4 1 14 1 2 15 1 3 15 1
16 5 0 13 2 0 15 1 1 14 1 2 15 2 3 15 2
16 5 0 13 2 0 15 1 1 14 1 2 15 3 3 15 1
16 5 0 13 2 0 15 1 1 14 2 2 15 2 3 15 1
16 5 0 13 2 0 15 1 1 14 3 2 15 1 3 15 1
16 5 0 13 2 0 15 2 1 14 1 2 15 2 3 15 1
16 5 0 13 2 0 15 2 1 14 2 2 15 1 3 15 1
16 5 0 13 2 0 15 3 1 14 1 2 15 1 3 15 1
16 5 0 13 3 0 15 1 1 14 1 2 15 2 3 15 1
16 5 0 13 3 0 15 1 1 14 2 2 15 1 3 15 1
16 5 0 13 3 0 15 2 1 14 1 2 15 1 3 15 1
16 5 0 13 4 0 15 1 1 14 1 2 15 1 3 15 1
16 5 0 13 1 1 14 1 2 15 2 3 15 2 4 15 2
16 5 0 13 1 1 14 1 2 15 3 3 15 2 4 15 1
16 5 0 13 1 1 14 1 2 15 4 3 15 1 4 15 1
16 5 0 13 2 1 14 1 2 15 2 3 15 2 4 15 1
16 5 0 13 2 1 14 1 2 15 3 3 15 1 4 15 1
16 5 0 13 2 1 14 2 2 15 2 3 15 1 4 15 1
16 5 0 13 3 1 14 1 2 15 2 3 15 1 4 15 1
16 5 0 13 3 1 14 2 2 15 1 3 15 1 4 15 1
16 5 0 13 4 1 14 1 2 15 1 3 15 1 4 15 1
16 5 0 13 1 0 15 1 1 14 1 1 15 4 13 15 1
16 5 0 13 1 0 15 1 1 14 2 1 15 3 13 15 1
16 5 0 13 1 0 15 1 1 14 3 1 15 2 13 15 1
16 5 0 13 1 0 15 1 1 14 4 1 15 1 13 15 1
16 5 0 13 1 0 15 2 1 14 1 1 15 2 13 15 2
16 5 0 13 1 0 15 2 1 14 1 1 15 3 13 15 1
16 5 0 13 1 0 15 2 1 14 2 1 15 1 13 15 2
16 5 0 13 1 0 15 2 1 14 2 1 15 2 13 15 1
16 5 0 13 1 0 15 2 1 14 3 1 15 1 13 15 1
16 5 0 13 1 0 15 3 1 14 1 1 15 1 13 15 2
16 5 0 13 1 0 15 3 1 14 1 1 15 2 13 15 1
16 5 0 13 1 0 15 3 1 14 2 1 15 1 13 15 1
16 5 0 13 1 0 15 4 1 14 1 1 15 1 13 15 1
16 5 0 13 2 0 15 1 1 14 1 1 15 3 13 15 1
16 5 0 13 2 0 15 1 1 14 2 1 15 2 13 15 1
16 5 0 13 2 0 15 1 1 14 3 1 15 1 13 15 1
16 5 0 13 2 0 15 2 1 14 1 1 15 1 13 15 2
16 5 0 13 2 0 15 2 1 14 1 1 15 2 13 15 1
16 5 0 13 2 0 15 2 1 14 2 1 15 1 13 15 1
16 5 0 13 2 0 15 3 1 14 1 1 15 1 13 15 1
16 5 0 13 3 0 15 1 1 14 1 1 15 2 13 15 1
16 5 0 13 3 0 15 1 1 14 2 1 15 1 13 15 1
16 5 0 13 3 0 15 2 1 14 1 1 15 1 13 15 1
16 5 0 13 4 0 15 1 1 14 1 1 15 1 13 15 1
16 5 0 13 1 0 15 1 1 14 1 2 15 4 13 15 1
16 5 0 13 1 0 15 1 1 14 2 2 15 3 13 15 1
16 5 0 13 1 0 15 1 1 14 3 2 15 2 13 15 1
16 5 0 13 1 0 15 1 1 14 4 2 15 1 13 15 1
16 5 0 13 1 0 15 2 1 14 1 2 15 2 13 15 2
16 5 0 13 1 0 15 2 1 14 1 2 15 3 13 15 1
16 5 0 13 1 0 15 2 1 14 2 2 15 1 13 15 2
16 5 0 13 1 0 15 2 1 14 2 2 15 2 13 15 1
16 5 0 13 1 0 15 2 1 14 3 2 15 1 13 15 1
16 5 0 13 1 0 15 3 1 14 1 2 15 1 13 15 2
16 5 0 13 1 0 15 3 1 14 1 2 15 2 13 15 1
16 5 0 13 1 0 15 3 1 14 2 2 15 1 13 15 1
16 5 0 13 1 0 15 4 1 14 1 2 15 1 13 15 1
16 5 0 13 2 0 15 1 1 14 1 2 15 3 13 15 1
16 5 0 13 2 0 15 1 1 14 2 2 15 2 13 15 1
16 5 0 13 2 0 15 1 1 14 3 2 15 1 13 15 1
16 5 0 13 2 0 15 2 1 14 1 2 15 1 13 15 2
16 5 0 13 2 0 15 2 1 14 1 2 15 2 13 15 1
16 5 0 13 2 0 15 2 1 14 2 2 15 1 13 15 1
16 5 0 13 2 0 15 3 1 14 1 2 15 1 13 15 1
16 5 0 13 3 0 15 1 1 14 1 2 15 2 13 15 1
16 5 0 13 3 0 15 1 1 14 2 2 15 1 13 15 1
16 5 0 13 3 0 15 2 1 14 1 2 15 1 13 15 1
16 5 0 13 4 0 15 1 1 14 1 2 15 1 13 15 1
16 6 0 13 1 0 15 1 1 14 1 1 15 1 2 15 2 3 15 2
16 6 0 13 1 0 15 1 1 14 1 1 15 1 2 15 3 3 15 1
16 6 0 13 1 0 15 2 1 14 1 1 15 1 2 15 2 3 15 1
16 6 0 13 1 0 15 2 1 14 1 1 15 2 2 15 1 3 15 1
16 6 0 13 1 0 15 3 1 14 1 1 15 1 2 15 1 3 15 1
16 6 0 13 2 0 15 1 1 14 1 1 15 1 2 15 2 3 15 1
16 6 0 13 2 0 15 1 1 14 1 1 15 2 2 15 1 3 15 1
16 6 0 13 2 0 15 1 1 14 2 1 15 1 2 15 1 3 15 1
16 6 0 13 2 0 15 2 1 14 1 1 15 1 2 15 1 3 15 1
16 6 0 13 3 0 15 1 1 14 1 1 15 1 2 15 1 3 15 1
16 6 0 13 1 0 15 1 1 14 1 2 15 2 3 15 2 4 15 1
16 6 0 13 1 0 15 1 1 14 1 2 15 3 3 15 1 4 15 1
16 6 0 13 1 0 15 1 1 14 2 2 15 2 3 15 1 4 15 1
16 6 0 13 1 0 15 1 1 14 3 2 15 1 3 15 1 4 15 1
16 6 0 13 1 0 15 2 1 14 1 2 15 2 3 15 1 4 15 1
16 6 0 13 1 0 15 2 1 14 2 2 15 1 3 15 1 4 15 1
16 6 0 13 1 0 15 3 1 14 1 2 15 1 3 15 1 4 15 1
16 6 0 13 2 0 15 1 1 14 1 2 15 2 3 15 1 4 15 1
16 6 0 13 2 0 15 1 1 14 2 2 15 1 3 15 1 4 15 1
16 6 0 13 2 0 15 2 1 14 1 2 15 1 3 15 1 4 15 1
16 6 0 13 3 0 15 1 1 14 1 2 15 1 3 15 1 4 15 1
16 6 0 13 1 1 14 1 2 15 2 3 15 2 4 15 1 5 15 1
16 6 0 13 1 1 14 1 2 15 3 3 15 1 4 15 1 5 15 1
16 6 0 13 2 1 14 1 2 15 2 3 15 1 4 15 1 5 15 1
16 6 0 13 2 1 14 2 2 15 1 3 15 1 4 15 1 5 15 1
16 6 0 13 3 1 14 1 2 15 1 3 15 1 4 15 1 5 15 1
16 6 0 13 1 0 15 1 1 14 1 1 15 1 2 15 3 13 15 1
16 6 0 13 1 0 15 1 1 14 1 1 15 2 2 15 2 13 15 1
16 6 0 13 1 0 15 1 1 14 1 1 15 3 2 15 1 13 15 1
16 6 0 13 1 0 15 1 1 14 2 1 15 1 2 15 2 13 15 1
16 6 0 13 1 0 15 1 1 14 2 1 15 2 2 15 1 13 15 1
16 6 0 13 1 0 15 1 1 14 3 1 15 1 2 15 1 13 15 1
16 6 0 13 1 0 15 2 1 14 1 1 15 1 2 15 1 13 15 2
16 6 0 13 1 0 15 2 1 14 1 1 15 1 2 15 2 13 15 1
16 6 0 13 1 0 15 2 1 14 1 1 15 2 2 15 1 13 15 1
16 6 0 13 1 0 15 2 1 14 2 1 15 1 2 15 1 13 15 1
16 6 0 13 1 0 15 3 1 14 1 1 15 1 2 15 1 13 15 1
16 6 0 13 2 0 15 1 1 14 1 1 15 1 2 15 2 13 15 1
16 6 0 13 2 0 15 1 1 14 1 1 15 2 2 15 1 13 15 1
16 6 0 13 2 0 15 1 1 14 2 1 15 1 2 15 1 13 15 1
16 6 0 13 2 0 15 2 1 14 1 1 15 1 2 15 1 13 15 1
16 6 0 13 3 0 15 1 1 14 1 1 15 1 2 15 1 13 15 1
16 6 0 13 1 0 15 1 1 14 1 2 15 2 3 15 2 13 15 1
16 6 0 13 1 0 15 1 1 14 1 2 15 3 3 15 1 13 15 1
16 6 0 13 1 0 15 1 1 14 2 2 15 2 3 15 1 13 15 1
16 6 0 13 1 0 15 1 1 14 3 2 15 1 3 15 1 13 15 1
16 6 0 13 1 0 15 2 1 14 1 2 15 1 3 15 1 13 15 2
16 6 0 13 1 0 15 2 1 14 1 2 15 2 3 15 1 13 15 1
16 6 0 13 1 0 15 2 1 14 2 2 15 1 3 15 1 13 15 1
16 6 0 13 1 0 15 3 1 14 1 2 15 1 3 15 1 13 15 1
16 6 0 13 2 0 15 1 1 14 1 2 15 2 3 15 1 13 15 1
16 6 0 13 2 0 15 1 1 14 2 2 15 1 3 15 1 13 15 1
16 6 0 13 2 0 15 2 1 14 1 2 15 1 3 15 1 13 15 1
16 6 0 13 3 0 15 1 1 14 1 2 15 1 3 15 1 13 15 1
16 6 0 13 1 0 15 2 1 14 1 1 15 1 13 15 2 14 15 1
16 6 0 13 1 0 15 2 1 14 1 1 15 2 13 15 1 14 15 1
16 6 0 13 1 0 15 3 1 14 1 1 15 1 13 15 1 14 15 1
16 6 0 13 2 0 15 1 1 14 1 1 15 2 13 15 1 14 15 1
16 6 0 13 2 0 15 1 1 14 2 1 15 1 13 15 1 14 15 1
16 6 0 13 2 0 15 2 1 14 1 1 15 1 13 15 1 14 15 1
16 6 0 13 3 0 15 1 1 14 1 1 15 1 13 15 1 14 15 1
16 7 0 13 1 0 15 1 1 14 1 1 15 1 2 15 2 3 15 1 4 15 1
16 7 0 13 1 0 15 2 1 14 1 1 15 1 2 15 1 3 15 1 4 15 1
16 7 0 13 2 0 15 1 1 14 1 1 15 1 2 15 1 3 15 1 4 15 1
16 7 0 13 1 0 15 1 1 14 1 2 15 2 3 15 1 4 15 1 5 15 1
16 7 0 13 1 0 15 1 1 14 2 2 15 1 3 15 1 4 15 1 5 15 1
16 7 0 13 1 0 15 2 1 14 1 2 15 1 3 15 1 4 15 1 5 15 1
16 7 0 13 2 0 15 1 1 14 1 2 15 1 3 15 1 4 15 1 5 15 1
16 7 0 13 1 1 14 1 2 15 2 3 15 1 4 15 1 5 15 1 6 15 1
16 7 0 13 2 1 14 1 2 15 1 3 15 1 4 15 1 5 15 1 6 15 1
16 7 0 13 1 0 15 1 1 14 1 1 15 1 2 15 2 3 15 1 13 15 1
16 7 0 13 1 0 15 1 1 14 1 1 15 2 2 15 1 3 15 1 13 15 1
16 7 0 13 1 0 15 1 1 14 2 1 15 1 2 15 1 3 15 1 13 15 1
16 7 0 13 1 0 15 2 1 14 1 1 15 1 2 15 1 3 15 1 13 15 1
16 7 0 13 2 0 15 1 1 14 1 1 15 1 2 15 1 3 15 1 13 15 1
16 7 0 13 1 0 15 1 1 14 1 2 15 2 3 15 1 4 15 1 13 15 1
16 7 0 13 1 0 15 1 1 14 2 2 15 1 3 15 1 4 15 1 13 15 1
16 7 0 13 1 0 15 2 1 14 1 2 15 1 3 15 1 4 15 1 13 15 1
16 7 0 13 2 0 15 1 1 14 1 2 15 1 3 15 1 4 15 1 13 15 1
16 7 0 13 1 0 15 1 1 14 1 1 15 1 2 15 2 13 15 1 14 15 1
16 7 0 13 1 0 15 2 1 14 1 1 15 1 2 15 1 13 15 1 14 15 1
16 7 0 13 2 0 15 1 1 14 1 1 15 1 2 15 1 13 15 1 14 15 1
16 8 0 13 1 0 15 1 1 14 1 1 15 1 2 15 1 3 15 1 4 15 1 5 15 1
16 8 0 13 1 0 15 1 1 14 1 2 15 1 3 15 1 4 15 1 5 15 1 6 15 1
16 8 0 13 1 1 14 1 2 15 1 3 15 1 4 15 1 5 15 1 6 15 1 7 15 1
16 8 0 13 1 0 15 1 1 14 1 1 15 1 2 15 1 3 15 1 4 15 1 13 15 1
16 8 0 13 1 0 15 1 1 14 1 2 15 1 3 15 1 4 15 1 5 15 1 13 15 1
16 8 0 13 1 0 15 1 1 14 1 1 15 1 2 15 1 3 15 1 13 15 1 14 15 1
16 5 0 13 2 0 14 2 1 14 1 1 15 2 13 15 1
16 5 0 13 2 0 14 2 1 14 2 1 15 1 13 15 1
16 5 0 13 3 0 14 1 1 14 2 1 15 1 13 15 1
16 5 0 13 3 0 14 2 1 14 1 1 15 1 13 15 1
16 5 0 13 4 0 14 1 1 14 1 1 15 1 13 15 1
16 6 0 13 1 0 14 1 0 15 1 1 14 3 1 15 1 2 15 1
16 6 0 13 1 0 14 1 0 15 2 1 14 2 1 15 1 2 15 1
16 6 0 13 1 0 14 1 0 15 3 1 14 1 1 15 1 2 15 1
16 6 0 13 1 0 14 2 0 15 1 1 14 1 1 15 2 2 15 1
16 6 0 13 1 0 14 2 0 15 1 1 14 2 1 15 1 2 15 1
16 6 0 13 1 0 14 2 0 15 2 1 14 1 1 15 1 2 15 1
16 6 0 13 1 0 14 3 0 15 1 1 14 1 1 15 1 2 15 1
16 6 0 13 2 0 14 1 0 15 1 1 14 1 1 15 1 2 15 2
16 6 0 13 2 0 14 1 0 15 1 1 14 1 1 15 2 2 15 1
16 6 0 13 2 0 14 1 0 15 1 1 14 2 1 15 1 2 15 1
16 6 0 13 2 0 14 1 0 15 2 1 14 1 1 15 1 2 15 1
16 6 0 13 2 0 14 2 0 15 1 1 14 1 1 15 1 2 15 1
16 6 0 13 3 0 14 1 0 15 1 1 14 1 1 15 1 2 15 1
16 6 0 13 1 0 14 1 1 14 1 1 15 1 2 15 2 3 15 2
16 6 0 13 1 0 14 1 1 14 1 1 15 1 2 15 3 3 15 1
16 6 0 13 1 0 14 1 1 14 1 1 15 2 2 15 2 3 15 1
16 6 0 13 1 0 14 1 1 14 1 1 15 3 2 15 1 3 15 1
16 6 0 13 1 0 14 1 1 14 2 1 15 1 2 15 2 3 15 1
16 6 0 13 1 0 14 1 1 14 2 1 15 2 2 15 1 3 15 1
16 6 0 13 1 0 14 1 1 14 3 1 15 1 2 15 1 3 15 1
16 6 0 13 1 0 14 2 1 14 1 1 15 1 2 15 2 3 15 1
16 6 0 13 1 0 14 2 1 14 1 1 15 2 2 15 1 3 15 1
16 6 0 13 1 0 14 2 1 14 2 1 15 1 2 15 1 3 15 1
16 6 0 13 1 0 14 3 1 14 1 1 15 1 2 15 1 3 15 1
16 6 0 13 2 0 14 1 1 14 1 1 15 1 2 15 2 3 15 1
16 6 0 13 2 0 14 1 1 14 1 1 15 2 2 15 1 3 15 1
16 6 0 13 2 0 14 1 1 14 2 1 15 1 2 15 1 3 15 1
16 6 0 13 2 0 14 2 1 14 1 1 15 1 2 15 1 3 15 1
16 6 0 13 3 0 14 1 1 14 1 1 15 1 2 15 1 3 15 1
16 6 0 13 1 0 14 1 1 14 1 2 15 2 3 15 2 4 15 1
16 6 0 13 1 0 14 1 1 14 1 2 15 3 3 15 1 4 15 1
16 6 0 13 1 0 14 2 1 14 1 2 15 2 3 15 1 4 15 1
16 6 0 13 1 0 14 3 1 14 1 2 15 1 3 15 1 4 15 1
16 6 0 13 2 0 14 1 1 14 1 2 15 2 3 15 1 4 15 1
16 6 0 13 2 0 14 1 1 14 2 2 15 1 3 15 1 4 15 1
16 6 0 13 2 0 14 2 1 14 1 2 15 1 3 15 1 4 15 1
16 6 0 13 3 0 14 1 1 14 1 2 15 1 3 15 1 4 15 1
16 6 0 13 1 0 14 1 0 15 1 1 14 3 1 15 1 13 15 1
16 6 0 13 1 0 14 1 0 15 2 1 14 2 1 15 1 13 15 1
16 6 0 13 1 0 14 1 0 15 3 1 14 1 1 15 1 13 15 1
16 6 0 13 1 0 14 2 0 15 1 1 14 1 1 15 2 13 15 1
16 6 0 13 1 0 14 2 0 15 1 1 14 2 1 15 1 13 15 1
16 6 0 13 1 0 14 2 0 15 2 1 14 1 1 15 1 13 15 1
16 6 0 13 1 0 14 3 0 15 1 1 14 1 1 15 1 13 15 1
16 6 0 13 2 0 14 1 0 15 1 1 14 1 1 15 1 13 15 2
16 6 0 13 2 0 14 1 0 15 1 1 14 1 1 15 2 13 15 1
16 6 0 13 2 0 14 1 0 15 1 1 14 2 1 15 1 13 15 1
16 6 0 13 2 0 14 1 0 15 2 1 14 1 1 15 1 13 15 1
16 6 0 13 2 0 14 2 0 15 1 1 14 1 1 15 1 13 15 1
16 6 0 13 3 0 14 1 0 15 1 1 14 1 1 15 1 13 15 1
16 6 0 13 1 0 14 1 1 14 1 1 15 1 2 15 3 13 15 1
16 6 0 13 1 0 14 1 1 14 1 1 15 2 2 15 1 13 15 2
16 6 0 13 1 0 14 1 1 14 1 1 15 2 2 15 2 13 15 1
16 6 0 13 1 0 14 1 1 14 1 1 15 3 2 15 1 13 15 1
16 6 0 13 1 0 14 2 1 14 1 1 15 1 2 15 2 13 15 1
16 6 0 13 1 0 14 2 1 14 1 1 15 2 2 15 1 13 15 1
16 6 0 13 1 0 14 3 1 14 1 1 15 1 2 15 1 13 15 1
16 6 0 13 2 0 14 1 1 14 1 1 15 1 2 15 1 13 15 2
16 6 0 13 2 0 14 1 1 14 1 1 15 1 2 15 2 13 15 1
16 6 0 13 2 0 14 1 1 14 1 1 15 2 2 15 1 13 15 1
16 6 0 13 2 0 14 1 1 14 2 1 15 1 2 15 1 13 15 1
16 6 0 13 2 0 14 2 1 14 1 1 15 1 2 15 1 13 15 1
16 6 0 13 3 0 14 1 1 14 1 1 15 1 2 15 1 13 15 1
16 6 0 13 1 0 14 1 0 15 1 1 14 1 1 15 1 14 15 3
16 6 0 13 1 0 14 1 0 15 1 1 14 2 1 15 1 14 15 2
16 6 0 13 1 0 14 1 0 15 1 1 14 2 1 15 2 14 15 1
16 6 0 13 1 0 14 1 0 15 1 1 14 3 1 15 1 14 15 1
16 6 0 13 1 0 14 2 0 15 1 1 14 1 1 15 1 14 15 2
16 6 0 13 1 0 14 2 0 15 1 1 14 1 1 15 2 14 15 1
16 6 0 13 1 0 14 2 0 15 1 1 14 2 1 15 1 14 15 1
16 6 0 13 1 0 14 2 0 15 2 1 14 1 1 15 1 14 15 1
16 6 0 13 1 0 14 3 0 15 1 1 14 1 1 15 1 14 15 1
16 6 0 13 2 0 14 1 0 15 1 1 14 1 1 15 1 14 15 2
16 6 0 13 2 0 14 1 0 15 1 1 14 2 1 15 1 14 15 1
16 6 0 13 2 0 14 2 0 15 1 1 14 1 1 15 1 14 15 1
16 6 0 13 3 0 14 1 0 15 1 1 14 1 1 15 1 14 15 1
16 6 0 13 1 0 14 2 0 15 2 1 14 1 2 15 1 14 15 1
16 6 0 13 1 0 14 3 0 15 1 1 14 1 2 15 1 14 15 1
16 6 0 13 2 0 14 1 0 15 1 1 14 1 2 15 1 14 15 2
16 6 0 13 2 0 14 1 0 15 1 1 14 2 2 15 1 14 15 1
16 6 0 13 2 0 14 2 0 15 1 1 14 1 2 15 1 14 15 1
16 6 0 13 3 0 14 1 0 15 1 1 14 1 2 15 1 14 15 1
16 7 0 13 1 0 14 1 0 15 1 1 14 1 1 15 1 2 15 2 3 15 1
16 7 0 13 1 0 14 1 0 15 1 1 14 1 1 15 2 2 15 1 3 15 1
16 7 0 13 1 0 14 1 0 15 1 1 14 2 1 15 1 2 15 1 3 15 1
16 7 0 13 1 0 14 1 0 15 2 1 14 1 1 15 1 2 15 1 3 15 1
16 7 0 13 1 0 14 2 0 15 1 1 14 1 1 15 1 2 15 1 3 15 1
16 7 0 13 2 0 14 1 0 15 1 1 14 1 1 15 1 2 15 1 3 15 1
16 7 0 13 1 0 14 1 0 15 1 1 14 1 2 15 2 3 15 1 4 15 1
16 7 0 13 1 0 14 1 0 15 1 1 14 2 2 15 1 3 15 1 4 15 1
16 7 0 13 1 0 14 1 0 15 2 1 14 1 2 15 1 3 15 1 4 15 1
16 7 0 13 1 0 14 2 0 15 1 1 14 1 2 15 1 3 15 1 4 15 1
16 7 0 13 2 0 14 1 0 15 1 1 14 1 2 15 1 3 15 1 4 15 1
16 7 0 13 1 0 14 1 1 14 1 1 15 1 2 15 2 3 15 1 4 15 1
16 7 0 13 1 0 14 1 1 14 1 1 15 2 2 15 1 3 15 1 4 15 1
16 7 0 13 1 0 14 1 1 14 2 1 15 1 2 15 1 3 15 1 4 15 1
16 7 0 13 1 0 14 2 1 14 1 1 15 1 2 15 1 3 15 1 4 15 1
16 7 0 13 2 0 14 1 1 14 1 1 15 1 2 15 1 3 15 1 4 15 1
16 7 0 13 1 0 14 1 1 14 1 2 15 2 3 15 1 4 15 1 5 15 1
16 7 0 13 1 0 14 2 1 14 1 2 15 1 3 15 1 4 15 1 5 15 1
16 7 0 13 2 0 14 1 1 14 1 2 15 1 3 15 1 4 15 1 5 15 1
16 7 0 13 1 0 14 1 0 15 1 1 14 1 1 15 1 2 15 1 13 15 2
16 7 0 13 1 0 14 1 0 15 1 1 14 1 1 15 1 2 15 2 13 15 1
16 7 0 13 1 0 14 1 0 15 1 1 14 1 1 15 2 2 15 1 13 15 1
16 7 0 13 1 0 14 1 0 15 1 1 14 2 1 15 1 2 15 1 13 15 1
16 7 0 13 1 0 14 1 0 15 2 1 14 1 1 15 1 2 15 1 13 15 1
16 7 0 13 1 0 14 2 0 15 1 1 14 1 1 15 1 2 15 1 13 15 1
16 7 0 13 2 0 14 1 0 15 1 1 14 1 1 15 1 2 15 1 13 15 1
16 7 0 13 1 0 14 1 0 15 1 1 14 1 2 15 1 3 15 1 13 15 2
16 7 0 13 1 0 14 1 0 15 1 1 14 1 2 15 2 3 15 1 13 15 1
16 7 0 13 1 0 14 1 0 15 1 1 14 2 2 15 1 3 15 1 13 15 1
16 7 0 13 1 0 14 1 0 15 2 1 14 1 2 15 1 3 15 1 13 15 1
16 7 0 13 1 0 14 2 0 15 1 1 14 1 2 15 1 3 15 1 13 15 1
16 7 0 13 2 0 14 1 0 15 1 1 14 1 2 15 1 3 15 1 13 15 1
16 7 0 13 1 0 14 1 1 14 1 1 15 1 2 15 2 3 15 1 13 15 1
16 7 0 13 1 0 14 1 1 14 1 1 15 2 2 15 1 3 15 1 13 15 1
16 7 0 13 1 0 14 2 1 14 1 1 15 1 2 15 1 3 15 1 13 15 1
16 7 0 13 2 0 14 1 1 14 1 1 15 1 2 15 1 3 15 1 13 15 1
16 7 0 13 1 0 14 1 0 15 1 1 14 1 1 15 1 2 15 1 14 15 2
16 7 0 13 1 0 14 1 0 15 1 1 14 1 1 15 1 2 15 2 14 15 1
16 7 0 13 1 0 14 1 0 15 1 1 14 1 1 15 2 2 15 1 14 15 1
16 7 0 13 1 0 14 1 0 15 1 1 14 2 1 15 1 2 15 1 14 15 1
16 7 0 13 1 0 14 1 0 15 2 1 14 1 1 15 1 2 15 1 14 15 1
16 7 0 13 1 0 14 2 0 15 1 1 14 1 1 15 1 2 15 1 14 15 1
16 7 0 13 2 0 14 1 0 15 1 1 14 1 1 15 1 2 15 1 14 15 1
16 7 0 13 1 0 14 1 0 15 1 1 14 1 2 15 2 3 15 1 14 15 1
16 7 0 13 1 0 14 1 0 15 2 1 14 1 2 15 1 3 15 1 14 15 1
16 7 0 13 1 0 14 2 0 15 1 1 14 1 2 15 1 3 15 1 14 15 1
16 7 0 13 2 0 14 1 0 15 1 1 14 1 2 15 1 3 15 1 14 15 1
16 7 0 13 1 0 14 1 0 15 1 1 14 1 1 15 2 13 15 1 14 15 1
16 7 0 13 1 0 14 1 0 15 2 1 14 1 1 15 1 13 15 1 14 15 1
16 7 0 13 1 0 14 2 0 15 1 1 14 1 1 15 1 13 15 1 14 15 1
16 7 0 13 2 0 14 1 0 15 1 1 14 1 1 15 1 13 15 1 14 15 1
16 8 0 13 1 0 14 1 0 15 1 1 14 1 1 15 1 2 15 1 3 15 1 4 15 1
16 8 0 13 1 0 14 1 0 15 1 1 14 1 2 15 1 3 15 1 4 15 1 5 15 1
16 8 0 13 1 0 14 1 1 14 1 1 15 1 2 15 1 3 15 1 4 15 1 5 15 1
16 8 0 13 1 0 14 1 1 14 1 2 15 1 3 15 1 4 15 1 5 15 1 6 15 1
16 8 0 13 1 0 14 1 0 15 1 1 14 1 1 15 1 2 15 1 3 15 1 13 15 1
16 8 0 13 1 0 14 1 0 15 1 1 14 1 2 15 1 3 15 1 4 15 1 13 15 1
16 8 0 13 1 0 14 1 1 14 1 1 15 1 2 15 1 3 15 1 4 15 1 13 15 1
16 8 0 13 1 0 14 1 0 15 1 1 14 1 1 15 1 2 15 1 3 15 1 14 15 1
16 8 0 13 1 0 14 1 0 15 1 1 14 1 2 15 1 3 15 1 4 15 1 14 15 1
16 8 0 13 1 0 14 1 0 15 1 1 14 1 1 15 1 2 15 1 13 15 1 14 15 1
16 5 0 13 1 0 15 1 1 14 1 1 15 4 2 14 1
16 5 0 13 1 0 15 2 1 14 1 1 15 3 2 14 1
16 5 0 13 1 0 15 2 1 14 2 1 15 2 2 14 1
16 5 0 13 1 0 15 3 1 14 1 1 15 2 2 14 1
16 5 0 13 1 0 15 3 1 14 2 1 15 1 2 14 1
16 5 0 13 1 0 15 4 1 14 1 1 15 1 2 14 1
16 5 0 13 2 0 15 1 1 14 1 1 15 2 2 14 2
16 5 0 13 2 0 15 1 1 14 1 1 15 3 2 14 1
16 5 0 13 2 0 15 1 1 14 2 1 15 2 2 14 1
16 5 0 13 2 0 15 1 1 14 3 1 15 1 2 14 1
16 5 0 13 2 0 15 2 1 14 1 1 15 1 2 14 2
16 5 0 13 2 0 15 2 1 14 1 1 15 2 2 14 1
16 5 0 13 2 0 15 2 1 14 2 1 15 1 2 14 1
16 5 0 13 2 0 15 3 1 14 1 1 15 1 2 14 1
16 5 0 13 3 0 15 1 1 14 1 1 15 1 2 14 2
16 5 0 13 3 0 15 1 1 14 1 1 15 2 2 14 1
16 5 0 13 3 0 15 1 1 14 2 1 15 1 2 14 1
16 5 0 13 3 0 15 2 1 14 1 1 15 1 2 14 1
16 5 0 13 4 0 15 1 1 14 1 1 15 1 2 14 1
16 5 0 13 1 1 14 2 1 15 2 2 14 2 2 15 1
16 5 0 13 1 1 14 3 1 15 1 2 14 1 2 15 2
16 5 0 13 1 1 14 3 1 15 2 2 14 1 2 15 1
16 5 0 13 1 1 14 4 1 15 1 2 14 1 2 15 1
16 5 0 13 2 1 14 2 1 15 1 2 14 1 2 15 2
16 5 0 13 2 1 14 2 1 15 2 2 14 1 2 15 1
16 5 0 13 2 1 14 3 1 15 1 2 14 1 2 15 1
16 5 0 13 3 1 14 2 1 15 1 2 14 1 2 15 1
16 5 0 13 4 1 14 1 1 15 1 2 14 1 2 15 1
16 5 0 13 1 0 15 1 1 14 3 2 14 2 3 15 1
16 5 0 13 1 0 15 1 1 14 4 2 14 1 3 15 1
16 5 0 13 1 0 15 2 1 14 2 2 14 2 3 15 1
16 5 0 13 1 0 15 2 1 14 3 2 14 1 3 15 1
16 5 0 13 1 0 15 3 1 14 2 2 14 1 3 15 1
16 5 0 13 1 0 15 4 1 14 1 2 14 1 3 15 1
16 5 0 13 2 0 15 1 1 14 2 2 14 1 3 15 2
16 5 0 13 2 0 15 1 1 14 2 2 14 2 3 15 1
16 5 0 13 2 0 15 1 1 14 3 2 14 1 3 15 1
16 5 0 13 2 0 15 2 1 14 1 2 14 1 3 15 2
16 5 0 13 2 0 15 2 1 14 2 2 14 1 3 15 1
16 5 0 13 2 0 15 3 1 14 1 2 14 1 3 15 1
16 5 0 13 3 0 15 1 1 14 1 2 14 1 3 15 2
16 5 0 13 3 0 15 1 1 14 2 2 14 1 3 15 1
16 5 0 13 3 0 15 2 1 14 1 2 14 1 3 15 1
16 5 0 13 4 0 15 1 1 14 1 2 14 1 3 15 1
16 5 0 13 1 1 14 2 2 14 2 3 15 2 4 15 1
16 5 0 13 1 1 14 3 2 14 1 3 15 2 4 15 1
16 5 0 13 1 1 14 3 2 14 2 3 15 1 4 15 1
16 5 0 13 1 1 14 4 2 14 1 3 15 1 4 15 1
16 5 0 13 2 1 14 2 2 14 1 3 15 2 4 15 1
16 5 0 13 2 1 14 2 2 14 2 3 15 1 4 15 1
16 5 0 13 2 1 14 3 2 14 1 3 15 1 4 15 1
16 5 0 13 3 1 14 2 2 14 1 3 15 1 4 15 1
16 5 0 13 4 1 14 1 2 14 1 3 15 1 4 15 1
16 5 0 13 1 0 15 1 1 14 3 2 14 2 13 15 1
16 5 0 13 1 0 15 1 1 14 4 2 14 1 13 15 1
16 5 0 13 2 0 15 1 1 14 2 2 14 2 13 15 1
16 5 0 13 2 0 15 1 1 14 3 2 14 1 13 15 1
16 5 0 13 2 0 15 2 1 14 1 2 14 1 13 15 2
16 5 0 13 2 0 15 2 1 14 2 2 14 1 13 15 1
16 5 0 13 3 0 15 1 1 14 2 2 14 1 13 15 1
16 5 0 13 3 0 15 2 1 14 1 2 14 1 13 15 1
16 5 0 13 4 0 15 1 1 14 1 2 14 1 13 15 1
16 6 0 13 1 0 15 1 1 14 1 1 15 2 2 14 1 2 15 2
16 6 0 13 1 0 15 1 1 14 1 1 15 3 2 14 1 2 15 1
16 6 0 13 1 0 15 1 1 14 2 1 15 1 2 14 1 2 15 2
16 6 0 13 1 0 15 1 1 14 2 1 15 1 2 14 2 2 15 1
16 6 0 13 1 0 15 1 1 14 2 1 15 2 2 14 1 2 15 1
16 6 0 13 1 0 15 1 1 14 3 1 15 1 2 14 1 2 15 1
16 6 0 13 1 0 15 2 1 14 1 1 15 2 2 14 1 2 15 1
16 6 0 13 1 0 15 2 1 14 2 1 15 1 2 14 1 2 15 1
16 6 0 13 1 0 15 3 1 14 1 1 15 1 2 14 1 2 15 1
16 6 0 13 2 0 15 1 1 14 1 1 15 2 2 14 1 2 15 1
16 6 0 13 2 0 15 1 1 14 2 1 15 1 2 14 1 2 15 1
16 6 0 13 2 0 15 2 1 14 1 1 15 1 2 14 1 2 15 1
16 6 0 13 3 0 15 1 1 14 1 1 15 1 2 14 1 2 15 1
16 6 0 13 1 0 15 1 1 14 1 1 15 1 2 14 1 3 15 3
16 6 0 13 1 0 15 1 1 14 1 1 15 1 2 14 2 3 15 2
16 6 0 13 1 0 15 1 1 14 1 1 15 1 2 14 3 3 15 1
16 6 0 13 1 0 15 1 1 14 1 1 15 2 2 14 1 3 15 2
16 6 0 13 1 0 15 1 1 14 1 1 15 2 2 14 2 3 15 1
16 6 0 13 1 0 15 1 1 14 1 1 15 3 2 14 1 3 15 1
16 6 0 13 1 0 15 1 1 14 2 1 15 1 2 14 1 3 15 2
16 6 0 13 1 0 15 1 1 14 2 1 15 1 2 14 2 3 15 1
16 6 0 13 1 0 15 1 1 14 2 1 15 2 2 14 1 3 15 1
16 6 0 13 1 0 15 1 1 14 3 1 15 1 2 14 1 3 15 1
16 6 0 13 1 0 15 2 1 14 1 1 15 1 2 14 1 3 15 2
16 6 0 13 1 0 15 2 1 14 1 1 15 1 2 14 2 3 15 1
16 6 0 13 1 0 15 2 1 14 1 1 15 2 2 14 1 3 15 1
16 6 0 13 1 0 15 2 1 14 2 1 15 1 2 14 1 3 15 1
16 6 0 13 1 0 15 3 1 14 1 1 15 1 2 14 1 3 15 1
16 6 0 13 2 0 15 1 1 14 1 1 15 1 2 14 1 3 15 2
16 6 0 13 2 0 15 1 1 14 1 1 15 1 2 14 2 3 15 1
16 6 0 13 2 0 15 1 1 14 1 1 15 2 2 14 1 3 15 1
16 6 0 13 2 0 15 1 1 14 2 1 15 1 2 14 1 3 15 1
16 6 0 13 2 0 15 2 1 14 1 1 15 1 2 14 1 3 15 1
16 6 0 13 3 0 15 1 1 14 1 1 15 1 2 14 1 3 15 1
16 6 0 13 1 1 14 1 1 15 1 2 14 1 2 15 1 3 15 3
16 6 0 13 1 1 14 1 1 15 2 2 14 1 2 15 1 3 15 2
16 6 0 13 1 1 14 1 1 15 2 2 14 1 2 15 2 3 15 1
16 6 0 13 1 1 14 1 1 15 3 2 14 1 2 15 1 3 15 1
16 6 0 13 1 1 14 2 1 15 1 2 14 1 2 15 1 3 15 2
16 6 0 13 1 1 14 2 1 15 1 2 14 1 2 15 2 3 15 1
16 6 0 13 1 1 14 2 1 15 1 2 14 2 2 15 1 3 15 1
16 6 0 13 1 1 14 2 1 15 2 2 14 1 2 15 1 3 15 1
16 6 0 13 1 1 14 3 1 15 1 2 14 1 2 15 1 3 15 1
16 6 0 13 2 1 14 1 1 15 1 2 14 1 2 15 1 3 15 2
16 6 0 13 2 1 14 1 1 15 2 2 14 1 2 15 1 3 15 1
16 6 0 13 2 1 14 2 1 15 1 2 14 1 2 15 1 3 15 1
16 6 0 13 3 1 14 1 1 15 1 2 14 1 2 15 1 3 15 1
16 6 0 13 1 0 15 1 1 14 1 2 14 1 3 15 2 4 15 2
16 6 0 13 1 0 15 1 1 14 1 2 14 1 3 15 3 4 15 1
16 6 0 13 1 0 15 1 1 14 2 2 14 1 3 15 2 4 15 1
16 6 0 13 1 0 15 1 1 14 2 2 14 2 3 15 1 4 15 1
16 6 0 13 1 0 15 1 1 14 3 2 14 1 3 15 1 4 15 1
16 6 0 13 1 0 15 2 1 14 1 2 14 1 3 15 2 4 15 1
16 6 0 13 1 0 15 2 1 14 2 2 14 1 3 15 1 4 15 1
16 6 0 13 1 0 15 3 1 14 1 2 14 1 3 15 1 4 15 1
16 6 0 13 2 0 15 1 1 14 1 2 14 1 3 15 2 4 15 1
16 6 0 13 2 0 15 1 1 14 2 2 14 1 3 15 1 4 15 1
16 6 0 13 2 0 15 2 1 14 1 2 14 1 3 15 1 4 15 1
16 6 0 13 3 0 15 1 1 14 1 2 14 1 3 15 1 4 15 1
16 6 0 13 1 1 14 1 1 15 1 2 14 1 3 15 2 4 15 2
16 6 0 13 1 1 14 1 1 15 1 2 14 1 3 15 3 4 15 1
16 6 0 13 1 1 14 1 1 15 1 2 14 2 3 15 2 4 15 1
16 6 0 13 1 1 14 1 1 15 1 2 14 3 3 15 1 4 15 1
16 6 0 13 1 1 14 1 1 15 2 2 14 1 3 15 2 4 15 1
16 6 0 13 1 1 14 1 1 15 2 2 14 2 3 15 1 4 15 1
16 6 0 13 1 1 14 1 1 15 3 2 14 1 3 15 1 4 15 1
16 6 0 13 1 1 14 2 1 15 1 2 14 1 3 15 2 4 15 1
16 6 0 13 1 1 14 2 1 15 1 2 14 2 3 15 1 4 15 1
16 6 0 13 1 1 14 2 1 15 2 2 14 1 3 15 1 4 15 1
16 6 0 13 1 1 14 3 1 15 1 2 14 1 3 15 1 4 15 1
16 6 0 13 2 1 14 1 1 15 1 2 14 1 3 15 2 4 15 1
16 6 0 13 2 1 14 1 1 15 1 2 14 2 3 15 1 4 15 1
16 6 0 13 2 1 14 1 1 15 2 2 14 1 3 15 1 4 15 1
16 6 0 13 2 1 14 2 1 15 1 2 14 1 3 15 1 4 15 1
16 6 0 13 3 1 14 1 1 15 1 2 14 1 3 15 1 4 15 1
16 6 0 13 1 1 14 1 2 14 1 3 15 2 4 15 2 5 15 1
16 6 0 13 1 1 14 1 2 14 1 3 15 3 4 15 1 5 15 1
16 6 0 13 1 1 14 2 2 14 1 3 15 2 4 15 1 5 15 1
16 6 0 13 1 1 14 2 2 14 2 3 15 1 4 15 1 5 15 1
16 6 0 13 1 1 14 3 2 14 1 3 15 1 4 15 1 5 15 1
16 6 0 13 2 1 14 1 2 14 1 3 15 2 4 15 1 5 15 1
16 6 0 13 2 1 14 2 2 14 1 3 15 1 4 15 1 5 15 1
16 6 0 13 3 1 14 1 2 14 1 3 15 1 4 15 1 5 15 1
16 6 0 13 1 0 15 1 1 14 1 1 15 1 2 14 3 13 15 1
16 6 0 13 1 0 15 1 1 14 1 1 15 2 2 14 2 13 15 1
16 6 0 13 1 0 15 1 1 14 1 1 15 3 2 14 1 13 15 1
16 6 0 13 1 0 15 1 1 14 2 1 15 1 2 14 2 13 15 1
16 6 0 13 1 0 15 1 1 14 2 1 15 2 2 14 1 13 15 1
16 6 0 13 1 0 15 1 1 14 3 1 15 1 2 14 1 13 15 1
16 6 0 13 1 0 15 2 1 14 1 1 15 1 2 14 1 13 15 2
16 6 0 13 1 0 15 2 1 14 1 1 15 1 2 14 2 13 15 1
16 6 0 13 1 0 15 2 1 14 1 1 15 2 2 14 1 13 15 1
16 6 0 13 1 0 15 2 1 14 2 1 15 1 2 14 1 13 15 1
16 6 0 13 1 0 15 3 1 14 1 1 15 1 2 14 1 13 15 1
16 6 0 13 2 0 15 1 1 14 1 1 15 1 2 14 2 13 15 1
16 6 0 13 2 0 15 1 1 14 1 1 15 2 2 14 1 13 15 1
16 6 0 13 2 0 15 1 1 14 2 1 15 1 2 14 1 13 15 1
16 6 0 13 2 0 15 2 1 14 1 1 15 1 2 14 1 13 15 1
16 6 0 13 3 0 15 1 1 14 1 1 15 1 2 14 1 13 15 1
16 6 0 13 1 0 15 1 1 14 1 2 14 1 3 15 3 13 15 1
16 6 0 13 1 0 15 1 1 14 2 2 14 1 3 15 2 13 15 1
16 6 0 13 1 0 15 1 1 14 2 2 14 2 3 15 1 13 15 1
16 6 0 13 1 0 15 1 1 14 3 2 14 1 3 15 1 13 15 1
16 6 0 13 1 0 15 2 1 14 1 2 14 1 3 15 1 13 15 2
16 6 0 13 1 0 15 2 1 14 1 2 14 1 3 15 2 13 15 1
16 6 0 13 1 0 15 2 1 14 2 2 14 1 3 15 1 13 15 1
16 6 0 13 1 0 15 3 1 14 1 2 14 1 3 15 1 13 15 1
16 6 0 13 2 0 15 1 1 14 1 2 14 1 3 15 2 13 15 1
16 6 0 13 2 0 15 1 1 14 2 2 14 1 3 15 1 13 15 1
16 6 0 13 2 0 15 2 1 14 1 2 14 1 3 15 1 13 15 1
16 6 0 13 3 0 15 1 1 14 1 2 14 1 3 15 1 13 15 1
16 6 0 13 1 0 15 1 1 14 1 1 15 1 2 14 1 14 15 3
16 6 0 13 1 0 15 1 1 14 1 1 15 1 2 14 2 14 15 2
16 6 0 13 1 0 15 1 1 14 1 1 15 1 2 14 3 14 15 1
16 6 0 13 1 0 15 1 1 14 1 1 15 2 2 14 1 14 15 2
16 6 0 13 1 0 15 1 1 14 1 1 15 2 2 14 2 14 15 1
16 6 0 13 1 0 15 1 1 14 1 1 15 3 2 14 1 14 15 1
16 6 0 13 1 0 15 1 1 14 2 1 15 1 2 14 1 14 15 2
16 6 0 13 1 0 15 1 1 14 2 1 15 1 2 14 2 14 15 1
16 6 0 13 1 0 15 1 1 14 2 1 15 2 2 14 1 14 15 1
16 6 0 13 1 0 15 1 1 14 3 1 15 1 2 14 1 14 15 1
16 6 0 13 1 0 15 2 1 14 1 1 15 1 2 14 1 14 15 2
16 6 0 13 1 0 15 2 1 14 1 1 15 1 2 14 2 14 15 1
16 6 0 13 1 0 15 2 1 14 1 1 15 2 2 14 1 14 15 1
16 6 0 13 1 0 15 2 1 14 2 1 15 1 2 14 1 14 15 1
16 6 0 13 1 0 15 3 1 14 1 1 15 1 2 14 1 14 15 1
16 6 0 13 2 0 15 1 1 14 1 1 15 1 2 14 1 14 15 2
16 6 0 13 2 0 15 1 1 14 1 1 15 1 2 14 2 14 15 1
16 6 0 13 2 0 15 1 1 14 1 1 15 2 2 14 1 14 15 1
16 6 0 13 2 0 15 1 1 14 2 1 15 1 2 14 1 14 15 1
16 6 0 13 2 0 15 2 1 14 1 1 15 1 2 14 1 14 15 1
16 6 0 13 3 0 15 1 1 14 1 1 15 1 2 14 1 14 15 1
16 6 0 13 1 1 14 1 1 15 1 2 14 1 2 15 1 14 15 3
16 6 0 13 1 1 14 2 1 15 1 2 14 1 2 15 1 14 15 2
16 6 0 13 1 1 14 2 1 15 1 2 14 1 2 15 2 14 15 1
16 6 0 13 1 1 14 2 1 15 1 2 14 2 2 15 1 14 15 1
16 6 0 13 1 1 14 2 1 15 2 2 14 1 2 15 1 14 15 1
16 6 0 13 1 1 14 3 1 15 1 2 14 1 2 15 1 14 15 1
16 6 0 13 2 1 14 1 1 15 1 2 14 1 2 15 1 14 15 2
16 6 0 13 2 1 14 2 1 15 1 2 14 1 2 15 1 14 15 1
16 6 0 13 3 1 14 1 1 15 1 2 14 1 2 15 1 14 15 1
16 6 0 13 1 0 15 1 1 14 1 2 14 1 3 15 1 14 15 3
16 6 0 13 1 0 15 1 1 14 1 2 14 1 3 15 2 14 15 2
16 6 0 13 1 0 15 1 1 14 1 2 14 1 3 15 3 14 15 1
16 6 0 13 1 0 15 1 1 14 2 2 14 1 3 15 1 14 15 2
16 6 0 13 1 0 15 1 1 14 2 2 14 1 3 15 2 14 15 1
16 6 0 13 1 0 15 1 1 14 2 2 14 2 3 15 1 14 15 1
16 6 0 13 1 0 15 1 1 14 3 2 14 1 3 15 1 14 15 1
16 6 0 13 1 0 15 2 1 14 1 2 14 1 3 15 1 14 15 2
16 6 0 13 1 0 15 2 1 14 1 2 14 1 3 15 2 14 15 1
16 6 0 13 1 0 15 2 1 14 2 2 14 1 3 15 1 14 15 1
16 6 0 13 1 0 15 3 1 14 1 2 14 1 3 15 1 14 15 1
16 6 0 13 2 0 15 1 1 14 1 2 14 1 3 15 1 14 15 2
16 6 0 13 2 0 15 1 1 14 1 2 14 1 3 15 2 14 15 1
16 6 0 13 2 0 15 1 1 14 2 2 14 1 3 15 1 14 15 1
16 6 0 13 2 0 15 2 1 14 1 2 14 1 3 15 1 14 15 1
16 6 0 13 3 0 15 1 1 14 1 2 14 1 3 15 1 14 15 1
16 6 0 13 1 1 14 1 1 15 1 2 14 1 3 15 1 14 15 3
16 6 0 13 1 1 14 1 1 15 1 2 14 2 3 15 1 14 15 2
16 6 0 13 1 1 14 1 1 15 1 2 14 2 3 15 2 14 15 1
16 6 0 13 1 1 14 1 1 15 1 2 14 3 3 15 1 14 15 1
16 6 0 13 1 1 14 2 1 15 1 2 14 1 3 15 1 14 15 2
16 6 0 13 1 1 14 2 1 15 1 2 14 1 3 15 2 14 15 1
16 6 0 13 1 1 14 2 1 15 1 2 14 2 3 15 1 14 15 1
16 6 0 13 1 1 14 2 1 15 2 2 14 1 3 15 1 14 15 1
16 6 0 13 1 1 14 3 1 15 1 2 14 1 3 15 1 14 15 1
16 6 0 13 2 1 14 1 1 15 1 2 14 1 3 15 1 14 15 2
16 6 0 13 2 1 14 1 1 15 1 2 14 2 3 15 1 14 15 1
16 6 0 13 2 1 14 2 1 15 1 2 14 1 3 15 1 14 15 1
16 6 0 13 3 1 14 1 1 15 1 2 14 1 3 15 1 14 15 1
16 6 0 13 1 1 14 1 2 14 1 3 15 1 4 15 1 14 15 3
16 6 0 13 1 1 14 2 2 14 1 3 15 1 4 15 1 14 15 2
16 6 0 13 1 1 14 2 2 14 1 3 15 2 4 15 1 14 15 1
16 6 0 13 1 1 14 2 2 14 2 3 15 1 4 15 1 14 15 1
16 6 0 13 1 1 14 3 2 14 1 3 15 1 4 15 1 14 15 1
16 6 0 13 2 1 14 1 2 14 1 3 15 1 4 15 1 14 15 2
16 6 0 13 2 1 14 2 2 14 1 3 15 1 4 15 1 14 15 1
16 6 0 13 3 1 14 1 2 14 1 3 15 1 4 15 1 14 15 1
16 6 0 13 1 0 15 1 1 14 1 2 14 1 13 15 1 14 15 3
16 6 0 13 1 0 15 1 1 14 2 2 14 1 13 15 1 14 15 2
16 6 0 13 1 0 15 1 1 14 2 2 14 2 13 15 1 14 15 1
16 6 0 13 1 0 15 1 1 14 3 2 14 1 13 15 1 14 15 1
16 6 0 13 1 0 15 2 1 14 1 2 14 1 13 15 1 14 15 2
16 6 0 13 1 0 15 2 1 14 1 2 14 1 13 15 2 14 15 1
16 6 0 13 1 0 15 2 1 14 2 2 14 1 13 15 1 14 15 1
16 6 0 13 1 0 15 3 1 14 1 2 14 1 13 15 1 14 15 1
16 6 0 13 2 0 15 1 1 14 1 2 14 1 13 15 1 14 15 2
16 6 0 13 2 0 15 1 1 14 2 2 14 1 13 15 1 14 15 1
16 6 0 13 2 0 15 2 1 14 1 2 14 1 13 15 1 14 15 1
16 6 0 13 3 0 15 1 1 14 1 2 14 1 13 15 1 14 15 1
16 7 0 13 1 0 15 1 1 14 1 1 15 1 2 14 1 2 15 1 3 15 2
16 7 0 13 1 0 15 1 1 14 1 1 15 2 2 14 1 2 15 1 3 15 1
16 7 0 13 1 0 15 1 1 14 2 1 15 1 2 14 1 2 15 1 3 15 1
16 7 0 13 1 0 15 2 1 14 1 1 15 1 2 14 1 2 15 1 3 15 1
16 7 0 13 2 0 15 1 1 14 1 1 15 1 2 14 1 2 15 1 3 15 1
16 7 0 13 1 0 15 1 1 14 1 1 15 1 2 14 1 3 15 2 4 15 1
16 7 0 13 1 0 15 1 1 14 1 1 15 1 2 14 2 3 15 1 4 15 1
16 7 0 13 1 0 15 1 1 14 1 1 15 2 2 14 1 3 15 1 4 15 1
16 7 0 13 1 0 15 1 1 14 2 1 15 1 2 14 1 3 15 1 4 15 1
16 7 0 13 1 0 15 2 1 14 1 1 15 1 2 14 1 3 15 1 4 15 1
16 7 0 13 2 0 15 1 1 14 1 1 15 1 2 14 1 3 15 1 4 15 1
16 7 0 13 1 1 14 1 1 15 1 2 14 1 2 15 1 3 15 2 4 15 1
16 7 0 13 1 1 14 1 1 15 2 2 14 1 2 15 1 3 15 1 4 15 1
16 7 0 13 1 1 14 2 1 15 1 2 14 1 2 15 1 3 15 1 4 15 1
16 7 0 13 2 1 14 1 1 15 1 2 14 1 2 15 1 3 15 1 4 15 1
16 7 0 13 1 0 15 1 1 14 1 2 14 1 3 15 2 4 15 1 5 15 1
16 7 0 13 1 0 15 1 1 14 2 2 14 1 3 15 1 4 15 1 5 15 1
16 7 0 13 1 0 15 2 1 14 1 2 14 1 3 15 1 4 15 1 5 15 1
16 7 0 13 2 0 15 1 1 14 1 2 14 1 3 15 1 4 15 1 5 15 1
16 7 0 13 1 1 14 1 1 15 1 2 14 1 3 15 2 4 15 1 5 15 1
16 7 0 13 1 1 14 1 1 15 1 2 14 2 3 15 1 4 15 1 5 15 1
16 7 0 13 1 1 14 1 1 15 2 2 14 1 3 15 1 4 15 1 5 15 1
16 7 0 13 1 1 14 2 1 15 1 2 14 1 3 15 1 4 15 1 5 15 1
16 7 0 13 2 1 14 1 1 15 1 2 14 1 3 15 1 4 15 1 5 15 1
16 7 0 13 1 1 14 1 2 14 1 3 15 2 4 15 1 5 15 1 6 15 1
16 7 0 13 1 1 14 2 2 14 1 3 15 1 4 15 1 5 15 1 6 15 1
16 7 0 13 2 1 14 1 2 14 1 3 15 1 4 15 1 5 15 1 6 15 1
16 7 0 13 1 0 15 1 1 14 1 1 15 2 2 14 1 2 15 1 13 15 1
16 7 0 13 1 0 15 1 1 14 2 1 15 1 2 14 1 2 15 1 13 15 1
16 7 0 13 1 0 15 2 1 14 1 1 15 1 2 14 1 2 15 1 13 15 1
16 7 0 13 2 0 15 1 1 14 1 1 15 1 2 14 1 2 15 1 13 15 1
16 7 0 13 1 0 15 1 1 14 1 1 15 1 2 14 1 3 15 2 13 15 1
16 7 0 13 1 0 15 1 1 14 1 1 15 1 2 14 2 3 15 1 13 15 1
16 7 0 13 1 0 15 1 1 14 1 1 15 2 2 14 1 3 15 1 13 15 1
16 7 0 13 1 0 15 1 1 14 2 1 15 1 2 14 1 3 15 1 13 15 1
16 7 0 13 1 0 15 2 1 14 1 1 15 1 2 14 1 3 15 1 13 15 1
16 7 0 13 2 0 15 1 1 14 1 1 15 1 2 14 1 3 15 1 13 15 1
16 7 0 13 1 0 15 1 1 14 1 2 14 1 3 15 2 4 15 1 13 15 1
16 7 0 13 1 0 15 1 1 14 2 2 14 1 3 15 1 4 15 1 13 15 1
16 7 0 13 1 0 15 2 1 14 1 2 14 1 3 15 1 4 15 1 13 15 1
16 7 0 13 2 0 15 1 1 14 1 2 14 1 3 15 1 4 15 1 13 15 1
16 7 0 13 1 0 15 1 1 14 1 1 15 1 2 14 1 2 15 1 14 15 2
16 7 0 13 1 0 15 1 1 14 1 1 15 2 2 14 1 2 15 1 14 15 1
16 7 0 13 1 0 15 1 1 14 2 1 15 1 2 14 1 2 15 1 14 15 1
16 7 0 13 1 0 15 2 1 14 1 1 15 1 2 14 1 2 15 1 14 15 1
16 7 0 13 2 0 15 1 1 14 1 1 15 1 2 14 1 2 15 1 14 15 1
16 7 0 13 1 0 15 1 1 14 1 1 15 1 2 14 1 3 15 1 14 15 2
16 7 0 13 1 0 15 1 1 14 1 1 15 1 2 14 1 3 15 2 14 15 1
16 7 0 13 1 0 15 1 1 14 1 1 15 1 2 14 2 3 15 1 14 15 1
16 7 0 13 1 0 15 1 1 14 1 1 15 2 2 14 1 3 15 1 14 15 1
16 7 0 13 1 0 15 1 1 14 2 1 15 1 2 14 1 3 15 1 14 15 1
16 7 0 13 1 0 15 2 1 14 1 1 15 1 2 14 1 3 15 1 14 15 1
16 7 0 13 2 0 15 1 1 14 1 1 15 1 2 14 1 3 15 1 14 15 1
16 7 0 13 1 1 14 1 1 15 1 2 14 1 2 15 1 3 15 1 14 15 2
16 7 0 13 1 1 14 1 1 15 1 2 14 1 2 15 1 3 15 2 14 15 1
16 7 0 13 1 1 14 1 1 15 2 2 14 1 2 15 1 3 15 1 14 15 1
16 7 0 13 1 1 14 2 1 15 1 2 14 1 2 15 1 3 15 1 14 15 1
16 7 0 13 2 1 14 1 1 15 1 2 14 1 2 15 1 3 15 1 14 15 1
16 7 0 13 1 0 15 1 1 14 1 2 14 1 3 15 1 4 15 1 14 15 2
16 7 0 13 1 0 15 1 1 14 1 2 14 1 3 15 2 4 15 1 14 15 1
16 7 0 13 1 0 15 1 1 14 2 2 14 1 3 15 1 4 15 1 14 15 1
16 7 0 13 1 0 15 2 1 14 1 2 14 1 3 15 1 4 15 1 14 15 1
16 7 0 13 2 0 15 1 1 14 1 2 14 1 3 15 1 4 15 1 14 15 1
16 7 0 13 1 1 14 1 1 15 1 2 14 1 3 15 1 4 15 1 14 15 2
16 7 0 13 1 1 14 1 1 15 1 2 14 1 3 15 2 4 15 1 14 15 1
16 7 0 13 1 1 14 1 1 15 1 2 14 2 3 15 1 4 15 1 14 15 1
16 7 0 13 1 1 14 1 1 15 2 2 14 1 3 15 1 4 15 1 14 15 1
16 7 0 13 1 1 14 2 1 15 1 2 14 1 3 15 1 4 15 1 14 15 1
16 7 0 13 2 1 14 1 1 15 1 2 14 1 3 15 1 4 15 1 14 15 1
16 7 0 13 1 1 14 1 2 14 1 3 15 1 4 15 1 5 15 1 14 15 2
16 7 0 13 1 1 14 1 2 14 1 3 15 2 4 15 1 5 15 1 14 15 1
16 7 0 13 1 1 14 2 2 14 1 3 15 1 4 15 1 5 15 1 14 15 1
16 7 0 13 2 1 14 1 2 14 1 3 15 1 4 15 1 5 15 1 14 15 1
16 7 0 13 1 0 15 1 1 14 1 1 15 1 2 14 1 13 15 1 14 15 2
16 7 0 13 1 0 15 1 1 14 1 1 15 1 2 14 2 13 15 1 14 15 1
16 7 0 13 1 0 15 1 1 14 1 1 15 2 2 14 1 13 15 1 14 15 1
16 7 0 13 1 0 15 1 1 14 2 1 15 1 2 14 1 13 15 1 14 15 1
16 7 0 13 1 0 15 2 1 14 1 1 15 1 2 14 1 13 15 1 14 15 1
16 7 0 13 2 0 15 1 1 14 1 1 15 1 2 14 1 13 15 1 14 15 1
16 7 0 13 1 0 15 1 1 14 1 2 14 1 3 15 1 13 15 1 14 15 2
16 7 0 13 1 0 15 1 1 14 1 2 14 1 3 15 2 13 15 1 14 15 1
16 7 0 13 1 0 15 1 1 14 2 2 14 1 3 15 1 13 15 1 14 15 1
16 7 0 13 1 0 15 2 1 14 1 2 14 1 3 15 1 13 15 1 14 15 1
16 7 0 13 2 0 15 1 1 14 1 2 14 1 3 15 1 13 15 1 14 15 1
16 8 0 13 1 0 15 1 1 14 1 1 15 1 2 14 1 2 15 1 3 15 1 4 15 1
16 8 0 13 1 0 15 1 1 14 1 1 15 1 2 14 1 3 15 1 4 15 1 5 15 1
16 8 0 13 1 1 14 1 1 15 1 2 14 1 2 15 1 3 15 1 4 15 1 5 15 1
16 8 0 13 1 0 15 1 1 14 1 2 14 1 3 15 1 4 15 1 5 15 1 6 15 1
16 8 0 13 1 1 14 1 1 15 1 2 14 1 3 15 1 4 15 1 5 15 1 6 15 1
16 8 0 13 1 1 14 1 2 14 1 3 15 1 4 15 1 5 15 1 6 15 1 7 15 1
16 8 0 13 1 0 15 1 1 14 1 1 15 1 2 14 1 2 15 1 3 15 1 13 15 1
16 8 0 13 1 0 15 1 1 14 1 1 15 1 2 14 1 3 15 1 4 15 1 13 15 1
16 8 0 13 1 0 15 1 1 14 1 2 14 1 3 15 1 4 15 1 5 15 1 13 15 1
16 8 0 13 1 0 15 1 1 14 1 1 15 1 2 14 1 2 15 1 3 15 1 14 15 1
16 8 0 13 1 0 15 1 1 14 1 1 15 1 2 14 1 3 15 1 4 15 1 14 15 1
16 8 0 13 1 1 14 1 1 15 1 2 14 1 2 15 1 3 15 1 4 15 1 14 15 1
16 8 0 13 1 0 15 1 1 14 1 2 14 1 3 15 1 4 15 1 5 15 1 14 15 1
16 8 0 13 1 1 14 1 1 15 1 2 14 1 3 15 1 4 15 1 5 15 1 14 15 1
16 8 0 13 1 1 14 1 2 14 1 3 15 1 4 15 1 5 15 1 6 15 1 14 15 1
16 8 0 13 1 0 15 1 1 14 1 1 15 1 2 14 1 2 15 1 13 15 1 14 15 1
16 8 0 13 1 0 15 1 1 14 1 1 15 1 2 14 1 3 15 1 13 15 1 14 15 1
16 8 0 13 1 0 15 1 1 14 1 2 14 1 3 15 1 4 15 1 13 15 1 14 15 1
16 6 0 13 1 0 14 1 1 15 2 2 15 2 3 15 1 13 14 1
16 6 0 13 1 0 14 1 1 15 3 2 15 1 3 15 1 13 14 1
16 6 0 13 2 0 14 1 1 15 2 2 15 1 3 15 1 13 14 1
16 6 0 13 2 0 14 2 1 15 1 2 15 1 3 15 1 13 14 1
16 6 0 13 3 0 14 1 1 15 1 2 15 1 3 15 1 13 14 1
16 6 0 13 2 0 14 1 0 15 1 13 14 1 13 15 1 14 15 2
16 6 0 13 2 0 14 2 0 15 1 13 14 1 13 15 1 14 15 1
16 6 0 13 3 0 14 1 0 15 1 13 14 1 13 15 1 14 15 1
16 7 0 13 1 0 14 1 0 15 1 1 15 1 2 15 1 3 15 1 13 14 2
16 7 0 13 1 0 14 1 0 15 1 1 15 2 2 15 1 3 15 1 13 14 1
16 7 0 13 1 0 14 1 0 15 2 1 15 1 2 15 1 3 15 1 13 14 1
16 7 0 13 2 0 14 1 0 15 1 1 15 1 2 15 1 3 15 1 13 14 1
16 7 0 13 1 0 14 1 1 15 2 2 15 1 3 15 1 4 15 1 13 14 1
16 7 0 13 2 0 14 1 1 15 1 2 15 1 3 15 1 4 15 1 13 14 1
16 7 0 13 1 0 14 1 0 15 1 1 15 2 2 15 1 13 14 1 13 15 1
16 7 0 13 1 0 14 1 0 15 2 1 15 1 2 15 1 13 14 1 13 15 1
16 7 0 13 1 0 14 2 0 15 1 1 15 1 2 15 1 13 14 1 13 15 1
16 7 0 13 2 0 14 1 0 15 1 1 15 1 2 15 1 13 14 1 13 15 1
16 7 0 13 1 0 14 1 0 15 1 1 15 2 13 14 1 13 15 1 14 15 1
16 7 0 13 1 0 14 1 0 15 2 1 15 1 13 14 1 13 15 1 14 15 1
16 7 0 13 2 0 14 1 0 15 1 1 15 1 13 14 1 13 15 1 14 15 1
16 8 0 13 1 0 14 1 0 15 1 1 15 1 2 15 1 3 15 1 4 15 1 13 14 1
16 8 0 13 1 0 14 1 1 15 1 2 15 1 3 15 1 4 15 1 5 15 1 13 14 1
16 8 0 13 1 0 14 1 0 15 1 1 15 1 2 15 1 3 15 1 13 14 1 13 15 1
16 8 0 13 1 0 14 1 0 15 1 1 15 1 2 15 1 13 14 1 13 15 1 14 15 1
16 7 0 13 1 0 14 1 1 14 2 1 15 1 2 14 1 2 15 1 13 15 1
16 7 0 13 1 0 14 2 1 14 1 1 15 1 2 14 1 2 15 1 13 15 1
16 7 0 13 2 0 14 1 1 14 1 1 15 1 2 14 1 2 15 1 13 15 1
16 7 0 13 1 0 14 1 1 14 1 1 15 1 2 14 2 3 15 1 13 15 1
16 7 0 13 1 0 14 1 1 14 2 1 15 1 2 14 1 3 15 1 13 15 1
16 7 0 13 1 0 14 2 1 14 1 1 15 1 2 14 1 3 15 1 13 15 1
16 7 0 13 2 0 14 1 1 14 1 1 15 1 2 14 1 3 15 1 13 15 1
16 7 0 13 1 0 14 1 1 14 2 2 14 1 3 15 1 4 15 1 13 15 1
16 7 0 13 1 0 14 2 1 14 1 2 14 1 3 15 1 4 15 1 13 15 1
16 7 0 13 2 0 14 1 1 14 1 2 14 1 3 15 1 4 15 1 13 15 1
16 8 0 13 1 0 14 1 0 15 1 1 14 1 1 15 1 2 14 1 2 15 1 3 15 1
16 8 0 13 1 0 14 1 0 15 1 1 14 1 1 15 1 2 14 1 3 15 1 4 15 1
16 8 0 13 1 0 14 1 1 14 1 1 15 1 2 14 1 2 15 1 3 15 1 4 15 1
16 8 0 13 1 0 14 1 0 15 1 1 14 1 2 14 1 3 15 1 4 15 1 5 15 1
16 8 0 13 1 0 14 1 1 14 1 1 15 1 2 14 1 3 15 1 4 15 1 5 15 1
16 8 0 13 1 0 14 1 1 14 1 2 14 1 3 15 1 4 15 1 5 15 1 6 15 1
16 8 0 13 1 0 14 1 0 15 1 1 14 1 1 15 1 2 14 1 2 15 1 13 15 1
16 8 0 13 1 0 14 1 0 15 1 1 14 1 1 15 1 2 14 1 3 15 1 13 15 1
16 8 0 13 1 0 14 1 1 14 1 1 15 1 2 14 1 2 15 1 3 15 1 13 15 1
16 8 0 13 1 0 14 1 0 15 1 1 14 1 2 14 1 3 15 1 4 15 1 13 15 1
16 8 0 13 1 0 14 1 1 14 1 1 15 1 2 14 1 3 15 1 4 15 1 13 15 1
16 8 0 13 1 0 14 1 1 14 1 2 14 1 3 15 1 4 15 1 5 15 1 13 15 1
16 8 0 13 1 0 14 1 0 15 1 1 14 1 1 15 1 2 14 1 2 15 1 14 15 1
16 8 0 13 1 0 14 1 0 15 1 1 14 1 1 15 1 2 14 1 3 15 1 14 15 1
16 8 0 13 1 0 14 1 0 15 1 1 14 1 2 14 1 3 15 1 4 15 1 14 15 1
16 8 0 13 1 0 14 1 0 15 1 1 14 1 1 15 1 2 14 1 13 15 1 14 15 1
16 8 0 13 1 0 14 1 1 14 1 1 15 1 2 14 1 2 15 1 13 15 1 14 15 1
16 8 0 13 1 0 14 1 0 15 1 1 14 1 2 14 1 3 15 1 13 15 1 14 15 1
16 8 0 13 1 0 14 1 1 14 1 1 15 1 2 14 1 3 15 1 13 15 1 14 15 1
16 8 0 13 1 0 14 1 1 14 1 2 14 1 3 15 1 4 15 1 13 15 1 14 15 1
16 7 0 13 1 0 15 1 1 14 1 1 15 1 2 14 1 2 15 1 3 14 2
16 7 0 13 1 0 15 1 1 14 1 1 15 2 2 14 1 2 15 1 3 14 1
16 7 0 13 1 0 15 1 1 14 2 1 15 1 2 14 1 2 15 1 3 14 1
16 7 0 13 1 0 15 2 1 14 1 1 15 1 2 14 1 2 15 1 3 14 1
16 7 0 13 2 0 15 1 1 14 1 1 15 1 2 14 1 2 15 1 3 14 1
16 7 0 13 1 1 14 2 1 15 1 2 14 1 2 15 1 3 14 1 3 15 1
16 7 0 13 2 1 14 1 1 15 1 2 14 1 2 15 1 3 14 1 3 15 1
16 7 0 13 1 0 15 1 1 14 1 1 15 1 2 14 1 3 14 1 4 15 2
16 7 0 13 1 0 15 1 1 14 1 1 15 1 2 14 2 3 14 1 4 15 1
16 7 0 13 1 0 15 1 1 14 1 1 15 2 2 14 1 3 14 1 4 15 1
16 7 0 13 1 0 15 1 1 14 2 1 15 1 2 14 1 3 14 1 4 15 1
16 7 0 13 1 0 15 2 1 14 1 1 15 1 2 14 1 3 14 1 4 15 1
16 7 0 13 2 0 15 1 1 14 1 1 15 1 2 14 1 3 14 1 4 15 1
16 7 0 13 1 1 14 1 1 15 1 2 14 1 2 15 1 3 14 2 4 15 1
16 7 0 13 1 1 14 2 1 15 1 2 14 1 2 15 1 3 14 1 4 15 1
16 7 0 13 2 1 14 1 1 15 1 2 14 1 2 15 1 3 14 1 4 15 1
16 7 0 13 1 0 15 1 1 14 1 2 14 1 3 14 1 4 15 2 5 15 1
16 7 0 13 1 0 15 1 1 14 2 2 14 1 3 14 1 4 15 1 5 15 1
16 7 0 13 1 0 15 2 1 14 1 2 14 1 3 14 1 4 15 1 5 15 1
16 7 0 13 2 0 15 1 1 14 1 2 14 1 3 14 1 4 15 1 5 15 1
16 7 0 13 1 1 14 1 1 15 1 2 14 2 3 14 1 4 15 1 5 15 1
16 7 0 13 1 1 14 2 1 15 1 2 14 1 3 14 1 4 15 1 5 15 1
16 7 0 13 2 1 14 1 1 15 1 2 14 1 3 14 1 4 15 1 5 15 1
16 7 0 13 1 1 14 2 2 14 1 3 14 1 4 15 1 5 15 1 6 15 1
16 7 0 13 2 1 14 1 2 14 1 3 14 1 4 15 1 5 15 1 6 15 1
16 7 0 13 1 0 15 1 1 14 1 1 15 1 2 14 2 3 14 1 13 15 1
16 7 0 13 1 0 15 1 1 14 1 1 15 2 2 14 1 3 14 1 13 15 1
16 7 0 13 1 0 15 1 1 14 2 1 15 1 2 14 1 3 14 1 13 15 1
16 7 0 13 1 0 15 2 1 14 1 1 15 1 2 14 1 3 14 1 13 15 1
16 7 0 13 2 0 15 1 1 14 1 1 15 1 2 14 1 3 14 1 13 15 1
16 7 0 13 1 0 15 1 1 14 1 2 14 1 3 14 1 4 15 2 13 15 1
16 7 0 13 1 0 15 1 1 14 2 2 14 1 3 14 1 4 15 1 13 15 1
16 7 0 13 1 0 15 2 1 14 1 2 14 1 3 14 1 4 15 1 13 15 1
16 7 0 13 2 0 15 1 1 14 1 2 14 1 3 14 1 4 15 1 13 15 1
16 8 0 13 1 0 15 1 1 14 1 1 15 1 2 14 1 2 15 1 3 14 1 3 15 1
16 8 0 13 1 0 15 1 1 14 1 1 15 1 2 14 1 2 15 1 3 14 1 4 15 1
16 8 0 13 1 1 14 1 1 15 1 2 14 1 2 15 1 3 14 1 3 15 1 4 15 1
16 8 0 13 1 0 15 1 1 14 1 1 15 1 2 14 1 3 14 1 4 15 1 5 15 1
16 8 0 13 1 1 14 1 1 15 1 2 14 1 2 15 1 3 14 1 4 15 1 5 15 1
16 8 0 13 1 0 15 1 1 14 1 2 14 1 3 14 1 4 15 1 5 15 1 6 15 1
16 8 0 13 1 1 14 1 1 15 1 2 14 1 3 14 1 4 15 1 5 15 1 6 15 1
16 8 0 13 1 1 14 1 2 14 1 3 14 1 4 15 1 5 15 1 6 15 1 7 15 1
16 8 0 13 1 0 15 1 1 14 1 1 15 1 2 14 1 2 15 1 3 14 1 13 15 1
16 8 0 13 1 0 15 1 1 14 1 1 15 1 2 14 1 3 14 1 4 15 1 13 15 1
16 8 0 13 1 0 15 1 1 14 1 2 14 1 3 14 1 4 15 1 5 15 1 13 15 1
16 8 0 13 1 0 15 1 1 14 1 1 15 1 2 14 1 2 15 1 3 14 1 14 15 1
16 8 0 13 1 1 14 1 1 15 1 2 14 1 2 15 1 3 14 1 3 15 1 14 15 1
16 8 0 13 1 0 15 1 1 14 1 1 15 1 2 14 1 3 14 1 4 15 1 14 15 1
16 8 0 13 1 1 14 1 1 15 1 2 14 1 2 15 1 3 14 1 4 15 1 14 15 1
16 8 0 13 1 0 15 1 1 14 1 2 14 1 3 14 1 4 15 1 5 15 1 14 15 1
16 8 0 13 1 1 14 1 1 15 1 2 14 1 3 14 1 4 15 1 5 15 1 14 15 1
16 8 0 13 1 1 14 1 2 14 1 3 14 1 4 15 1 5 15 1 6 15 1 14 15 1
16 8 0 13 1 0 15 1 1 14 1 1 15 1 2 14 1 3 14 1 13 15 1 14 15 1
16 8 0 13 1 0 15 1 1 14 1 2 14 1 3 14 1 4 15 1 13 15 1 14 15 1
16 8 0 13 1 0 14 1 0 15 1 1 14 1 1 15 1 2 15 1 3 15 1 13 14 1
16 8 0 13 1 0 14 1 0 15 1 1 14 1 2 15 1 3 15 1 4 15 1 13 14 1
16 8 0 13 1 0 14 1 1 14 1 1 15 1 2 15 1 3 15 1 4 15 1 13 14 1
16 8 0 13 1 0 14 1 1 14 1 2 15 1 3 15 1 4 15 1 5 15 1 13 14 1
16 8 0 13 1 0 14 1 0 15 1 1 14 1 1 15 1 2 15 1 13 14 1 13 15 1
16 8 0 13 1 0 14 1 0 15 1 1 14 1 2 15 1 3 15 1 13 14 1 13 15 1
16 8 0 13 1 0 14 1 0 15 1 1 14 1 1 15 1 13 14 1 13 15 1 14 15 1
16 8 0 13 1 0 14 1 0 15 1 1 14 1 2 15 1 13 14 1 13 15 1 14 15 1
16 7 0 13 1 0 14 1 0 15 1 1 13 1 1 14 1 1 15 1 2 15 2
16 7 0 13 1 0 14 1 0 15 2 1 13 1 1 14 1 1 15 1 2 15 1
16 7 0 13 2 0 14 1 0 15 1 1 13 1 1 14 1 1 15 1 2 15 1
16 7 0 13 1 0 14 1 1 13 1 1 14 1 2 15 2 3 15 1 4 15 1
16 7 0 13 2 0 14 1 1 13 1 1 14 1 2 15 1 3 15 1 4 15 1
16 7 0 13 1 0 14 1 0 15 1 1 13 1 1 14 1 1 15 1 13 15 2
16 7 0 13 1 0 14 2 0 15 1 1 13 1 1 14 1 1 15 1 13 15 1
16 7 0 13 2 0 14 1 0 15 1 1 13 1 1 14 1 1 15 1 13 15 1
16 8 0 13 1 0 14 1 0 15 1 1 13 1 1 14 1 1 15 1 2 15 1 3 15 1
16 8 0 13 1 0 14 1 0 15 1 1 13 1 1 14 1 2 15 1 3 15 1 4 15 1
16 8 0 13 1 0 14 1 1 13 1 1 14 1 2 15 1 3 15 1 4 15 1 5 15 1
16 8 0 13 1 0 14 1 0 15 1 1 13 1 1 14 1 1 15 1 2 15 1 13 15 1
16 8 0 13 1 0 14 1 0 15 1 1 13 1 1 14 1 2 15 1 3 15 1 13 15 1
16 8 0 13 1 0 14 1 0 15 1 1 13 1 1 14 1 1 15 1 13 15 1 14 15 1
16 6 0 13 2 0 14 1 1 13 1 1 15 1 2 14 1 2 15 2
16 6 0 13 2 0 14 1 1 13 1 1 15 2 2 14 1 2 15 1
16 6 0 13 2 0 14 2 1 13 1 1 15 1 2 14 1 2 15 1
16 6 0 13 3 0 14 1 1 13 1 1 15 1 2 14 1 2 15 1
16 7 0 13 1 0 14 1 0 15 1 1 13 2 1 15 1 2 14 1 2 15 1
16 7 0 13 1 0 14 1 0 15 2 1 13 1 1 15 1 2 14 1 2 15 1
16 7 0 13 2 0 14 1 0 15 1 1 13 1 1 15 1 2 14 1 2 15 1
16 7 0 13 1 0 14 1 1 13 1 1 15 1 2 14 1 2 15 1 3 15 2
16 7 0 13 1 0 14 1 1 13 1 1 15 2 2 14 1 2 15 1 3 15 1
16 7 0 13 1 0 14 1 1 13 2 1 15 1 2 14 1 2 15 1 3 15 1
16 7 0 13 2 0 14 1 1 13 1 1 15 1 2 14 1 2 15 1 3 15 1
16 7 0 13 1 0 14 1 1 13 1 1 15 1 2 14 1 3 15 2 4 15 1
16 7 0 13 1 0 14 1 1 13 1 1 15 1 2 14 2 3 15 1 4 15 1
16 7 0 13 1 0 14 1 1 13 1 1 15 2 2 14 1 3 15 1 4 15 1
16 7 0 13 1 0 14 1 1 13 2 1 15 1 2 14 1 3 15 1 4 15 1
16 7 0 13 1 0 14 2 1 13 1 1 15 1 2 14 1 3 15 1 4 15 1
16 7 0 13 2 0 14 1 1 13 1 1 15 1 2 14 1 3 15 1 4 15 1
16 7 0 13 1 0 14 1 1 13 1 2 14 1 3 15 2 4 15 1 5 15 1
16 7 0 13 1 0 14 1 1 13 2 2 14 1 3 15 1 4 15 1 5 15 1
16 7 0 13 2 0 14 1 1 13 1 2 14 1 3 15 1 4 15 1 5 15 1
16 7 0 13 1 0 14 1 0 15 1 1 13 1 2 14 2 2 15 1 13 15 1
16 7 0 13 1 0 14 1 0 15 1 1 13 2 2 14 1 2 15 1 13 15 1
16 7 0 13 1 0 14 1 0 15 2 1 13 1 2 14 1 2 15 1 13 15 1
16 7 0 13 1 0 14 2 0 15 1 1 13 1 2 14 1 2 15 1 13 15 1
16 7 0 13 2 0 14 1 0 15 1 1 13 1 2 14 1 2 15 1 13 15 1
16 7 0 13 1 0 14 1 1 13 1 1 15 1 2 14 1 2 15 1 13 15 2
16 7 0 13 1 0 14 1 1 13 2 1 15 1 2 14 1 2 15 1 13 15 1
16 7 0 13 1 0 14 2 1 13 1 1 15 1 2 14 1 2 15 1 13 15 1
16 7 0 13 2 0 14 1 1 13 1 1 15 1 2 14 1 2 15 1 13 15 1
16 7 0 13 1 0 14 1 1 13 1 2 14 1 2 15 1 3 15 1 13 15 2
16 7 0 13 1 0 14 1 1 13 2 2 14 1 2 15 1 3 15 1 13 15 1
16 7 0 13 1 0 14 2 1 13 1 2 14 1 2 15 1 3 15 1 13 15 1
16 7 0 13 2 0 14 1 1 13 1 2 14 1 2 15 1 3 15 1 13 15 1
16 7 0 13 1 0 14 1 0 15 1 1 13 2 2 14 1 13 15 1 14 15 1
16 7 0 13 1 0 14 1 0 15 2 1 13 1 2 14 1 13 15 1 14 15 1
16 7 0 13 2 0 14 1 0 15 1 1 13 1 2 14 1 13 15 1 14 15 1
16 7 0 13 1 0 14 1 1 13 1 1 15 1 2 14 1 13 15 1 14 15 2
16 7 0 13 1 0 14 1 1 13 1 1 15 1 2 14 1 13 15 2 14 15 1
16 7 0 13 1 0 14 1 1 13 1 1 15 1 2 14 2 13 15 1 14 15 1
16 7 0 13 1 0 14 1 1 13 1 1 15 2 2 14 1 13 15 1 14 15 1
16 7 0 13 1 0 14 1 1 13 2 1 15 1 2 14 1 13 15 1 14 15 1
16 7 0 13 1 0 14 2 1 13 1 1 15 1 2 14 1 13 15 1 14 15 1
16 7 0 13 2 0 14 1 1 13 1 1 15 1 2 14 1 13 15 1 14 15 1
16 7 0 13 1 0 14 1 1 13 1 2 14 1 3 15 1 13 15 2 14 15 1
16 7 0 13 1 0 14 1 1 13 1 2 14 1 3 15 2 13 15 1 14 15 1
16 7 0 13 1 0 14 1 1 13 2 2 14 1 3 15 1 13 15 1 14 15 1
16 7 0 13 2 0 14 1 1 13 1 2 14 1 3 15 1 13 15 1 14 15 1
16 8 0 13 1 0 14 1 0 15 1 1 13 1 1 15 1 2 14 1 2 15 1 3 15 1
16 8 0 13 1 0 14 1 0 15 1 1 13 1 1 15 1 2 14 1 3 15 1 4 15 1
16 8 0 13 1 0 14 1 1 13 1 1 15 1 2 14 1 2 15 1 3 15 1 4 15 1
16 8 0 13 1 0 14 1 0 15 1 1 13 1 2 14 1 3 15 1 4 15 1 5 15 1
16 8 0 13 1 0 14 1 1 13 1 1 15 1 2 14 1 3 15 1 4 15 1 5 15 1
16 8 0 13 1 0 14 1 1 13 1 2 14 1 3 15 1 4 15 1 5 15 1 6 15 1
16 8 0 13 1 0 14 1 0 15 1 1 13 1 1 15 1 2 14 1 2 15 1 13 15 1
16 8 0 13 1 0 14 1 0 15 1 1 13 1 1 15 1 2 14 1 3 15 1 13 15 1
16 8 0 13 1 0 14 1 0 15 1 1 13 1 2 14 1 2 15 1 3 15 1 13 15 1
16 8 0 13 1 0 14 1 1 13 1 1 15 1 2 14 1 2 15 1 3 15 1 13 15 1
16 8 0 13 1 0 14 1 0 15 1 1 13 1 2 14 1 3 15 1 4 15 1 13 15 1
16 8 0 13 1 0 14 1 1 13 1 1 15 1 2 14 1 3 15 1 4 15 1 13 15 1
16 8 0 13 1 0 14 1 1 13 1 2 14 1 2 15 1 3 15 1 4 15 1 13 15 1
16 8 0 13 1 0 14 1 1 13 1 2 14 1 3 15 1 4 15 1 5 15 1 13 15 1
16 8 0 13 1 0 14 1 0 15 1 1 13 1 1 15 1 2 14 1 13 15 1 14 15 1
16 8 0 13 1 0 14 1 1 13 1 1 15 1 2 14 1 2 15 1 13 15 1 14 15 1
16 8 0 13 1 0 14 1 0 15 1 1 13 1 2 14 1 3 15 1 13 15 1 14 15 1
16 8 0 13 1 0 14 1 1 13 1 1 15 1 2 14 1 3 15 1 13 15 1 14 15 1
16 8 0 13 1 0 14 1 1 13 1 2 14 1 3 15 1 4 15 1 13 15 1 14 15 1
16 6 0 13 1 0 15 1 1 13 1 1 15 1 2 14 2 3 14 2
16 6 0 13 1 0 15 1 1 13 1 1 15 1 2 14 3 3 14 1
16 6 0 13 2 0 15 1 1 13 1 1 15 1 2 14 2 3 14 1
16 6 0 13 2 0 15 1 1 13 1 1 15 2 2 14 1 3 14 1
16 6 0 13 2 0 15 2 1 13 1 1 15 1 2 14 1 3 14 1
16 6 0 13 3 0 15 1 1 13 1 1 15 1 2 14 1 3 14 1
16 6 0 13 2 1 13 1 2 14 2 3 14 1 4 15 1 5 15 1
16 6 0 13 2 1 13 2 2 14 1 3 14 1 4 15 1 5 15 1
16 6 0 13 3 1 13 1 2 14 1 3 14 1 4 15 1 5 15 1
16 7 0 13 1 0 15 1 1 13 1 1 15 1 2 14 1 2 15 1 3 14 2
16 7 0 13 1 0 15 1 1 13 1 1 15 1 2 14 1 2 15 2 3 14 1
16 7 0 13 1 0 15 1 1 13 1 1 15 1 2 14 2 2 15 1 3 14 1
16 7 0 13 1 0 15 2 1 13 1 1 15 1 2 14 1 2 15 1 3 14 1
16 7 0 13 2 0 15 1 1 13 1 1 15 1 2 14 1 2 15 1 3 14 1
16 7 0 13 1 0 15 1 1 13 1 1 15 1 2 14 1 3 14 1 4 15 2
16 7 0 13 1 0 15 1 1 13 1 1 15 1 2 14 2 3 14 1 4 15 1
16 7 0 13 1 0 15 2 1 13 1 1 15 1 2 14 1 3 14 1 4 15 1
16 7 0 13 2 0 15 1 1 13 1 1 15 1 2 14 1 3 14 1 4 15 1
16 7 0 13 1 0 15 1 1 13 1 2 14 1 2 15 1 3 14 1 4 15 2
16 7 0 13 1 0 15 1 1 13 2 2 14 1 2 15 1 3 14 1 4 15 1
16 7 0 13 1 0 15 2 1 13 1 2 14 1 2 15 1 3 14 1 4 15 1
16 7 0 13 2 0 15 1 1 13 1 2 14 1 2 15 1 3 14 1 4 15 1
16 7 0 13 1 0 15 1 1 13 1 2 14 1 3 14 1 4 15 2 5 15 1
16 7 0 13 1 0 15 1 1 13 1 2 14 2 3 14 1 4 15 1 5 15 1
16 7 0 13 1 0 15 1 1 13 2 2 14 1 3 14 1 4 15 1 5 15 1
16 7 0 13 1 0 15 2 1 13 1 2 14 1 3 14 1 4 15 1 5 15 1
16 7 0 13 2 0 15 1 1 13 1 2 14 1 3 14 1 4 15 1 5 15 1
16 7 0 13 1 1 13 1 2 14 1 3 14 1 4 15 2 5 15 1 6 15 1
16 7 0 13 2 1 13 1 2 14 1 3 14 1 4 15 1 5 15 1 6 15 1
16 7 0 13 1 0 15 1 1 13 1 1 15 1 2 14 1 3 14 1 13 15 2
16 7 0 13 1 0 15 1 1 13 1 1 15 1 2 14 2 3 14 1 13 15 1
16 7 0 13 2 0 15 1 1 13 1 1 15 1 2 14 1 3 14 1 13 15 1
16 7 0 13 1 0 15 1 1 13 1 2 14 1 2 15 1 3 14 1 13 15 2
16 7 0 13 1 0 15 1 1 13 1 2 14 1 2 15 1 3 14 2 13 15 1
16 7 0 13 1 0 15 1 1 13 1 2 14 1 2 15 2 3 14 1 13 15 1
16 7 0 13 1 0 15 1 1 13 1 2 14 2 2 15 1 3 14 1 13 15 1
16 7 0 13 1 0 15 1 1 13 2 2 14 1 2 15 1 3 14 1 13 15 1
16 7 0 13 1 0 15 2 1 13 1 2 14 1 2 15 1 3 14 1 13 15 1
16 7 0 13 2 0 15 1 1 13 1 2 14 1 2 15 1 3 14 1 13 15 1
16 7 0 13 1 1 13 1 2 14 1 2 15 1 3 14 1 3 15 1 13 15 2
16 7 0 13 1 1 13 1 2 14 1 2 15 2 3 14 1 3 15 1 13 15 1
16 7 0 13 1 1 13 1 2 14 2 2 15 1 3 14 1 3 15 1 13 15 1
16 7 0 13 2 1 13 1 2 14 1 2 15 1 3 14 1 3 15 1 13 15 1
16 7 0 13 1 0 15 1 1 13 1 2 14 1 3 14 1 4 15 1 13 15 2
16 7 0 13 1 0 15 1 1 13 1 2 14 2 3 14 1 4 15 1 13 15 1
16 7 0 13 1 0 15 1 1 13 2 2 14 1 3 14 1 4 15 1 13 15 1
16 7 0 13 2 0 15 1 1 13 1 2 14 1 3 14 1 4 15 1 13 15 1
16 7 0 13 1 1 13 1 2 14 1 2 15 1 3 14 1 4 15 1 13 15 2
16 7 0 13 1 1 13 1 2 14 1 2 15 1 3 14 1 4 15 2 13 15 1
16 7 0 13 1 1 13 1 2 14 1 2 15 1 3 14 2 4 15 1 13 15 1
16 7 0 13 1 1 13 1 2 14 1 2 15 2 3 14 1 4 15 1 13 15 1
16 7 0 13 1 1 13 1 2 14 2 2 15 1 3 14 1 4 15 1 13 15 1
16 7 0 13 2 1 13 1 2 14 1 2 15 1 3 14 1 4 15 1 13 15 1
16 7 0 13 1 1 13 1 2 14 1 3 14 1 4 15 1 5 15 1 13 15 2
16 7 0 13 1 1 13 1 2 14 2 3 14 1 4 15 1 5 15 1 13 15 1
16 7 0 13 2 1 13 1 2 14 1 3 14 1 4 15 1 5 15 1 13 15 1
16 7 0 13 1 0 15 1 1 13 1 2 14 1 3 14 1 13 15 1 14 15 2
16 7 0 13 1 0 15 1 1 13 1 2 14 1 3 14 1 13 15 2 14 15 1
16 7 0 13 1 0 15 1 1 13 1 2 14 2 3 14 1 13 15 1 14 15 1
16 7 0 13 1 0 15 1 1 13 2 2 14 1 3 14 1 13 15 1 14 15 1
16 7 0 13 1 0 15 2 1 13 1 2 14 1 3 14 1 13 15 1 14 15 1
16 7 0 13 2 0 15 1 1 13 1 2 14 1 3 14 1 13 15 1 14 15 1
16 7 0 13 1 1 13 1 2 14 1 3 14 1 4 15 1 13 15 2 14 15 1
16 7 0 13 1 1 13 1 2 14 1 3 14 1 4 15 2 13 15 1 14 15 1
16 7 0 13 2 1 13 1 2 14 1 3 14 1 4 15 1 13 15 1 14 15 1
16 8 0 13 1 0 15 1 1 13 1 1 15 1 2 14 1 2 15 1 3 14 1 3 15 1
16 8 0 13 1 0 15 1 1 13 1 1 15 1 2 14 1 2 15 1 3 14 1 4 15 1
16 8 0 13 1 0 15 1 1 13 1 1 15 1 2 14 1 3 14 1 4 15 1 5 15 1
16 8 0 13 1 0 15 1 1 13 1 2 14 1 2 15 1 3 14 1 4 15 1 5 15 1
16 8 0 13 1 0 15 1 1 13 1 2 14 1 3 14 1 4 15 1 5 15 1 6 15 1
16 8 0 13 1 1 13 1 2 14 1 3 14 1 4 15 1 5 15 1 6 15 1 7 15 1
16 8 0 13 1 0 15 1 1 13 1 1 15 1 2 14 1 2 15 1 3 14 1 13 15 1
16 8 0 13 1 0 15 1 1 13 1 2 14 1 2 15 1 3 14 1 3 15 1 13 15 1
16 8 0 13 1 0 15 1 1 13 1 1 15 1 2 14 1 3 14 1 4 15 1 13 15 1
16 8 0 13 1 0 15 1 1 13 1 2 14 1 2 15 1 3 14 1 4 15 1 13 15 1
16 8 0 13 1 1 13 1 2 14 1 2 15 1 3 14 1 3 15 1 4 15 1 13 15 1
16 8 0 13 1 0 15 1 1 13 1 2 14 1 3 14 1 4 15 1 5 15 1 13 15 1
16 8 0 13 1 1 13 1 2 14 1 2 15 1 3 14 1 4 15 1 5 15 1 13 15 1
16 8 0 13 1 1 13 1 2 14 1 3 14 1 4 15 1 5 15 1 6 15 1 13 15 1
16 8 0 13 1 0 15 1 1 13 1 1 15 1 2 14 1 3 14 1 13 15 1 14 15 1
16 8 0 13 1 0 15 1 1 13 1 2 14 1 2 15 1 3 14 1 13 15 1 14 15 1
16 8 0 13 1 0 15 1 1 13 1 2 14 1 3 14 1 4 15 1 13 15 1 14 15 1
16 8 0 13 1 1 13 1 2 14 1 3 14 1 4 15 1 5 15 1 13 15 1 14 15 1
16 8 0 13 1 0 14 1 0 15 1 1 13 1 1 14 1 1 15 1 2 14 1 2 15 1
16 8 0 13 1 0 14 1 0 15 1 1 13 1 1 14 1 1 15 1 2 14 1 3 15 1
16 8 0 13 1 0 14 1 0 15 1 1 13 1 1 14 1 1 15 1 2 14 1 13 15 1
16 8 0 13 1 0 14 1 1 13 1 1 14 1 2 14 1 2 15 1 3 15 1 13 15 1
16 8 0 13 1 0 14 1 1 13 1 1 14 1 2 14 1 3 15 1 4 15 1 13 15 1
16 8 0 13 1 0 14 1 1 13 1 1 15 1 2 14 1 2 15 1 3 14 1 3 15 1
16 8 0 13 1 0 14 1 1 13 1 1 15 1 2 14 1 2 15 1 3 14 1 4 15 1
16 8 0 13 1 0 14 1 1 13 1 1 15 1 2 14 1 3 14 1 4 15 1 5 15 1
16 8 0 13 1 0 14 1 1 13 1 1 15 1 2 14 1 2 15 1 3 14 1 13 15 1
16 8 0 13 1 0 14 1 1 13 1 1 15 1 2 14 1 3 14 1 4 15 1 13 15 1
16 8 0 13 1 0 14 1 1 13 1 2 14 1 2 15 1 3 14 1 4 15 1 13 15 1
16 8 0 13 1 0 14 1 1 13 1 2 14 1 3 14 1 4 15 1 5 15 1 13 15 1
16 8 0 13 1 0 15 1 1 13 1 1 15 1 2 14 1 2 15 1 3 14 1 4 14 1
16 8 0 13 1 0 15 1 1 13 1 2 14 1 2 15 1 3 14 1 3 15 1 4 14 1
16 8 0 13 1 1 13 1 2 14 1 2 15 1 3 14 1 3 15 1 4 14 1 4 15 1
16 8 0 13 1 0 15 1 1 13 1 1 15 1 2 14 1 3 14 1 4 14 1 5 15 1
16 8 0 13 1 0 15 1 1 13 1 2 14 1 2 15 1 3 14 1 4 14 1 5 15 1
16 8 0 13 1 1 13 1 2 14 1 2 15 1 3 14 1 3 15 1 4 14 1 5 15 1
16 8 0 13 1 0 15 1 1 13 1 2 14 1 3 14 1 4 14 1 5 15 1 6 15 1
16 8 0 13 1 1 13 1 2 14 1 2 15 1 3 14 1 4 14 1 5 15 1 6 15 1
16 8 0 13 1 1 13 1 2 14 1 3 14 1 4 14 1 5 15 1 6 15 1 7 15 1
16 8 0 13 1 0 15 1 1 13 1 1 15 1 2 14 1 3 14 1 4 14 1 13 15 1
16 8 0 13 1 0 15 1 1 13 1 2 14 1 3 14 1 4 14 1 5 15 1 13 15 1
16 8 0 13 1 1 13 1 2 14 1 3 14 1 4 14 1 5 15 1 6 15 1 13 15 1
16 4 0 12 2 1 13 2 2 14 2 3 15 2
16 4 0 12 3 1 13 2 2 14 2 3 15 1
16 4 0 12 3 1 13 3 2 14 1 3 15 1
16 4 0 12 4 1 13 2 2 14 1 3 15 1
16 4 0 12 5 1 13 1 2 14 1 3 15 1
16 5 0 12 1 0 15 1 1 13 1 1 15 1 2 14 4
16 5 0 12 1 0 15 2 1 13 1 1 15 1 2 14 3
16 5 0 12 1 0 15 2 1 13 1 1 15 2 2 14 2
16 5 0 12 1 0 15 3 1 13 1 1 15 1 2 14 2
16 5 0 12 1 0 15 3 1 13 1 1 15 2 2 14 1
16 5 0 12 1 0 15 4 1 13 1 1 15 1 2 14 1
16 5 0 12 2 0 15 1 1 13 1 1 15 1 2 14 3
16 5 0 12 2 0 15 1 1 13 1 1 15 2 2 14 2
16 5 0 12 2 0 15 1 1 13 1 1 15 3 2 14 1
16 5 0 12 2 0 15 1 1 13 2 1 15 1 2 14 2
16 5 0 12 2 0 15 2 1 13 1 1 15 1 2 14 2
16 5 0 12 2 0 15 2 1 13 1 1 15 2 2 14 1
16 5 0 12 2 0 15 2 1 13 2 1 15 1 2 14 1
16 5 0 12 2 0 15 3 1 13 1 1 15 1 2 14 1
16 5 0 12 3 0 15 1 1 13 1 1 15 1 2 14 2
16 5 0 12 3 0 15 1 1 13 1 1 15 2 2 14 1
16 5 0 12 3 0 15 1 1 13 2 1 15 1 2 14 1
16 5 0 12 3 0 15 2 1 13 1 1 15 1 2 14 1
16 5 0 12 4 0 15 1 1 13 1 1 15 1 2 14 1
16 5 0 12 1 0 15 1 1 13 3 2 14 2 3 15 1
16 5 0 12 1 0 15 1 1 13 4 2 14 1 3 15 1
16 5 0 12 1 0 15 2 1 13 2 2 14 2 3 15 1
16 5 0 12 1 0 15 2 1 13 3 2 14 1 3 15 1
16 5 0 12 1 0 15 3 1 13 2 2 14 1 3 15 1
16 5 0 12 1 0 15 4 1 13 1 2 14 1 3 15 1
16 5 0 12 2 0 15 1 1 13 2 2 14 1 3 15 2
16 5 0 12 2 0 15 1 1 13 2 2 14 2 3 15 1
16 5 0 12 2 0 15 1 1 13 3 2 14 1 3 15 1
16 5 0 12 2 0 15 2 1 13 1 2 14 1 3 15 2
16 5 0 12 2 0 15 2 1 13 2 2 14 1 3 15 1
16 5 0 12 2 0 15 3 1 13 1 2 14 1 3 15 1
16 5 0 12 3 0 15 1 1 13 1 2 14 1 3 15 2
16 5 0 12 3 0 15 1 1 13 2 2 14 1 3 15 1
16 5 0 12 3 0 15 2 1 13 1 2 14 1 3 15 1
16 5 0 12 4 0 15 1 1 13 1 2 14 1 3 15 1
16 5 0 12 1 1 13 1 2 14 1 3 15 3 4 15 2
16 5 0 12 1 1 13 1 2 14 1 3 15 4 4 15 1
16 5 0 12 2 1 13 1 2 14 1 3 15 2 4 15 2
16 5 0 12 2 1 13 1 2 14 1 3 15 3 4 15 1
16 5 0 12 2 1 13 2 2 14 1 3 15 2 4 15 1
16 5 0 12 2 1 13 2 2 14 2 3 15 1 4 15 1
16 5 0 12 3 1 13 1 2 14 1 3 15 2 4 15 1
16 5 0 12 3 1 13 2 2 14 1 3 15 1 4 15 1
16 5 0 12 4 1 13 1 2 14 1 3 15 1 4 15 1
16 5 0 12 1 0 15 1 1 13 3 2 14 2 12 15 1
16 5 0 12 1 0 15 1 1 13 4 2 14 1 12 15 1
16 5 0 12 2 0 15 1 1 13 2 2 14 2 12 15 1
16 5 0 12 2 0 15 1 1 13 3 2 14 1 12 15 1
16 5 0 12 2 0 15 2 1 13 1 2 14 1 12 15 2
16 5 0 12 2 0 15 2 1 13 2 2 14 1 12 15 1
16 5 0 12 3 0 15 1 1 13 2 2 14 1 12 15 1
16 5 0 12 3 0 15 2 1 13 1 2 14 1 12 15 1
16 5 0 12 4 0 15 1 1 13 1 2 14 1 12 15 1
16 6 0 12 1 0 15 2 1 13 1 1 15 2 2 14 1 2 15 1
16 6 0 12 1 0 15 3 1 13 1 1 15 1 2 14 1 2 15 1
16 6 0 12 2 0 15 1 1 13 1 1 15 2 2 14 1 2 15 1
16 6 0 12 2 0 15 1 1 13 2 1 15 1 2 14 1 2 15 1
16 6 0 12 2 0 15 2 1 13 1 1 15 1 2 14 1 2 15 1
16 6 0 12 3 0 15 1 1 13 1 1 15 1 2 14 1 2 15 1
16 6 0 12 1 0 15 1 1 13 1 1 15 1 2 14 1 3 15 3
16 6 0 12 1 0 15 1 1 13 1 1 15 1 2 14 2 3 15 2
16 6 0 12 1 0 15 1 1 13 1 1 15 1 2 14 3 3 15 1
16 6 0 12 1 0 15 2 1 13 1 1 15 1 2 14 1 3 15 2
16 6 0 12 1 0 15 2 1 13 1 1 15 1 2 14 2 3 15 1
16 6 0 12 1 0 15 2 1 13 1 1 15 2 2 14 1 3 15 1
16 6 0 12 1 0 15 3 1 13 1 1 15 1 2 14 1 3 15 1
16 6 0 12 2 0 15 1 1 13 1 1 15 1 2 14 1 3 15 2
16 6 0 12 2 0 15 1 1 13 1 1 15 1 2 14 2 3 15 1
16 6 0 12 2 0 15 1 1 13 1 1 15 2 2 14 1 3 15 1
16 6 0 12 2 0 15 1 1 13 2 1 15 1 2 14 1 3 15 1
16 6 0 12 2 0 15 2 1 13 1 1 15 1 2 14 1 3 15 1
16 6 0 12 3 0 15 1 1 13 1 1 15 1 2 14 1 3 15 1
16 6 0 12 1 0 15 1 1 13 1 2 14 1 3 15 2 4 15 2
16 6 0 12 1 0 15 1 1 13 1 2 14 1 3 15 3 4 15 1
16 6 0 12 1 0 15 1 1 13 2 2 14 1 3 15 2 4 15 1
16 6 0 12 1 0 15 1 1 13 2 2 14 2 3 15 1 4 15 1
16 6 0 12 1 0 15 1 1 13 3 2 14 1 3 15 1 4 15 1
16 6 0 12 1 0 15 2 1 13 1 2 14 1 3 15 2 4 15 1
16 6 0 12 1 0 15 2 1 13 2 2 14 1 3 15 1 4 15 1
16 6 0 12 1 0 15 3 1 13 1 2 14 1 3 15 1 4 15 1
16 6 0 12 2 0 15 1 1 13 1 2 14 1 3 15 2 4 15 1
16 6 0 12 2 0 15 1 1 13 2 2 14 1 3 15 1 4 15 1
16 6 0 12 2 0 15 2 1 13 1 2 14 1 3 15 1 4 15 1
16 6 0 12 3 0 15 1 1 13 1 2 14 1 3 15 1 4 15 1
16 6 0 12 1 1 13 1 2 14 1 3 15 2 4 15 2 5 15 1
16 6 0 12 1 1 13 1 2 14 1 3 15 3 4 15 1 5 15 1
16 6 0 12 2 1 13 1 2 14 1 3 15 2 4 15 1 5 15 1
16 6 0 12 2 1 13 2 2 14 1 3 15 1 4 15 1 5 15 1
16 6 0 12 3 1 13 1 2 14 1 3 15 1 4 15 1 5 15 1
16 6 0 12 1 0 15 1 1 13 1 1 15 1 2 14 3 12 15 1
16 6 0 12 1 0 15 1 1 13 1 1 15 2 2 14 2 12 15 1
16 6 0 12 1 0 15 1 1 13 1 1 15 3 2 14 1 12 15 1
16 6 0 12 1 0 15 1 1 13 2 1 15 1 2 14 2 12 15 1
16 6 0 12 1 0 15 1 1 13 2 1 15 2 2 14 1 12 15 1
16 6 0 12 1 0 15 1 1 13 3 1 15 1 2 14 1 12 15 1
16 6 0 12 1 0 15 2 1 13 1 1 15 1 2 14 1 12 15 2
16 6 0 12 1 0 15 2 1 13 1 1 15 1 2 14 2 12 15 1
16 6 0 12 1 0 15 2 1 13 1 1 15 2 2 14 1 12 15 1
16 6 0 12 1 0 15 2 1 13 2 1 15 1 2 14 1 12 15 1
16 6 0 12 1 0 15 3 1 13 1 1 15 1 2 14 1 12 15 1
16 6 0 12 2 0 15 1 1 13 1 1 15 1 2 14 2 12 15 1
16 6 0 12 2 0 15 1 1 13 1 1 15 2 2 14 1 12 15 1
16 6 0 12 2 0 15 1 1 13 2 1 15 1 2 14 1 12 15 1
16 6 0 12 2 0 15 2 1 13 1 1 15 1 2 14 1 12 15 1
16 6 0 12 3 0 15 1 1 13 1 1 15 1 2 14 1 12 15 1
16 6 0 12 1 0 15 1 1 13 1 2 14 1 3 15 3 12 15 1
16 6 0 12 1 0 15 1 1 13 2 2 14 1 3 15 2 12 15 1
16 6 0 12 1 0 15 1 1 13 2 2 14 2 3 15 1 12 15 1
16 6 0 12 1 0 15 1 1 13 3 2 14 1 3 15 1 12 15 1
16 6 0 12 1 0 15 2 1 13 1 2 14 1 3 15 1 12 15 2
16 6 0 12 1 0 15 2 1 13 1 2 14 1 3 15 2 12 15 1
16 6 0 12 1 0 15 2 1 13 2 2 14 1 3 15 1 12 15 1
16 6 0 12 1 0 15 3 1 13 1 2 14 1 3 15 1 12 15 1
16 6 0 12 2 0 15 1 1 13 1 2 14 1 3 15 2 12 15 1
16 6 0 12 2 0 15 1 1 13 2 2 14 1 3 15 1 12 15 1
16 6 0 12 2 0 15 2 1 13 1 2 14 1 3 15 1 12 15 1
16 6 0 12 3 0 15 1 1 13 1 2 14 1 3 15 1 12 15 1
16 7 0 12 1 0 15 1 1 13 1 1 15 1 2 14 1 2 15 1 3 15 2
16 7 0 12 1 0 15 2 1 13 1 1 15 1 2 14 1 2 15 1 3 15 1
16 7 0 12 2 0 15 1 1 13 1 1 15 1 2 14 1 2 15 1 3 15 1
16 7 0 12 1 0 15 1 1 13 1 1 15 1 2 14 1 3 15 2 4 15 1
16 7 0 12 1 0 15 1 1 13 1 1 15 1 2 14 2 3 15 1 4 15 1
16 7 0 12 1 0 15 2 1 13 1 1 15 1 2 14 1 3 15 1 4 15 1
16 7 0 12 2 0 15 1 1 13 1 1 15 1 2 14 1 3 15 1 4 15 1
16 7 0 12 1 0 15 1 1 13 1 2 14 1 3 15 2 4 15 1 5 15 1
16 7 0 12 1 0 15 1 1 13 2 2 14 1 3 15 1 4 15 1 5 15 1
16 7 0 12 1 0 15 2 1 13 1 2 14 1 3 15 1 4 15 1 5 15 1
16 7 0 12 2 0 15 1 1 13 1 2 14 1 3 15 1 4 15 1 5 15 1
16 7 0 12 1 1 13 1 2 14 1 3 15 2 4 15 1 5 15 1 6 15 1
16 7 0 12 2 1 13 1 2 14 1 3 15 1 4 15 1 5 15 1 6 15 1
16 7 0 12 1 0 15 1 1 13 1 1 15 2 2 14 1 2 15 1 12 15 1
16 7 0 12 1 0 15 1 1 13 2 1 15 1 2 14 1 2 15 1 12 15 1
16 7 0 12 1 0 15 2 1 13 1 1 15 1 2 14 1 2 15 1 12 15 1
16 7 0 12 2 0 15 1 1 13 1 1 15 1 2 14 1 2 15 1 12 15 1
16 7 0 12 1 0 15 1 1 13 1 1 15 1 2 14 1 3 15 2 12 15 1
16 7 0 12 1 0 15 1 1 13 1 1 15 1 2 14 2 3 15 1 12 15 1
16 7 0 12 1 0 15 1 1 13 1 1 15 2 2 14 1 3 15 1 12 15 1
16 7 0 12 1 0 15 1 1 13 2 1 15 1 2 14 1 3 15 1 12 15 1
16 7 0 12 1 0 15 2 1 13 1 1 15 1 2 14 1 3 15 1 12 15 1
16 7 0 12 2 0 15 1 1 13 1 1 15 1 2 14 1 3 15 1 12 15 1
16 7 0 12 1 0 15 1 1 13 1 2 14 1 3 15 2 4 15 1 12 15 1
16 7 0 12 1 0 15 1 1 13 2 2 14 1 3 15 1 4 15 1 12 15 1
16 7 0 12 1 0 15 2 1 13 1 2 14 1 3 15 1 4 15 1 12 15 1
16 7 0 12 2 0 15 1 1 13 1 2 14 1 3 15 1 4 15 1 12 15 1
16 7 0 12 1 0 15 1 1 13 1 1 15 1 2 14 2 12 15 1 13 15 1
16 7 0 12 1 0 15 2 1 13 1 1 15 1 2 14 1 12 15 1 13 15 1
16 7 0 12 2 0 15 1 1 13 1 1 15 1 2 14 1 12 15 1 13 15 1
16 8 0 12 1 0 15 1 1 13 1 1 15 1 2 14 1 2 15 1 3 15 1 4 15 1
16 8 0 12 1 0 15 1 1 13 1 1 15 1 2 14 1 3 15 1 4 15 1 5 15 1
16 8 0 12 1 0 15 1 1 13 1 2 14 1 3 15 1 4 15 1 5 15 1 6 15 1
16 8 0 12 1 1 13 1 2 14 1 3 15 1 4 15 1 5 15 1 6 15 1 7 15 1
16 8 0 12 1 0 15 1 1 13 1 1 15 1 2 14 1 2 15 1 3 15 1 12 15 1
16 8 0 12 1 0 15 1 1 13 1 1 15 1 2 14 1 3 15 1 4 15 1 12 15 1
16 8 0 12 1 0 15 1 1 13 1 2 14 1 3 15 1 4 15 1 5 15 1 12 15 1
16 8 0 12 1 0 15 1 1 13 1 1 15 1 2 14 1 2 15 1 12 15 1 13 15 1
16 8 0 12 1 0 15 1 1 13 1 1 15 1 2 14 1 3 15 1 12 15 1 13 15 1
16 6 0 12 1 0 14 1 1 13 1 1 15 1 2 14 2 2 15 2
16 6 0 12 1 0 14 1 1 13 1 1 15 1 2 14 3 2 15 1
16 6 0 12 1 0 14 2 1 13 1 1 15 1 2 14 1 2 15 2
16 6 0 12 1 0 14 2 1 13 1 1 15 1 2 14 2 2 15 1
16 6 0 12 1 0 14 2 1 13 1 1 15 2 2 14 1 2 15 1
16 6 0 12 1 0 14 3 1 13 1 1 15 1 2 14 1 2 15 1
16 6 0 12 2 0 14 1 1 13 1 1 15 1 2 14 1 2 15 2
16 6 0 12 2 0 14 1 1 13 1 1 15 1 2 14 2 2 15 1
16 6 0 12 2 0 14 1 1 13 1 1 15 2 2 14 1 2 15 1
16 6 0 12 2 0 14 1 1 13 2 1 15 1 2 14 1 2 15 1
16 6 0 12 2 0 14 2 1 13 1 1 15 1 2 14 1 2 15 1
16 6 0 12 3 0 14 1 1 13 1 1 15 1 2 14 1 2 15 1
16 6 0 12 1 0 14 2 1 13 1 1 15 2 2 14 1 3 15 1
16 6 0 12 1 0 14 3 1 13 1 1 15 1 2 14 1 3 15 1
16 6 0 12 2 0 14 1 1 13 1 1 15 1 2 14 2 3 15 1
16 6 0 12 2 0 14 1 1 13 1 1 15 2 2 14 1 3 15 1
16 6 0 12 2 0 14 1 1 13 2 1 15 1 2 14 1 3 15 1
16 6 0 12 2 0 14 2 1 13 1 1 15 1 2 14 1 3 15 1
16 6 0 12 3 0 14 1 1 13 1 1 15 1 2 14 1 3 15 1
16 6 0 12 1 0 14 1 1 13 3 2 14 1 2 15 1 12 15 1
16 6 0 12 2 0 14 1 1 13 1 2 14 2 2 15 1 12 15 1
16 6 0 12 2 0 14 1 1 13 2 2 14 1 2 15 1 12 15 1
16 6 0 12 2 0 14 2 1 13 1 2 14 1 2 15 1 12 15 1
16 6 0 12 3 0 14 1 1 13 1 2 14 1 2 15 1 12 15 1
16 6 0 12 1 0 14 1 1 13 2 1 15 2 2 14 1 13 15 1
16 6 0 12 1 0 14 1 1 13 3 1 15 1 2 14 1 13 15 1
16 6 0 12 1 0 14 2 1 13 2 1 15 1 2 14 1 13 15 1
16 6 0 12 1 0 14 3 1 13 1 1 15 1 2 14 1 13 15 1
16 6 0 12 2 0 14 1 1 13 1 1 15 1 2 14 2 13 15 1
16 6 0 12 2 0 14 1 1 13 2 1 15 1 2 14 1 13 15 1
16 6 0 12 2 0 14 2 1 13 1 1 15 1 2 14 1 13 15 1
16 6 0 12 3 0 14 1 1 13 1 1 15 1 2 14 1 13 15 1
16 7 0 12 1 0 14 1 0 15 1 1 13 1 1 15 1 2 14 1 2 15 2
16 7 0 12 1 0 14 1 0 15 1 1 13 1 1 15 1 2 14 2 2 15 1
16 7 0 12 1 0 14 1 0 15 1 1 13 1 1 15 2 2 14 1 2 15 1
16 7 0 12 1 0 14 1 0 15 1 1 13 2 1 15 1 2 14 1 2 15 1
16 7 0 12 1 0 14 1 0 15 2 1 13 1 1 15 1 2 14 1 2 15 1
16 7 0 12 1 0 14 2 0 15 1 1 13 1 1 15 1 2 14 1 2 15 1
16 7 0 12 2 0 14 1 0 15 1 1 13 1 1 15 1 2 14 1 2 15 1
16 7 0 12 1 0 14 1 0 15 1 1 13 2 1 15 1 2 14 1 3 15 1
16 7 0 12 1 0 14 1 0 15 2 1 13 1 1 15 1 2 14 1 3 15 1
16 7 0 12 1 0 14 2 0 15 1 1 13 1 1 15 1 2 14 1 3 15 1
16 7 0 12 2 0 14 1 0 15 1 1 13 1 1 15 1 2 14 1 3 15 1
16 7 0 12 1 0 14 1 0 15 1 1 13 1 2 14 2 2 15 1 3 15 1
16 7 0 12 1 0 14 1 0 15 1 1 13 2 2 14 1 2 15 1 3 15 1
16 7 0 12 1 0 14 1 0 15 2 1 13 1 2 14 1 2 15 1 3 15 1
16 7 0 12 1 0 14 2 0 15 1 1 13 1 2 14 1 2 15 1 3 15 1
16 7 0 12 2 0 14 1 0 15 1 1 13 1 2 14 1 2 15 1 3 15 1
16 7 0 12 1 0 14 1 1 13 1 1 15 1 2 14 1 2 15 1 3 15 2
16 7 0 12 1 0 14 1 1 13 1 1 15 1 2 14 1 2 15 2 3 15 1
16 7 0 12 1 0 14 1 1 13 1 1 15 1 2 14 2 2 15 1 3 15 1
16 7 0 12 1 0 14 1 1 13 1 1 15 2 2 14 1 2 15 1 3 15 1
16 7 0 12 1 0 14 1 1 13 2 1 15 1 2 14 1 2 15 1 3 15 1
16 7 0 12 1 0 14 2 1 13 1 1 15 1 2 14 1 2 15 1 3 15 1
16 7 0 12 2 0 14 1 1 13 1 1 15 1 2 14 1 2 15 1 3 15 1
16 7 0 12 1 0 14 1 1 13 1 1 15 1 2 14 1 3 15 2 4 15 1
16 7 0 12 1 0 14 1 1 13 1 1 15 2 2 14 1 3 15 1 4 15 1
16 7 0 12 1 0 14 1 1 13 2 1 15 1 2 14 1 3 15 1 4 15 1
16 7 0 12 1 0 14 2 1 13 1 1 15 1 2 14 1 3 15 1 4 15 1
16 7 0 12 2 0 14 1 1 13 1 1 15 1 2 14 1 3 15 1 4 15 1
16 7 0 12 1 0 14 1 1 13 1 2 14 1 2 15 1 3 15 2 4 15 1
16 7 0 12 1 0 14 1 1 13 1 2 14 1 2 15 2 3 15 1 4 15 1
16 7 0 12 1 0 14 1 1 13 1 2 14 2 2 15 1 3 15 1 4 15 1
16 7 0 12 1 0 14 1 1 13 2 2 14 1 2 15 1 3 15 1 4 15 1
16 7 0 12 1 0 14 2 1 13 1 2 14 1 2 15 1 3 15 1 4 15 1
16 7 0 12 2 0 14 1 1 13 1 2 14 1 2 15 1 3 15 1 4 15 1
16 7 0 12 1 0 14 1 1 13 1 2 14 1 3 15 2 4 15 1 5 15 1
16 7 0 12 1 0 14 1 1 13 2 2 14 1 3 15 1 4 15 1 5 15 1
16 7 0 12 1 0 14 2 1 13 1 2 14 1 3 15 1 4 15 1 5 15 1
16 7 0 12 2 0 14 1 1 13 1 2 14 1 3 15 1 4 15 1 5 15 1
16 7 0 12 1 0 14 1 0 15 1 1 13 2 1 15 1 2 14 1 12 15 1
16 7 0 12 1 0 14 1 0 15 2 1 13 1 1 15 1 2 14 1 12 15 1
16 7 0 12 1 0 14 2 0 15 1 1 13 1 1 15 1 2 14 1 12 15 1
16 7 0 12 2 0 14 1 0 15 1 1 13 1 1 15 1 2 14 1 12 15 1
16 7 0 12 1 0 14 1 0 15 1 1 13 1 2 14 2 2 15 1 12 15 1
16 7 0 12 1 0 14 1 0 15 1 1 13 2 2 14 1 2 15 1 12 15 1
16 7 0 12 1 0 14 1 0 15 2 1 13 1 2 14 1 2 15 1 12 15 1
16 7 0 12 1 0 14 2 0 15 1 1 13 1 2 14 1 2 15 1 12 15 1
16 7 0 12 2 0 14 1 0 15 1 1 13 1 2 14 1 2 15 1 12 15 1
16 7 0 12 1 0 14 1 1 13 1 1 15 1 2 14 1 2 15 2 12 15 1
16 7 0 12 1 0 14 1 1 13 1 1 15 2 2 14 1 2 15 1 12 15 1
16 7 0 12 1 0 14 1 1 13 2 1 15 1 2 14 1 2 15 1 12 15 1
16 7 0 12 1 0 14 2 1 13 1 1 15 1 2 14 1 2 15 1 12 15 1
16 7 0 12 2 0 14 1 1 13 1 1 15 1 2 14 1 2 15 1 12 15 1
16 7 0 12 1 0 14 1 1 13 1 2 14 1 2 15 1 3 15 2 12 15 1
16 7 0 12 1 0 14 1 1 13 1 2 14 1 2 15 2 3 15 1 12 15 1
16 7 0 12 1 0 14 1 1 13 2 2 14 1 2 15 1 3 15 1 12 15 1
16 7 0 12 1 0 14 2 1 13 1 2 14 1 2 15 1 3 15 1 12 15 1
16 7 0 12 2 0 14 1 1 13 1 2 14 1 2 15 1 3 15 1 12 15 1
16 7 0 12 1 0 14 1 0 15 1 1 13 1 1 15 1 2 14 2 13 15 1
16 7 0 12 1 0 14 1 0 15 1 1 13 1 1 15 2 2 14 1 13 15 1
16 7 0 12 1 0 14 1 0 15 1 1 13 2 1 15 1 2 14 1 13 15 1
16 7 0 12 1 0 14 1 0 15 2 1 13 1 1 15 1 2 14 1 13 15 1
16 7 0 12 1 0 14 2 0 15 1 1 13 1 1 15 1 2 14 1 13 15 1
16 7 0 12 2 0 14 1 0 15 1 1 13 1 1 15 1 2 14 1 13 15 1
16 7 0 12 1 0 14 1 1 13 1 1 15 1 2 14 1 2 15 2 13 15 1
16 7 0 12 1 0 14 1 1 13 1 1 15 1 2 14 2 2 15 1 13 15 1
16 7 0 12 1 0 14 1 1 13 1 1 15 2 2 14 1 2 15 1 13 15 1
16 7 0 12 1 0 14 1 1 13 2 1 15 1 2 14 1 2 15 1 13 15 1
16 7 0 12 1 0 14 2 1 13 1 1 15 1 2 14 1 2 15 1 13 15 1
16 7 0 12 2 0 14 1 1 13 1 1 15 1 2 14 1 2 15 1 13 15 1
16 7 0 12 1 0 14 1 1 13 1 1 15 1 2 14 1 3 15 2 13 15 1
16 7 0 12 1 0 14 1 1 13 1 1 15 2 2 14 1 3 15 1 13 15 1
16 7 0 12 1 0 14 1 1 13 2 1 15 1 2 14 1 3 15 1 13 15 1
16 7 0 12 1 0 14 2 1 13 1 1 15 1 2 14 1 3 15 1 13 15 1
16 7 0 12 2 0 14 1 1 13 1 1 15 1 2 14 1 3 15 1 13 15 1
16 7 0 12 1 0 14 1 0 15 1 1 13 1 1 15 2 2 14 1 14 15 1
16 7 0 12 1 0 14 1 0 15 1 1 13 2 1 15 1 2 14 1 14 15 1
16 7 0 12 1 0 14 1 0 15 2 1 13 1 1 15 1 2 14 1 14 15 1
16 7 0 12 1 0 14 2 0 15 1 1 13 1 1 15 1 2 14 1 14 15 1
16 7 0 12 2 0 14 1 0 15 1 1 13 1 1 15 1 2 14 1 14 15 1
16 7 0 12 1 0 14 1 0 15 1 1 13 1 2 14 1 2 15 1 14 15 2
16 7 0 12 1 0 14 1 0 15 1 1 13 1 2 14 2 2 15 1 14 15 1
16 7 0 12 1 0 14 1 0 15 1 1 13 2 2 14 1 2 15 1 14 15 1
16 7 0 12 1 0 14 2 0 15 1 1 13 1 2 14 1 2 15 1 14 15 1
16 7 0 12 2 0 14 1 0 15 1 1 13 1 2 14 1 2 15 1 14 15 1
16 7 0 12 1 0 14 1 0 15 1 1 13 2 2 14 1 3 15 1 14 15 1
16 7 0 12 1 0 14 2 0 15 1 1 13 1 2 14 1 3 15 1 14 15 1
16 7 0 12 2 0 14 1 0 15 1 1 13 1 2 14 1 3 15 1 14 15 1
16 8 0 12 1 0 14 1 0 15 1 1 13 1 1 15 1 2 14 1 2 15 1 3 15 1
16 8 0 12 1 0 14 1 0 15 1 1 13 1 1 15 1 2 14 1 3 15 1 4 15 1
16 8 0 12 1 0 14 1 0 15 1 1 13 1 2 14 1 2 15 1 3 15 1 4 15 1
16 8 0 12 1 0 14 1 1 13 1 1 15 1 2 14 1 2 15 1 3 15 1 4 15 1
16 8 0 12 1 0 14 1 0 15 1 1 13 1 2 14 1 3 15 1 4 15 1 5 15 1
16 8 0 12 1 0 14 1 1 13 1 1 15 1 2 14 1 3 15 1 4 15 1 5 15 1
16 8 0 12 1 0 14 1 1 13 1 2 14 1 2 15 1 3 15 1 4 15 1 5 15 1
16 8 0 12 1 0 14 1 1 13 1 2 14 1 3 15 1 4 15 1 5 15 1 6 15 1
16 8 0 12 1 0 14 1 0 15 1 1 13 1 1 15 1 2 14 1 2 15 1 12 15 1
16 8 0 12 1 0 14 1 0 15 1 1 13 1 1 15 1 2 14 1 3 15 1 12 15 1
16 8 0 12 1 0 14 1 0 15 1 1 13 1 2 14 1 2 15 1 3 15 1 12 15 1
16 8 0 12 1 0 14 1 1 13 1 1 15 1 2 14 1 2 15 1 3 15 1 12 15 1
16 8 0 12 1 0 14 1 0 15 1 1 13 1 2 14 1 3 15 1 4 15 1 12 15 1
16 8 0 12 1 0 14 1 1 13 1 2 14 1 2 15 1 3 15 1 4 15 1 12 15 1
16 8 0 12 1 0 14 1 0 15 1 1 13 1 1 15 1 2 14 1 2 15 1 13 15 1
16 8 0 12 1 0 14 1 0 15 1 1 13 1 1 15 1 2 14 1 3 15 1 13 15 1
16 8 0 12 1 0 14 1 1 13 1 1 15 1 2 14 1 2 15 1 3 15 1 13 15 1
16 8 0 12 1 0 14 1 1 13 1 1 15 1 2 14 1 3 15 1 4 15 1 13 15 1
16 8 0 12 1 0 14 1 0 15 1 1 13 1 1 15 1 2 14 1 12 15 1 13 15 1
16 8 0 12 1 0 14 1 1 13 1 1 15 1 2 14 1 2 15 1 12 15 1 13 15 1
16 8 0 12 1 0 14 1 0 15 1 1 13 1 1 15 1 2 14 1 2 15 1 14 15 1
16 8 0 12 1 0 14 1 0 15 1 1 13 1 1 15 1 2 14 1 3 15 1 14 15 1
16 8 0 12 1 0 14 1 0 15 1 1 13 1 2 14 1 2 15 1 3 15 1 14 15 1
16 8 0 12 1 0 14 1 0 15 1 1 13 1 2 14 1 3 15 1 4 15 1 14 15 1
16 8 0 12 1 0 14 1 0 15 1 1 13 1 2 14 1 2 15 1 12 15 1 14 15 1
16 8 0 12 1 0 14 1 0 15 1 1 13 1 1 15 1 2 14 1 13 15 1 14 15 1
16 6 0 12 1 0 15 1 1 13 1 1 15 1 2 14 2 3 14 2
16 6 0 12 1 0 15 1 1 13 1 1 15 1 2 14 3 3 14 1
16 6 0 12 1 0 15 2 1 13 1 1 15 1 2 14 2 3 14 1
16 6 0 12 1 0 15 2 1 13 1 1 15 2 2 14 1 3 14 1
16 6 0 12 1 0 15 3 1 13 1 1 15 1 2 14 1 3 14 1
16 6 0 12 2 0 15 1 1 13 1 1 15 1 2 14 2 3 14 1
16 6 0 12 2 0 15 1 1 13 1 1 15 2 2 14 1 3 14 1
16 6 0 12 2 0 15 1 1 13 2 1 15 1 2 14 1 3 14 1
16 6 0 12 2 0 15 2 1 13 1 1 15 1 2 14 1 3 14 1
16 6 0 12 3 0 15 1 1 13 1 1 15 1 2 14 1 3 14 1
16 6 0 12 1 0 15 1 1 13 1 2 14 1 2 15 3 3 14 1
16 6 0 12 1 0 15 1 1 13 2 2 14 1 2 15 2 3 14 1
16 6 0 12 1 0 15 1 1 13 3 2 14 1 2 15 1 3 14 1
16 6 0 12 1 0 15 2 1 13 1 2 14 1 2 15 2 3 14 1
16 6 0 12 1 0 15 2 1 13 1 2 14 2 2 15 1 3 14 1
16 6 0 12 1 0 15 2 1 13 2 2 14 1 2 15 1 3 14 1
16 6 0 12 1 0 15 3 1 13 1 2 14 1 2 15 1 3 14 1
16 6 0 12 2 0 15 1 1 13 1 2 14 1 2 15 1 3 14 2
16 6 0 12 2 0 15 1 1 13 1 2 14 1 2 15 2 3 14 1
16 6 0 12 2 0 15 1 1 13 1 2 14 2 2 15 1 3 14 1
16 6 0 12 2 0 15 1 1 13 2 2 14 1 2 15 1 3 14 1
16 6 0 12 2 0 15 2 1 13 1 2 14 1 2 15 1 3 14 1
16 6 0 12 3 0 15 1 1 13 1 2 14 1 2 15 1 3 14 1
16 6 0 12 1 1 13 1 2 14 2 2 15 1 3 14 1 3 15 2
16 6 0 12 1 1 13 1 2 14 2 2 15 2 3 14 1 3 15 1
16 6 0 12 1 1 13 1 2 14 3 2 15 1 3 14 1 3 15 1
16 6 0 12 2 1 13 1 2 14 2 2 15 1 3 14 1 3 15 1
16 6 0 12 2 1 13 2 2 14 1 2 15 1 3 14 1 3 15 1
16 6 0 12 3 1 13 1 2 14 1 2 15 1 3 14 1 3 15 1
16 6 0 12 1 0 15 1 1 13 1 2 14 2 3 14 2 4 15 1
16 6 0 12 1 0 15 1 1 13 1 2 14 3 3 14 1 4 15 1
16 6 0 12 1 0 15 1 1 13 2 2 14 2 3 14 1 4 15 1
16 6 0 12 1 0 15 1 1 13 3 2 14 1 3 14 1 4 15 1
16 6 0 12 1 0 15 2 1 13 1 2 14 2 3 14 1 4 15 1
16 6 0 12 1 0 15 2 1 13 2 2 14 1 3 14 1 4 15 1
16 6 0 12 1 0 15 3 1 13 1 2 14 1 3 14 1 4 15 1
16 6 0 12 2 0 15 1 1 13 1 2 14 1 3 14 1 4 15 2
16 6 0 12 2 0 15 1 1 13 1 2 14 2 3 14 1 4 15 1
16 6 0 12 2 0 15 1 1 13 2 2 14 1 3 14 1 4 15 1
16 6 0 12 2 0 15 2 1 13 1 2 14 1 3 14 1 4 15 1
16 6 0 12 3 0 15 1 1 13 1 2 14 1 3 14 1 4 15 1
16 6 0 12 1 1 13 1 2 14 2 3 14 1 4 15 2 5 15 1
16 6 0 12 1 1 13 1 2 14 2 3 14 2 4 15 1 5 15 1
16 6 0 12 1 1 13 1 2 14 3 3 14 1 4 15 1 5 15 1
16 6 0 12 2 1 13 1 2 14 2 3 14 1 4 15 1 5 15 1
16 6 0 12 2 1 13 2 2 14 1 3 14 1 4 15 1 5 15 1
16 6 0 12 3 1 13 1 2 14 1 3 14 1 4 15 1 5 15 1
16 6 0 12 1 0 15 1 1 13 1 2 14 2 3 14 2 12 15 1
16 6 0 12 1 0 15 1 1 13 1 2 14 3 3 14 1 12 15 1
16 6 0 12 1 0 15 1 1 13 2 2 14 2 3 14 1 12 15 1
16 6 0 12 1 0 15 1 1 13 3 2 14 1 3 14 1 12 15 1
16 6 0 12 2 0 15 1 1 13 1 2 14 2 3 14 1 12 15 1
16 6 0 12 2 0 15 1 1 13 2 2 14 1 3 14 1 12 15 1
16 6 0 12 2 0 15 2 1 13 1 2 14 1 3 14 1 12 15 1
16 6 0 12 3 0 15 1 1 13 1 2 14 1 3 14 1 12 15 1
16 7 0 12 1 0 15 1 1 13 1 1 15 1 2 14 1 2 15 1 3 14 2
16 7 0 12 1 0 15 1 1 13 1 1 15 1 2 14 1 2 15 2 3 14 1
16 7 0 12 1 0 15 1 1 13 1 1 15 1 2 14 2 2 15 1 3 14 1
16 7 0 12 1 0 15 2 1 13 1 1 15 1 2 14 1 2 15 1 3 14 1
16 7 0 12 2 0 15 1 1 13 1 1 15 1 2 14 1 2 15 1 3 14 1
16 7 0 12 1 0 15 1 1 13 1 2 14 1 2 15 2 3 14 1 3 15 1
16 7 0 12 1 0 15 1 1 13 1 2 14 2 2 15 1 3 14 1 3 15 1
16 7 0 12 1 0 15 1 1 13 2 2 14 1 2 15 1 3 14 1 3 15 1
16 7 0 12 1 0 15 2 1 13 1 2 14 1 2 15 1 3 14 1 3 15 1
16 7 0 12 2 0 15 1 1 13 1 2 14 1 2 15 1 3 14 1 3 15 1
16 7 0 12 1 0 15 1 1 13 1 1 15 1 2 14 1 3 14 1 4 15 2
16 7 0 12 1 0 15 1 1 13 1 1 15 1 2 14 2 3 14 1 4 15 1
16 7 0 12 1 0 15 2 1 13 1 1 15 1 2 14 1 3 14 1 4 15 1
16 7 0 12 2 0 15 1 1 13 1 1 15 1 2 14 1 3 14 1 4 15 1
16 7 0 12 1 0 15 1 1 13 1 2 14 1 2 15 1 3 14 1 4 15 2
16 7 0 12 1 0 15 1 1 13 1 2 14 1 2 15 1 3 14 2 4 15 1
16 7 0 12 1 0 15 1 1 13 1 2 14 1 2 15 2 3 14 1 4 15 1
16 7 0 12 1 0 15 1 1 13 1 2 14 2 2 15 1 3 14 1 4 15 1
16 7 0 12 1 0 15 1 1 13 2 2 14 1 2 15 1 3 14 1 4 15 1
16 7 0 12 1 0 15 2 1 13 1 2 14 1 2 15 1 3 14 1 4 15 1
16 7 0 12 2 0 15 1 1 13 1 2 14 1 2 15 1 3 14 1 4 15 1
16 7 0 12 1 1 13 1 2 14 1 2 15 1 3 14 1 3 15 1 4 15 2
16 7 0 12 1 1 13 1 2 14 1 2 15 2 3 14 1 3 15 1 4 15 1
16 7 0 12 1 1 13 1 2 14 2 2 15 1 3 14 1 3 15 1 4 15 1
16 7 0 12 2 1 13 1 2 14 1 2 15 1 3 14 1 3 15 1 4 15 1
16 7 0 12 1 0 15 1 1 13 1 2 14 1 3 14 1 4 15 2 5 15 1
16 7 0 12 1 0 15 1 1 13 1 2 14 2 3 14 1 4 15 1 5 15 1
16 7 0 12 1 0 15 1 1 13 2 2 14 1 3 14 1 4 15 1 5 15 1
16 7 0 12 1 0 15 2 1 13 1 2 14 1 3 14 1 4 15 1 5 15 1
16 7 0 12 2 0 15 1 1 13 1 2 14 1 3 14 1 4 15 1 5 15 1
16 7 0 12 1 1 13 1 2 14 1 2 15 1 3 14 1 4 15 2 5 15 1
16 7 0 12 1 1 13 1 2 14 1 2 15 1 3 14 2 4 15 1 5 15 1
16 7 0 12 1 1 13 1 2 14 1 2 15 2 3 14 1 4 15 1 5 15 1
16 7 0 12 1 1 13 1 2 14 2 2 15 1 3 14 1 4 15 1 5 15 1
16 7 0 12 2 1 13 1 2 14 1 2 15 1 3 14 1 4 15 1 5 15 1
16 7 0 12 1 1 13 1 2 14 1 3 14 1 4 15 2 5 15 1 6 15 1
16 7 0 12 1 1 13 1 2 14 2 3 14 1 4 15 1 5 15 1 6 15 1
16 7 0 12 2 1 13 1 2 14 1 3 14 1 4 15 1 5 15 1 6 15 1
16 7 0 12 1 0 15 1 1 13 1 1 15 1 2 14 2 3 14 1 12 15 1
16 7 0 12 1 0 15 1 1 13 1 1 15 2 2 14 1 3 14 1 12 15 1
16 7 0 12 1 0 15 1 1 13 2 1 15 1 2 14 1 3 14 1 12 15 1
16 7 0 12 1 0 15 2 1 13 1 1 15 1 2 14 1 3 14 1 12 15 1
16 7 0 12 2 0 15 1 1 13 1 1 15 1 2 14 1 3 14 1 12 15 1
16 7 0 12 1 0 15 1 1 13 1 2 14 1 2 15 1 3 14 2 12 15 1
16 7 0 12 1 0 15 1 1 13 1 2 14 1 2 15 2 3 14 1 12 15 1
16 7 0 12 1 0 15 1 1 13 1 2 14 2 2 15 1 3 14 1 12 15 1
16 7 0 12 1 0 15 1 1 13 2 2 14 1 2 15 1 3 14 1 12 15 1
16 7 0 12 1 0 15 2 1 13 1 2 14 1 2 15 1 3 14 1 12 15 1
16 7 0 12 2 0 15 1 1 13 1 2 14 1 2 15 1 3 14 1 12 15 1
16 7 0 12 1 0 15 1 1 13 1 2 14 1 3 14 1 4 15 2 12 15 1
16 7 0 12 1 0 15 1 1 13 1 2 14 2 3 14 1 4 15 1 12 15 1
16 7 0 12 1 0 15 1 1 13 2 2 14 1 3 14 1 4 15 1 12 15 1
16 7 0 12 1 0 15 2 1 13 1 2 14 1 3 14 1 4 15 1 12 15 1
16 7 0 12 2 0 15 1 1 13 1 2 14 1 3 14 1 4 15 1 12 15 1
16 7 0 12 1 0 15 1 1 13 1 1 15 1 2 14 1 3 14 1 14 15 2
16 7 0 12 1 0 15 1 1 13 1 1 15 1 2 14 2 3 14 1 14 15 1
16 7 0 12 1 0 15 2 1 13 1 1 15 1 2 14 1 3 14 1 14 15 1
16 7 0 12 2 0 15 1 1 13 1 1 15 1 2 14 1 3 14 1 14 15 1
16 7 0 12 1 0 15 1 1 13 1 2 14 1 2 15 1 3 14 1 14 15 2
16 7 0 12 1 0 15 1 1 13 1 2 14 1 2 15 1 3 14 2 14 15 1
16 7 0 12 1 0 15 1 1 13 1 2 14 1 2 15 2 3 14 1 14 15 1
16 7 0 12 1 0 15 1 1 13 1 2 14 2 2 15 1 3 14 1 14 15 1
16 7 0 12 1 0 15 1 1 13 2 2 14 1 2 15 1 3 14 1 14 15 1
16 7 0 12 1 0 15 2 1 13 1 2 14 1 2 15 1 3 14 1 14 15 1
16 7 0 12 2 0 15 1 1 13 1 2 14 1 2 15 1 3 14 1 14 15 1
16 7 0 12 1 1 13 1 2 14 1 2 15 1 3 14 1 3 15 1 14 15 2
16 7 0 12 1 1 13 1 2 14 2 2 15 1 3 14 1 3 15 1 14 15 1
16 7 0 12 2 1 13 1 2 14 1 2 15 1 3 14 1 3 15 1 14 15 1
16 7 0 12 1 0 15 1 1 13 1 2 14 1 3 14 1 4 15 1 14 15 2
16 7 0 12 1 0 15 1 1 13 1 2 14 1 3 14 1 4 15 2 14 15 1
16 7 0 12 1 0 15 1 1 13 1 2 14 2 3 14 1 4 15 1 14 15 1
16 7 0 12 1 0 15 1 1 13 2 2 14 1 3 14 1 4 15 1 14 15 1
16 7 0 12 1 0 15 2 1 13 1 2 14 1 3 14 1 4 15 1 14 15 1
16 7 0 12 2 0 15 1 1 13 1 2 14 1 3 14 1 4 15 1 14 15 1
16 7 0 12 1 1 13 1 2 14 1 2 15 1 3 14 1 4 15 1 14 15 2
16 7 0 12 1 1 13 1 2 14 1 2 15 1 3 14 2 4 15 1 14 15 1
16 7 0 12 1 1 13 1 2 14 2 2 15 1 3 14 1 4 15 1 14 15 1
16 7 0 12 2 1 13 1 2 14 1 2 15 1 3 14 1 4 15 1 14 15 1
16 7 0 12 1 1 13 1 2 14 1 3 14 1 4 15 1 5 15 1 14 15 2
16 7 0 12 1 1 13 1 2 14 2 3 14 1 4 15 1 5 15 1 14 15 1
16 7 0 12 2 1 13 1 2 14 1 3 14 1 4 15 1 5 15 1 14 15 1
16 7 0 12 1 0 15 1 1 13 1 2 14 1 3 14 1 12 15 1 14 15 2
16 7 0 12 1 0 15 1 1 13 1 2 14 2 3 14 1 12 15 1 14 15 1
16 7 0 12 1 0 15 1 1 13 2 2 14 1 3 14 1 12 15 1 14 15 1
16 7 0 12 1 0 15 2 1 13 1 2 14 1 3 14 1 12 15 1 14 15 1
16 7 0 12 2 0 15 1 1 13 1 2 14 1 3 14 1 12 15 1 14 15 1
16 8 0 12 1 0 15 1 1 13 1 1 15 1 2 14 1 2 15 1 3 14 1 3 15 1
16 8 0 12 1 0 15 1 1 13 1 1 15 1 2 14 1 2 15 1 3 14 1 4 15 1
16 8 0 12 1 0 15 1 1 13 1 2 14 1 2 15 1 3 14 1 3 15 1 4 15 1
16 8 0 12 1 0 15 1 1 13 1 1 15 1 2 14 1 3 14 1 4 15 1 5 15 1
16 8 0 12 1 0 15 1 1 13 1 2 14 1 2 15 1 3 14 1 4 15 1 5 15 1
16 8 0 12 1 1 13 1 2 14 1 2 15 1 3 14 1 3 15 1 4 15 1 5 15 1
16 8 0 12 1 0 15 1 1 13 1 2 14 1 3 14 1 4 15 1 5 15 1 6 15 1
16 8 0 12 1 1 13 1 2 14 1 2 15 1 3 14 1 4 15 1 5 15 1 6 15 1
16 8 0 12 1 1 13 1 2 14 1 3 14 1 4 15 1 5 15 1 6 15 1 7 15 1
16 8 0 12 1 0 15 1 1 13 1 1 15 1 2 14 1 2 15 1 3 14 1 12 15 1
16 8 0 12 1 0 15 1 1 13 1 2 14 1 2 15 1 3 14 1 3 15 1 12 15 1
16 8 0 12 1 0 15 1 1 13 1 1 15 1 2 14 1 3 14 1 4 15 1 12 15 1
16 8 0 12 1 0 15 1 1 13 1 2 14 1 2 15 1 3 14 1 4 15 1 12 15 1
16 8 0 12 1 0 15 1 1 13 1 2 14 1 3 14 1 4 15 1 5 15 1 12 15 1
16 8 0 12 1 0 15 1 1 13 1 1 15 1 2 14 1 3 14 1 12 15 1 13 15 1
16 8 0 12 1 0 15 1 1 13 1 1 15 1 2 14 1 2 15 1 3 14 1 14 15 1
16 8 0 12 1 0 15 1 1 13 1 2 14 1 2 15 1 3 14 1 3 15 1 14 15 1
16 8 0 12 1 0 15 1 1 13 1 1 15 1 2 14 1 3 14 1 4 15 1 14 15 1
16 8 0 12 1 0 15 1 1 13 1 2 14 1 2 15 1 3 14 1 4 15 1 14 15 1
16 8 0 12 1 1 13 1 2 14 1 2 15 1 3 14 1 3 15 1 4 15 1 14 15 1
16 8 0 12 1 0 15 1 1 13 1 2 14 1 3 14 1 4 15 1 5 15 1 14 15 1
16 8 0 12 1 1 13 1 2 14 1 2 15 1 3 14 1 4 15 1 5 15 1 14 15 1
16 8 0 12 1 1 13 1 2 14 1 3 14 1 4 15 1 5 15 1 6 15 1 14 15 1
16 8 0 12 1 0 15 1 1 13 1 1 15 1 2 14 1 3 14 1 12 15 1 14 15 1
16 8 0 12 1 0 15 1 1 13 1 2 14 1 2 15 1 3 14 1 12 15 1 14 15 1
16 8 0 12 1 0 15 1 1 13 1 2 14 1 3 14 1 4 15 1 12 15 1 14 15 1
16 6 0 12 2 0 14 1 1 13 2 1 15 1 12 14 1 13 15 1
16 6 0 12 2 0 14 2 1 13 1 1 15 1 12 14 1 13 15 1
16 6 0 12 3 0 14 1 1 13 1 1 15 1 12 14 1 13 15 1
16 7 0 12 1 0 14 1 1 13 1 1 15 1 2 15 2 3 15 1 12 14 1
16 7 0 12 1 0 14 1 1 13 1 1 15 2 2 15 1 3 15 1 12 14 1
16 7 0 12 1 0 14 1 1 13 2 1 15 1 2 15 1 3 15 1 12 14 1
16 7 0 12 2 0 14 1 1 13 1 1 15 1 2 15 1 3 15 1 12 14 1
16 7 0 12 1 0 14 1 1 13 1 2 15 2 3 15 1 4 15 1 12 14 1
16 7 0 12 1 0 14 1 1 13 2 2 15 1 3 15 1 4 15 1 12 14 1
16 7 0 12 2 0 14 1 1 13 1 2 15 1 3 15 1 4 15 1 12 14 1
16 7 0 12 1 0 14 1 0 15 1 1 13 1 1 15 2 12 14 1 12 15 1
16 7 0 12 1 0 14 1 0 15 1 1 13 2 1 15 1 12 14 1 12 15 1
16 7 0 12 1 0 14 1 0 15 2 1 13 1 1 15 1 12 14 1 12 15 1
16 7 0 12 1 0 14 2 0 15 1 1 13 1 1 15 1 12 14 1 12 15 1
16 7 0 12 2 0 14 1 0 15 1 1 13 1 1 15 1 12 14 1 12 15 1
16 7 0 12 1 0 14 1 0 15 1 1 13 2 1 15 1 12 14 1 13 15 1
16 7 0 12 1 0 14 1 0 15 2 1 13 1 1 15 1 12 14 1 13 15 1
16 7 0 12 2 0 14 1 0 15 1 1 13 1 1 15 1 12 14 1 13 15 1
16 7 0 12 1 0 14 1 1 13 1 1 15 1 2 15 2 12 14 1 13 15 1
16 7 0 12 1 0 14 1 1 13 1 1 15 2 2 15 1 12 14 1 13 15 1
16 7 0 12 1 0 14 1 1 13 2 1 15 1 2 15 1 12 14 1 13 15 1
16 7 0 12 2 0 14 1 1 13 1 1 15 1 2 15 1 12 14 1 13 15 1
16 7 0 12 1 0 14 1 0 15 1 1 13 2 12 14 1 12 15 1 14 15 1
16 7 0 12 2 0 14 1 0 15 1 1 13 1 12 14 1 12 15 1 14 15 1
16 8 0 12 1 0 14 1 0 15 1 1 13 1 1 15 1 2 15 1 3 15 1 12 14 1
16 8 0 12 1 0 14 1 0 15 1 1 13 1 2 15 1 3 15 1 4 15 1 12 14 1
16 8 0 12 1 0 14 1 1 13 1 1 15 1 2 15 1 3 15 1 4 15 1 12 14 1
16 8 0 12 1 0 14 1 1 13 1 2 15 1 3 15 1 4 15 1 5 15 1 12 14 1
16 8 0 12 1 0 14 1 0 15 1 1 13 1 1 15 1 2 15 1 12 14 1 12 15 1
16 8 0 12 1 0 14 1 0 15 1 1 13 1 2 15 1 3 15 1 12 14 1 12 15 1
16 8 0 12 1 0 14 1 0 15 1 1 13 1 1 15 1 2 15 1 12 14 1 13 15 1
16 8 0 12 1 0 14 1 1 13 1 1 15 1 2 15 1 3 15 1 12 14 1 13 15 1
16 8 0 12 1 0 14 1 0 15 1 1 13 1 1 15 1 12 14 1 12 15 1 13 15 1
16 8 0 12 1 0 14 1 0 15 1 1 13 1 1 15 1 12 14 1 12 15 1 14 15 1
16 8 0 12 1 0 14 1 0 15 1 1 13 1 2 15 1 12 14 1 12 15 1 14 15 1
16 8 0 12 1 0 14 1 0 15 1 1 13 1 1 14 1 1 15 1 2 14 1 3 15 1
16 8 0 12 1 0 14 1 1 13 1 1 14 1 2 14 1 2 15 1 12 15 1 13 15 1
16 8 0 12 1 0 14 1 1 13 1 1 14 1 2 14 1 3 15 1 12 15 1 13 15 1
16 8 0 12 1 0 14 1 1 13 1 1 15 1 2 14 1 2 15 1 3 14 1 3 15 1
16 8 0 12 1 0 14 1 1 13 1 1 15 1 2 14 1 2 15 1 3 14 1 4 15 1
16 8 0 12 1 0 14 1 1 13 1 1 15 1 2 14 1 3 14 1 4 15 1 5 15 1
16 8 0 12 1 0 14 1 1 13 1 1 15 1 2 14 1 2 15 1 3 14 1 12 15 1
16 8 0 12 1 0 14 1 1 13 1 2 14 1 2 15 1 3 14 1 3 15 1 12 15 1
16 8 0 12 1 0 14 1 1 13 1 1 15 1 2 14 1 3 14 1 4 15 1 12 15 1
16 8 0 12 1 0 14 1 1 13 1 2 14 1 2 15 1 3 14 1 4 15 1 12 15 1
16 8 0 12 1 0 14 1 1 13 1 2 14 1 3 14 1 4 15 1 5 15 1 12 15 1
16 8 0 12 1 0 14 1 1 13 1 1 15 1 2 14 1 2 15 1 3 14 1 13 15 1
16 8 0 12 1 0 14 1 1 13 1 1 15 1 2 14 1 3 14 1 4 15 1 13 15 1
16 8 0 12 1 0 14 1 1 13 1 1 15 1 2 14 1 3 14 1 12 15 1 13 15 1
16 8 0 12 1 0 15 1 1 13 1 1 15 1 2 14 1 2 15 1 3 14 1 4 14 1
16 8 0 12 1 0 15 1 1 13 1 2 14 1 2 15 1 3 14 1 3 15 1 4 14 1
16 8 0 12 1 1 13 1 2 14 1 2 15 1 3 14 1 3 15 1 4 14 1 4 15 1
16 8 0 12 1 0 15 1 1 13 1 1 15 1 2 14 1 3 14 1 4 14 1 5 15 1
16 8 0 12 1 0 15 1 1 13 1 2 14 1 2 15 1 3 14 1 4 14 1 5 15 1
16 8 0 12 1 1 13 1 2 14 1 2 15 1 3 14 1 3 15 1 4 14 1 5 15 1
16 8 0 12 1 0 15 1 1 13 1 2 14 1 3 14 1 4 14 1 5 15 1 6 15 1
16 8 0 12 1 1 13 1 2 14 1 2 15 1 3 14 1 4 14 1 5 15 1 6 15 1
16 8 0 12 1 1 13 1 2 14 1 3 14 1 4 14 1 5 15 1 6 15 1 7 15 1
16 8 0 12 1 0 15 1 1 13 1 1 15 1 2 14 1 3 14 1 4 14 1 12 15 1
16 8 0 12 1 0 15 1 1 13 1 2 14 1 2 15 1 3 14 1 4 14 1 12 15 1
16 8 0 12 1 0 15 1 1 13 1 2 14 1 3 14 1 4 14 1 5 15 1 12 15 1
16 8 0 12 1 0 14 1 0 15 1 1 13 1 1 14 1 1 15 1 2 15 1 12 14 1
16 8 0 12 1 0 14 1 0 15 1 1 13 1 1 14 1 1 15 1 12 14 1 13 15 1
16 8 0 12 1 0 14 1 1 13 1 1 15 1 2 14 1 2 15 1 12 14 1 13 15 1
16 8 0 12 1 0 14 1 1 13 1 1 15 1 2 14 1 3 15 1 12 14 1 13 15 1
16 7 0 12 2 0 13 1 1 13 1 1 14 1 2 14 1 2 15 1 12 15 1
16 8 0 12 1 0 13 1 0 15 1 1 13 1 1 14 1 1 15 1 2 14 1 2 15 1
16 8 0 12 1 0 13 1 0 15 1 1 13 1 1 14 1 1 15 1 2 14 1 3 15 1
16 8 0 12 1 0 13 1 0 15 1 1 13 1 1 14 1 2 14 1 2 15 1 3 15 1
16 8 0 12 1 0 13 1 1 13 1 1 14 1 2 14 1 2 15 1 3 15 1 4 15 1
16 8 0 12 1 0 13 1 1 13 1 1 14 1 2 14 1 3 15 1 4 15 1 5 15 1
16 8 0 12 1 0 13 1 0 15 1 1 13 1 1 14 1 1 15 1 2 14 1 12 15 1
16 8 0 12 1 0 13 1 0 15 1 1 13 1 1 14 1 2 14 1 2 15 1 12 15 1
16 8 0 12 1 0 13 1 1 13 1 1 14 1 1 15 1 2 14 1 2 15 1 12 15 1
16 8 0 12 1 0 13 1 1 13 1 1 14 1 2 14 1 2 15 1 3 15 1 12 15 1
16 8 0 12 1 0 13 1 0 15 1 1 13 1 1 14 1 1 15 1 2 14 1 13 15 1
16 8 0 12 1 0 13 1 0 15 1 1 13 1 1 14 1 2 14 1 2 15 1 13 15 1
16 8 0 12 1 0 13 1 1 13 1 1 14 1 1 15 1 2 14 1 2 15 1 13 15 1
16 8 0 12 1 0 13 1 0 15 1 1 13 1 1 14 1 1 15 1 2 14 1 14 15 1
16 8 0 12 1 0 13 1 0 15 1 1 13 1 1 14 1 2 14 1 2 15 1 14 15 1
16 8 0 12 1 0 13 1 0 15 1 1 13 1 1 14 1 2 14 1 3 15 1 14 15 1
16 7 0 12 1 0 13 1 1 13 1 2 14 2 2 15 1 3 14 1 3 15 1
16 7 0 12 1 0 13 2 1 13 1 2 14 1 2 15 1 3 14 1 3 15 1
16 7 0 12 2 0 13 1 1 13 1 2 14 1 2 15 1 3 14 1 3 15 1
16 7 0 12 1 0 13 1 1 13 1 1 15 1 2 14 2 3 14 1 12 15 1
16 7 0 12 2 0 13 1 1 13 1 1 15 1 2 14 1 3 14 1 12 15 1
16 8 0 12 1 0 13 1 0 15 1 1 13 1 1 15 1 2 14 1 2 15 1 3 14 1
16 8 0 12 1 0 13 1 0 15 1 1 13 1 2 14 1 2 15 1 3 14 1 3 15 1
16 8 0 12 1 0 13 1 1 13 1 1 15 1 2 14 1 2 15 1 3 14 1 3 15 1
16 8 0 12 1 0 13 1 0 15 1 1 13 1 1 15 1 2 14 1 3 14 1 4 15 1
16 8 0 12 1 0 13 1 1 13 1 1 15 1 2 14 1 2 15 1 3 14 1 4 15 1
16 8 0 12 1 0 13 1 1 13 1 2 14 1 2 15 1 3 14 1 3 15 1 4 15 1
16 8 0 12 1 0 13 1 1 13 1 1 15 1 2 14 1 3 14 1 4 15 1 5 15 1
16 8 0 12 1 0 13 1 1 13 1 2 14 1 2 15 1 3 14 1 4 15 1 5 15 1
16 8 0 12 1 0 13 1 1 13 1 2 14 1 3 14 1 4 15 1 5 15 1 6 15 1
16 8 0 12 1 0 13 1 0 15 1 1 13 1 1 15 1 2 14 1 3 14 1 12 15 1
16 8 0 12 1 0 13 1 1 13 1 1 15 1 2 14 1 2 15 1 3 14 1 12 15 1
16 8 0 12 1 0 13 1 1 13 1 1 15 1 2 14 1 3 14 1 4 15 1 12 15 1
16 8 0 12 1 0 13 1 0 15 1 1 13 1 1 15 1 2 14 1 3 14 1 13 15 1
16 8 0 12 1 0 13 1 0 15 1 1 13 1 2 14 1 2 15 1 3 14 1 13 15 1
16 8 0 12 1 0 13 1 0 15 1 1 13 1 2 14 1 3 14 1 4 15 1 13 15 1
16 8 0 12 1 0 13 1 0 15 1 1 13 1 1 15 1 2 14 1 3 14 1 14 15 1
16 8 0 12 1 0 13 1 0 15 1 1 13 1 2 14 1 2 15 1 3 14 1 14 15 1
16 8 0 12 1 0 13 1 1 13 1 1 15 1 2 14 1 2 15 1 3 14 1 14 15 1
16 8 0 12 1 0 13 1 1 13 1 2 14 1 2 15 1 3 14 1 3 15 1 14 15 1
16 8 0 12 1 0 13 1 0 15 1 1 13 1 2 14 1 3 14 1 4 15 1 14 15 1
16 8 0 12 1 0 13 1 1 13 1 1 15 1 2 14 1 3 14 1 4 15 1 14 15 1
16 8 0 12 1 0 13 1 1 13 1 2 14 1 2 15 1 3 14 1 4 15 1 14 15 1
16 8 0 12 1 0 13 1 1 13 1 2 14 1 3 14 1 4 15 1 5 15 1 14 15 1
16 8 0 12 1 0 13 1 0 15 1 1 13 1 2 14 1 3 14 1 12 15 1 14 15 1
16 8 0 12 1 0 13 1 1 13 1 1 15 1 2 14 1 3 14 1 12 15 1 14 15 1
16 8 0 12 1 0 13 1 0 15 1 1 13 1 2 14 1 3 14 1 13 15 1 14 15 1
16 8 0 12 1 0 13 1 0 15 1 1 13 1 1 14 1 1 15 1 2 15 1 12 14 1
16 8 0 12 1 0 13 1 1 13 1 1 14 1 2 15 1 3 15 1 4 15 1 12 14 1
16 8 0 12 1 0 13 1 0 15 1 1 13 1 1 14 1 1 15 1 12 14 1 12 15 1
16 8 0 12 1 0 13 1 0 15 1 1 13 1 1 14 1 1 15 1 12 14 1 13 15 1
16 8 0 12 1 0 15 1 1 13 1 1 14 1 1 15 1 2 13 1 2 14 1 2 15 1
16 8 0 12 1 1 13 1 1 14 1 1 15 1 2 13 1 2 14 1 2 15 1 3 15 1
16 8 0 12 1 0 15 1 1 13 1 1 14 1 2 13 1 2 14 1 3 15 1 4 15 1
16 8 0 12 1 1 13 1 1 14 1 2 13 1 2 14 1 3 15 1 4 15 1 5 15 1
16 8 0 12 1 0 15 1 1 13 1 1 14 1 1 15 1 2 13 1 2 14 1 12 15 1
16 8 0 12 1 0 15 1 1 13 1 1 14 1 2 13 1 2 14 1 3 15 1 12 15 1
16 8 0 12 1 1 13 1 1 14 1 1 15 1 2 13 1 2 14 1 2 15 1 13 15 1
16 7 0 12 1 0 15 1 1 13 1 1 14 1 2 13 2 2 15 1 3 14 1
16 7 0 12 1 0 15 1 1 13 2 1 14 1 2 13 1 2 15 1 3 14 1
16 7 0 12 1 0 15 2 1 13 1 1 14 1 2 13 1 2 15 1 3 14 1
16 7 0 12 2 0 15 1 1 13 1 1 14 1 2 13 1 2 15 1 3 14 1
16 7 0 12 1 1 13 2 1 14 1 2 13 1 2 15 1 3 14 1 3 15 1
16 7 0 12 2 1 13 1 1 14 1 2 13 1 2 15 1 3 14 1 3 15 1
16 8 0 12 1 0 15 1 1 13 1 1 14 1 1 15 1 2 13 1 2 15 1 3 14 1
16 8 0 12 1 0 15 1 1 13 1 1 14 1 2 13 1 2 15 1 3 14 1 3 15 1
16 8 0 12 1 1 13 1 1 14 1 1 15 1 2 13 1 2 15 1 3 14 1 3 15 1
16 8 0 12 1 0 15 1 1 13 1 1 14 1 2 13 1 2 15 1 3 14 1 4 15 1
16 8 0 12 1 1 13 1 1 14 1 2 13 1 2 15 1 3 14 1 3 15 1 4 15 1
16 8 0 12 1 0 15 1 1 13 1 1 14 1 2 13 1 3 14 1 4 15 1 5 15 1
16 8 0 12 1 1 13 1 1 14 1 2 13 1 2 15 1 3 14 1 4 15 1 5 15 1
16 8 0 12 1 1 13 1 1 14 1 2 13 1 3 14 1 4 15 1 5 15 1 6 15 1
16 8 0 12 1 0 15 1 1 13 1 1 14 1 1 15 1 2 13 1 3 14 1 12 15 1
16 8 0 12 1 0 15 1 1 13 1 1 14 1 2 13 1 2 15 1 3 14 1 12 15 1
16 8 0 12 1 0 15 1 1 13 1 1 14 1 2 13 1 3 14 1 4 15 1 12 15 1
16 8 0 12 1 0 15 1 1 13 1 1 14 1 1 15 1 2 13 1 3 14 1 13 15 1
16 8 0 12 1 0 15 1 1 13 1 1 14 1 2 13 1 2 15 1 3 14 1 13 15 1
16 8 0 12 1 0 15 1 1 13 1 1 14 1 2 13 1 3 14 1 3 15 1 13 15 1
16 8 0 12 1 1 13 1 1 14 1 1 15 1 2 13 1 3 14 1 3 15 1 13 15 1
16 8 0 12 1 1 13 1 1 14 1 2 13 1 2 15 1 3 14 1 3 15 1 13 15 1
16 8 0 12 1 0 15 1 1 13 1 1 14 1 2 13 1 3 14 1 4 15 1 13 15 1
16 8 0 12 1 1 13 1 1 14 1 2 13 1 3 14 1 3 15 1 4 15 1 13 15 1
16 8 0 12 1 0 15 1 1 13 1 1 14 1 2 13 1 3 14 1 12 15 1 13 15 1
16 8 0 12 1 0 15 1 1 13 1 1 14 1 2 13 1 3 14 1 13 15 1 14 15 1
16 8 0 12 1 1 13 1 1 14 1 1 15 1 2 13 1 3 14 1 13 15 1 14 15 1
16 8 0 12 1 1 13 1 1 14 1 2 13 1 2 15 1 3 14 1 13 15 1 14 15 1
16 8 0 12 1 1 13 1 1 14 1 2 13 1 3 14 1 4 15 1 13 15 1 14 15 1
16 7 0 12 1 0 15 1 1 13 1 1 15 1 2 13 1 3 14 2 4 14 1
16 7 0 12 1 0 15 1 1 13 1 1 15 2 2 13 1 3 14 1 4 14 1
16 7 0 12 1 0 15 2 1 13 1 1 15 1 2 13 1 3 14 1 4 14 1
16 7 0 12 2 0 15 1 1 13 1 1 15 1 2 13 1 3 14 1 4 14 1
16 7 0 12 1 1 13 1 1 15 1 2 13 1 2 15 1 3 14 2 4 14 1
16 7 0 12 1 1 13 2 1 15 1 2 13 1 2 15 1 3 14 1 4 14 1
16 7 0 12 2 1 13 1 1 15 1 2 13 1 2 15 1 3 14 1 4 14 1
16 7 0 12 1 0 15 1 1 13 2 2 13 1 3 14 1 4 14 1 5 15 1
16 7 0 12 1 0 15 2 1 13 1 2 13 1 3 14 1 4 14 1 5 15 1
16 7 0 12 2 0 15 1 1 13 1 2 13 1 3 14 1 4 14 1 5 15 1
16 7 0 12 1 1 13 2 2 13 1 3 14 1 4 14 1 5 15 1 6 15 1
16 7 0 12 2 1 13 1 2 13 1 3 14 1 4 14 1 5 15 1 6 15 1
16 7 0 12 1 0 15 1 1 13 2 2 13 1 3 14 1 4 14 1 12 15 1
16 7 0 12 2 0 15 1 1 13 1 2 13 1 3 14 1 4 14 1 12 15 1
16 8 0 12 1 0 15 1 1 13 1 1 15 1 2 13 1 2 15 1 3 14 1 4 14 1
16 8 0 12 1 0 15 1 1 13 1 1 15 1 2 13 1 3 14 1 3 15 1 4 14 1
16 8 0 12 1 1 13 1 1 15 1 2 13 1 2 15 1 3 14 1 3 15 1 4 14 1
16 8 0 12 1 0 15 1 1 13 1 1 15 1 2 13 1 3 14 1 4 14 1 5 15 1
16 8 0 12 1 1 13 1 1 15 1 2 13 1 2 15 1 3 14 1 4 14 1 5 15 1
16 8 0 12 1 1 13 1 1 15 1 2 13 1 3 14 1 3 15 1 4 14 1 5 15 1
16 8 0 12 1 0 15 1 1 13 1 2 13 1 3 14 1 4 14 1 5 15 1 6 15 1
16 8 0 12 1 1 13 1 1 15 1 2 13 1 3 14 1 4 14 1 5 15 1 6 15 1
16 8 0 12 1 1 13 1 2 13 1 3 14 1 4 14 1 5 15 1 6 15 1 7 15 1
16 8 0 12 1 0 15 1 1 13 1 1 15 1 2 13 1 3 14 1 4 14 1 12 15 1
16 8 0 12 1 0 15 1 1 13 1 2 13 1 3 14 1 4 14 1 5 15 1 12 15 1
16 8 0 12 1 0 15 1 1 13 1 1 15 1 2 13 1 3 14 1 4 14 1 13 15 1
16 8 0 12 1 1 13 1 1 15 1 2 13 1 2 15 1 3 14 1 4 14 1 13 15 1
16 8 0 12 1 0 15 1 1 13 1 2 13 1 3 14 1 3 15 1 4 14 1 13 15 1
16 8 0 12 1 1 13 1 1 15 1 2 13 1 3 14 1 3 15 1 4 14 1 13 15 1
16 8 0 12 1 1 13 1 2 13 1 3 14 1 3 15 1 4 14 1 4 15 1 13 15 1
16 8 0 12 1 0 15 1 1 13 1 2 13 1 3 14 1 4 14 1 5 15 1 13 15 1
16 8 0 12 1 1 13 1 1 15 1 2 13 1 3 14 1 4 14 1 5 15 1 13 15 1
16 8 0 12 1 1 13 1 2 13 1 3 14 1 3 15 1 4 14 1 5 15 1 13 15 1
16 8 0 12 1 1 13 1 2 13 1 3 14 1 4 14 1 5 15 1 6 15 1 13 15 1
16 8 0 12 1 0 15 1 1 13 1 2 13 1 3 14 1 4 14 1 12 15 1 13 15 1
16 8 0 12 1 0 15 1 1 13 1 2 13 1 3 14 1 4 14 1 13 15 1 14 15 1
16 8 0 12 1 1 13 1 1 15 1 2 13 1 3 14 1 4 14 1 13 15 1 14 15 1
16 8 0 12 1 1 13 1 2 13 1 3 14 1 4 14 1 5 15 1 13 15 1 14 15 1
16 7 0 12 1 0 13 1 1 14 2 1 15 1 2 14 1 2 15 1 12 13 1
16 7 0 12 2 0 13 1 1 14 1 1 15 1 2 14 1 2 15 1 12 13 1
16 8 0 12 1 0 13 1 1 14 1 1 15 1 2 14 1 2 15 1 3 15 1 12 13 1
16 8 0 12 1 0 13 1 1 14 1 1 15 1 2 14 1 3 15 1 4 15 1 12 13 1
16 8 0 12 1 0 13 1 1 14 1 2 14 1 3 15 1 4 15 1 5 15 1 12 13 1
16 8 0 12 1 0 13 1 0 15 1 1 14 1 1 15 1 2 14 1 12 13 1 12 15 1
16 8 0 12 1 0 13 1 0 15 1 1 14 1 2 14 1 12 13 1 12 15 1 13 15 1
16 8 0 12 1 0 13 1 0 15 1 1 14 1 1 15 1 2 14 1 12 13 1 14 15 1
16 8 0 12 1 0 13 1 1 14 1 1 15 1 2 14 1 2 15 1 12 13 1 14 15 1
16 8 0 12 1 0 13 1 0 15 1 1 14 1 2 14 1 3 15 1 12 13 1 14 15 1
16 8 0 12 1 0 13 1 1 14 1 1 15 1 2 14 1 3 15 1 12 13 1 14 15 1
16 8 0 12 1 0 13 1 1 14 1 2 14 1 3 15 1 4 15 1 12 13 1 14 15 1
16 8 0 12 1 0 13 1 0 15 1 1 14 1 2 14 1 12 13 1 12 15 1 14 15 1
16 8 0 12 1 0 13 1 1 12 1 1 13 1 2 14 1 2 15 1 3 14 1 3 15 1
16 8 0 12 1 0 13 1 1 12 1 1 14 1 2 13 1 2 15 1 3 14 1 3 15 1
16 8 0 12 1 0 13 1 1 12 1 1 15 1 2 13 1 2 15 1 3 14 1 4 14 1
16 8 0 12 1 0 15 1 1 12 1 1 15 1 2 13 1 3 13 1 4 14 1 5 14 1
16 8 0 12 1 1 12 1 2 13 1 3 13 1 4 14 1 5 14 1 6 15 1 7 15 1
16 5 0 11 2 1 12 2 2 13 2 3 14 1 4 15 1
16 5 0 11 3 1 12 2 2 13 1 3 14 1 4 15 1
16 5 0 11 4 1 12 1 2 13 1 3 14 1 4 15 1
16 6 0 11 1 0 15 1 1 12 1 1 15 1 2 13 2 3 14 2
16 6 0 11 1 0 15 1 1 12 1 1 15 1 2 13 3 3 14 1
16 6 0 11 1 0 15 2 1 12 1 1 15 1 2 13 2 3 14 1
16 6 0 11 1 0 15 2 1 12 1 1 15 2 2 13 1 3 14 1
16 6 0 11 1 0 15 3 1 12 1 1 15 1 2 13 1 3 14 1
16 6 0 11 2 0 15 1 1 12 1 1 15 1 2 13 2 3 14 1
16 6 0 11 2 0 15 1 1 12 1 1 15 2 2 13 1 3 14 1
16 6 0 11 2 0 15 1 1 12 2 1 15 1 2 13 1 3 14 1
16 6 0 11 2 0 15 2 1 12 1 1 15 1 2 13 1 3 14 1
16 6 0 11 3 0 15 1 1 12 1 1 15 1 2 13 1 3 14 1
16 6 0 11 1 0 15 1 1 12 2 2 13 2 3 14 1 4 15 1
16 6 0 11 1 0 15 1 1 12 3 2 13 1 3 14 1 4 15 1
16 6 0 11 1 0 15 2 1 12 2 2 13 1 3 14 1 4 15 1
16 6 0 11 1 0 15 3 1 12 1 2 13 1 3 14 1 4 15 1
16 6 0 11 2 0 15 1 1 12 1 2 13 1 3 14 1 4 15 2
16 6 0 11 2 0 15 1 1 12 2 2 13 1 3 14 1 4 15 1
16 6 0 11 2 0 15 2 1 12 1 2 13 1 3 14 1 4 15 1
16 6 0 11 3 0 15 1 1 12 1 2 13 1 3 14 1 4 15 1
16 6 0 11 1 1 12 1 2 13 1 3 14 1 4 15 2 5 15 2
16 6 0 11 1 1 12 1 2 13 1 3 14 1 4 15 3 5 15 1
16 6 0 11 2 1 12 1 2 13 1 3 14 1 4 15 2 5 15 1
16 6 0 11 2 1 12 2 2 13 1 3 14 1 4 15 1 5 15 1
16 6 0 11 3 1 12 1 2 13 1 3 14 1 4 15 1 5 15 1
16 6 0 11 1 0 15 1 1 12 2 2 13 2 3 14 1 11 15 1
16 6 0 11 1 0 15 1 1 12 3 2 13 1 3 14 1 11 15 1
16 6 0 11 2 0 15 1 1 12 2 2 13 1 3 14 1 11 15 1
16 6 0 11 2 0 15 2 1 12 1 2 13 1 3 14 1 11 15 1
16 6 0 11 3 0 15 1 1 12 1 2 13 1 3 14 1 11 15 1
16 7 0 11 1 0 15 1 1 12 1 1 15 1 2 13 1 2 15 1 3 14 2
16 7 0 11 1 0 15 2 1 12 1 1 15 1 2 13 1 2 15 1 3 14 1
16 7 0 11 2 0 15 1 1 12 1 1 15 1 2 13 1 2 15 1 3 14 1
16 7 0 11 1 0 15 1 1 12 1 1 15 1 2 13 1 3 14 1 4 15 2
16 7 0 11 1 0 15 1 1 12 1 1 15 1 2 13 2 3 14 1 4 15 1
16 7 0 11 1 0 15 2 1 12 1 1 15 1 2 13 1 3 14 1 4 15 1
16 7 0 11 2 0 15 1 1 12 1 1 15 1 2 13 1 3 14 1 4 15 1
16 7 0 11 1 0 15 1 1 12 1 2 13 1 3 14 1 4 15 2 5 15 1
16 7 0 11 1 0 15 1 1 12 2 2 13 1 3 14 1 4 15 1 5 15 1
16 7 0 11 1 0 15 2 1 12 1 2 13 1 3 14 1 4 15 1 5 15 1
16 7 0 11 2 0 15 1 1 12 1 2 13 1 3 14 1 4 15 1 5 15 1
16 7 0 11 1 1 12 1 2 13 1 3 14 1 4 15 2 5 15 1 6 15 1
16 7 0 11 2 1 12 1 2 13 1 3 14 1 4 15 1 5 15 1 6 15 1
16 7 0 11 1 0 15 1 1 12 1 1 15 1 2 13 2 3 14 1 11 15 1
16 7 0 11 1 0 15 1 1 12 1 1 15 2 2 13 1 3 14 1 11 15 1
16 7 0 11 1 0 15 1 1 12 2 1 15 1 2 13 1 3 14 1 11 15 1
16 7 0 11 1 0 15 2 1 12 1 1 15 1 2 13 1 3 14 1 11 15 1
16 7 0 11 2 0 15 1 1 12 1 1 15 1 2 13 1 3 14 1 11 15 1
16 7 0 11 1 0 15 1 1 12 1 2 13 1 3 14 1 4 15 2 11 15 1
16 7 0 11 1 0 15 1 1 12 2 2 13 1 3 14 1 4 15 1 11 15 1
16 7 0 11 1 0 15 2 1 12 1 2 13 1 3 14 1 4 15 1 11 15 1
16 7 0 11 2 0 15 1 1 12 1 2 13 1 3 14 1 4 15 1 11 15 1
16 8 0 11 1 0 15 1 1 12 1 1 15 1 2 13 1 2 15 1 3 14 1 3 15 1
16 8 0 11 1 0 15 1 1 12 1 1 15 1 2 13 1 2 15 1 3 14 1 4 15 1
16 8 0 11 1 0 15 1 1 12 1 1 15 1 2 13 1 3 14 1 4 15 1 5 15 1
16 8 0 11 1 0 15 1 1 12 1 2 13 1 3 14 1 4 15 1 5 15 1 6 15 1
16 8 0 11 1 1 12 1 2 13 1 3 14 1 4 15 1 5 15 1 6 15 1 7 15 1
16 8 0 11 1 0 15 1 1 12 1 1 15 1 2 13 1 2 15 1 3 14 1 11 15 1
16 8 0 11 1 0 15 1 1 12 1 1 15 1 2 13 1 3 14 1 4 15 1 11 15 1
16 8 0 11 1 0 15 1 1 12 1 2 13 1 3 14 1 4 15 1 5 15 1 11 15 1
16 8 0 11 1 0 15 1 1 12 1 1 15 1 2 13 1 3 14 1 11 15 1 12 15 1
16 7 0 11 1 0 14 1 1 12 1 1 15 2 2 13 1 2 15 1 3 14 1
16 7 0 11 1 0 14 1 1 12 2 1 15 1 2 13 1 2 15 1 3 14 1
16 7 0 11 1 0 14 2 1 12 1 1 15 1 2 13 1 2 15 1 3 14 1
16 7 0 11 2 0 14 1 1 12 1 1 15 1 2 13 1 2 15 1 3 14 1
16 7 0 11 1 0 14 1 1 12 1 1 15 1 2 13 1 3 14 2 3 15 1
16 7 0 11 1 0 14 1 1 12 1 1 15 1 2 13 2 3 14 1 3 15 1
16 7 0 11 1 0 14 2 1 12 1 1 15 1 2 13 1 3 14 1 3 15 1
16 7 0 11 2 0 14 1 1 12 1 1 15 1 2 13 1 3 14 1 3 15 1
16 7 0 11 1 0 14 1 1 12 1 1 15 1 2 13 2 3 14 1 4 15 1
16 7 0 11 1 0 14 2 1 12 1 1 15 1 2 13 1 3 14 1 4 15 1
16 7 0 11 2 0 14 1 1 12 1 1 15 1 2 13 1 3 14 1 4 15 1
16 7 0 11 1 0 14 1 1 12 2 2 13 1 3 14 1 3 15 1 11 15 1
16 7 0 11 2 0 14 1 1 12 1 2 13 1 3 14 1 3 15 1 11 15 1
16 7 0 11 1 0 14 1 1 12 1 1 15 1 2 13 2 3 14 1 12 15 1
16 7 0 11 1 0 14 1 1 12 2 1 15 1 2 13 1 3 14 1 12 15 1
16 7 0 11 1 0 14 2 1 12 1 1 15 1 2 13 1 3 14 1 12 15 1
16 7 0 11 2 0 14 1 1 12 1 1 15 1 2 13 1 3 14 1 12 15 1
16 8 0 11 1 0 14 1 0 15 1 1 12 1 1 15 1 2 13 1 2 15 1 3 14 1
16 8 0 11 1 0 14 1 0 15 1 1 12 1 1 15 1 2 13 1 3 14 1 3 15 1
16 8 0 11 1 0 14 1 1 12 1 1 15 1 2 13 1 2 15 1 3 14 1 3 15 1
16 8 0 11 1 0 14 1 0 15 1 1 12 1 1 15 1 2 13 1 3 14 1 4 15 1
16 8 0 11 1 0 14 1 1 12 1 1 15 1 2 13 1 2 15 1 3 14 1 4 15 1
16 8 0 11 1 0 14 1 0 15 1 1 12 1 2 13 1 3 14 1 3 15 1 4 15 1
16 8 0 11 1 0 14 1 1 12 1 1 15 1 2 13 1 3 14 1 3 15 1 4 15 1
16 8 0 11 1 0 14 1 1 12 1 1 15 1 2 13 1 3 14 1 4 15 1 5 15 1
16 8 0 11 1 0 14 1 1 12 1 2 13 1 3 14 1 3 15 1 4 15 1 5 15 1
16 8 0 11 1 0 14 1 1 12 1 2 13 1 3 14 1 4 15 1 5 15 1 6 15 1
16 8 0 11 1 0 14 1 0 15 1 1 12 1 1 15 1 2 13 1 3 14 1 11 15 1
16 8 0 11 1 0 14 1 0 15 1 1 12 1 2 13 1 3 14 1 3 15 1 11 15 1
16 8 0 11 1 0 14 1 1 12 1 1 15 1 2 13 1 3 14 1 3 15 1 11 15 1
16 8 0 11 1 0 14 1 1 12 1 2 13 1 3 14 1 3 15 1 4 15 1 11 15 1
16 8 0 11 1 0 14 1 0 15 1 1 12 1 1 15 1 2 13 1 3 14 1 12 15 1
16 8 0 11 1 0 14 1 1 12 1 1 15 1 2 13 1 2 15 1 3 14 1 12 15 1
16 8 0 11 1 0 14 1 1 12 1 1 15 1 2 13 1 3 14 1 3 15 1 12 15 1
16 8 0 11 1 0 14 1 1 12 1 1 15 1 2 13 1 3 14 1 4 15 1 12 15 1
16 8 0 11 1 0 14 1 0 15 1 1 12 1 1 15 1 2 13 1 3 14 1 14 15 1
16 8 0 11 1 0 14 1 0 15 1 1 12 1 2 13 1 3 14 1 3 15 1 14 15 1
16 8 0 11 1 0 14 1 0 15 1 1 12 1 2 13 1 3 14 1 4 15 1 14 15 1
16 7 0 11 1 0 15 1 1 12 1 1 15 1 2 13 1 3 14 2 4 14 1
16 7 0 11 1 0 15 1 1 12 1 1 15 1 2 13 2 3 14 1 4 14 1
16 7 0 11 1 0 15 2 1 12 1 1 15 1 2 13 1 3 14 1 4 14 1
16 7 0 11 2 0 15 1 1 12 1 1 15 1 2 13 1 3 14 1 4 14 1
16 7 0 11 1 0 15 1 1 12 1 2 13 1 3 14 1 3 15 2 4 14 1
16 7 0 11 1 0 15 1 1 12 2 2 13 1 3 14 1 3 15 1 4 14 1
16 7 0 11 1 0 15 2 1 12 1 2 13 1 3 14 1 3 15 1 4 14 1
16 7 0 11 2 0 15 1 1 12 1 2 13 1 3 14 1 3 15 1 4 14 1
16 7 0 11 1 1 12 1 2 13 1 3 14 2 3 15 1 4 14 1 4 15 1
16 7 0 11 2 1 12 1 2 13 1 3 14 1 3 15 1 4 14 1 4 15 1
16 7 0 11 1 0 15 1 1 12 1 2 13 1 3 14 2 4 14 1 5 15 1
16 7 0 11 1 0 15 1 1 12 2 2 13 1 3 14 1 4 14 1 5 15 1
16 7 0 11 1 0 15 2 1 12 1 2 13 1 3 14 1 4 14 1 5 15 1
16 7 0 11 2 0 15 1 1 12 1 2 13 1 3 14 1 4 14 1 5 15 1
16 7 0 11 1 1 12 1 2 13 1 3 14 2 4 14 1 5 15 1 6 15 1
16 7 0 11 2 1 12 1 2 13 1 3 14 1 4 14 1 5 15 1 6 15 1
16 7 0 11 1 0 15 1 1 12 1 2 13 1 3 14 2 4 14 1 11 15 1
16 7 0 11 1 0 15 1 1 12 2 2 13 1 3 14 1 4 14 1 11 15 1
16 7 0 11 2 0 15 1 1 12 1 2 13 1 3 14 1 4 14 1 11 15 1
16 8 0 11 1 0 15 1 1 12 1 1 15 1 2 13 1 2 15 1 3 14 1 4 14 1
16 8 0 11 1 0 15 1 1 12 1 1 15 1 2 13 1 3 14 1 3 15 1 4 14 1
16 8 0 11 1 0 15 1 1 12 1 2 13 1 3 14 1 3 15 1 4 14 1 4 15 1
16 8 0 11 1 0 15 1 1 12 1 1 15 1 2 13 1 3 14 1 4 14 1 5 15 1
16 8 0 11 1 0 15 1 1 12 1 2 13 1 3 14 1 3 15 1 4 14 1 5 15 1
16 8 0 11 1 1 12 1 2 13 1 3 14 1 3 15 1 4 14 1 4 15 1 5 15 1
16 8 0 11 1 0 15 1 1 12 1 2 13 1 3 14 1 4 14 1 5 15 1 6 15 1
16 8 0 11 1 1 12 1 2 13 1 3 14 1 3 15 1 4 14 1 5 15 1 6 15 1
16 8 0 11 1 1 12 1 2 13 1 3 14 1 4 14 1 5 15 1 6 15 1 7 15 1
16 8 0 11 1 0 15 1 1 12 1 1 15 1 2 13 1 3 14 1 4 14 1 11 15 1
16 8 0 11 1 0 15 1 1 12 1 2 13 1 3 14 1 3 15 1 4 14 1 11 15 1
16 8 0 11 1 0 15 1 1 12 1 2 13 1 3 14 1 4 14 1 5 15 1 11 15 1
16 8 0 11 1 0 15 1 1 12 1 1 15 1 2 13 1 3 14 1 4 14 1 14 15 1
16 8 0 11 1 0 15 1 1 12 1 2 13 1 3 14 1 3 15 1 4 14 1 14 15 1
16 8 0 11 1 1 12 1 2 13 1 3 14 1 3 15 1 4 14 1 4 15 1 14 15 1
16 8 0 11 1 0 15 1 1 12 1 2 13 1 3 14 1 4 14 1 5 15 1 14 15 1
16 8 0 11 1 1 12 1 2 13 1 3 14 1 3 15 1 4 14 1 5 15 1 14 15 1
16 8 0 11 1 1 12 1 2 13 1 3 14 1 4 14 1 5 15 1 6 15 1 14 15 1
16 8 0 11 1 0 15 1 1 12 1 2 13 1 3 14 1 4 14 1 11 15 1 14 15 1
16 7 0 11 1 0 14 1 1 12 1 1 15 2 2 13 1 2 15 1 11 14 1
16 7 0 11 1 0 14 1 1 12 2 1 15 1 2 13 1 2 15 1 11 14 1
16 7 0 11 2 0 14 1 1 12 1 1 15 1 2 13 1 2 15 1 11 14 1
16 7 0 11 1 0 14 1 1 12 1 1 15 1 2 13 2 11 14 1 12 15 1
16 7 0 11 2 0 14 1 1 12 1 1 15 1 2 13 1 11 14 1 12 15 1
16 8 0 11 1 0 14 1 1 12 1 1 15 1 2 13 1 2 15 1 3 15 1 11 14 1
16 8 0 11 1 0 14 1 1 12 1 1 15 1 2 13 1 3 15 1 4 15 1 11 14 1
16 8 0 11 1 0 14 1 1 12 1 2 13 1 3 15 1 4 15 1 5 15 1 11 14 1
16 8 0 11 1 0 14 1 0 15 1 1 12 1 1 15 1 2 13 1 11 14 1 11 15 1
16 8 0 11 1 0 14 1 0 15 1 1 12 1 1 15 1 2 13 1 11 14 1 12 15 1
16 8 0 11 1 0 14 1 1 12 1 1 15 1 2 13 1 2 15 1 11 14 1 12 15 1
16 8 0 11 1 0 14 1 1 12 1 1 15 1 2 13 1 3 15 1 11 14 1 12 15 1
16 8 0 11 1 0 14 1 0 15 1 1 12 1 2 13 1 11 14 1 11 15 1 14 15 1
16 8 0 11 1 0 13 1 1 12 1 1 14 1 2 13 1 2 15 1 3 14 1 11 15 1
16 8 0 11 1 0 13 1 1 12 1 1 15 1 2 13 1 2 14 1 3 14 1 3 15 1
16 8 0 11 1 0 13 1 1 12 1 2 13 1 2 14 1 3 14 1 3 15 1 11 15 1
16 8 0 11 1 0 13 1 1 12 1 1 15 1 2 13 1 2 15 1 3 14 1 4 14 1
16 8 0 11 1 0 13 1 1 12 1 1 15 1 2 13 1 3 14 1 3 15 1 4 14 1
16 8 0 11 1 0 13 1 1 12 1 2 13 1 3 14 1 3 15 1 4 14 1 4 15 1
16 8 0 11 1 0 13 1 1 12 1 1 15 1 2 13 1 3 14 1 4 14 1 5 15 1
16 8 0 11 1 0 13 1 1 12 1 2 13 1 2 15 1 3 14 1 4 14 1 11 15 1
16 8 0 11 1 0 13 1 1 12 1 1 15 1 2 13 1 3 14 1 4 14 1 12 15 1
16 8 0 11 1 0 15 1 1 12 1 1 15 1 2 13 1 2 14 1 3 13 1 3 14 1
16 8 0 11 1 0 15 1 1 12 1 1 15 1 2 13 1 2 14 1 3 13 1 4 14 1
16 8 0 11 1 0 15 1 1 12 1 2 13 1 2 14 1 3 13 1 3 15 1 4 14 1
16 8 0 11 1 1 12 1 2 13 1 2 14 1 3 13 1 3 15 1 4 14 1 4 15 1
16 8 0 11 1 0 15 1 1 12 1 1 15 1 2 13 1 3 13 1 4 14 1 5 14 1
16 8 0 11 1 0 15 1 1 12 1 2 13 1 2 15 1 3 13 1 4 14 1 5 14 1
16 8 0 11 1 1 12 1 2 13 1 2 15 1 3 13 1 3 15 1 4 14 1 5 14 1
16 8 0 11 1 0 15 1 1 12 1 2 13 1 3 13 1 4 14 1 5 14 1 6 15 1
16 8 0 11 1 1 12 1 2 13 1 3 13 1 4 14 1 5 14 1 6 15 1 7 15 1
16 8 0 11 1 0 15 1 1 12 1 2 13 1 3 13 1 4 14 1 5 14 1 11 15 1
16 8 0 11 1 0 13 1 1 12 1 1 14 1 2 14 1 2 15 1 11 13 1 12 15 1
16 8 0 11 1 0 13 1 1 12 1 1 15 1 2 14 1 2 15 1 3 14 1 11 13 1
16 8 0 11 1 0 13 1 1 12 1 2 14 1 2 15 1 3 14 1 3 15 1 11 13 1
16 8 0 11 1 0 13 1 1 12 1 1 15 1 2 14 1 3 14 1 11 13 1 12 15 1
16 6 0 10 2 1 11 2 2 12 1 3 13 1 4 14 1 5 15 1
16 6 0 10 3 1 11 1 2 12 1 3 13 1 4 14 1 5 15 1
16 7 0 10 1 0 15 1 1 11 1 1 15 1 2 12 2 3 13 1 4 14 1
16 7 0 10 1 0 15 2 1 11 1 1 15 1 2 12 1 3 13 1 4 14 1
16 7 0 10 2 0 15 1 1 11 1 1 15 1 2 12 1 3 13 1 4 14 1
16 7 0 10 1 0 15 1 1 11 2 2 12 1 3 13 1 4 14 1 5 15 1
16 7 0 10 1 0 15 2 1 11 1 2 12 1 3 13 1 4 14 1 5 15 1
16 7 0 10 2 0 15 1 1 11 1 2 12 1 3 13 1 4 14 1 5 15 1
16 7 0 10 1 1 11 1 2 12 1 3 13 1 4 14 1 5 15 2 6 15 1
16 7 0 10 2 1 11 1 2 12 1 3 13 1 4 14 1 5 15 1 6 15 1
16 7 0 10 1 0 15 1 1 11 2 2 12 1 3 13 1 4 14 1 10 15 1
16 7 0 10 2 0 15 1 1 11 1 2 12 1 3 13 1 4 14 1 10 15 1
16 8 0 10 1 0 15 1 1 11 1 1 15 1 2 12 1 2 15 1 3 13 1 4 14 1
16 8 0 10 1 0 15 1 1 11 1 1 15 1 2 12 1 3 13 1 4 14 1 5 15 1
16 8 0 10 1 0 15 1 1 11 1 2 12 1 3 13 1 4 14 1 5 15 1 6 15 1
16 8 0 10 1 1 11 1 2 12 1 3 13 1 4 14 1 5 15 1 6 15 1 7 15 1
16 8 0 10 1 0 15 1 1 11 1 1 15 1 2 12 1 3 13 1 4 14 1 10 15 1
16 8 0 10 1 0 15 1 1 11 1 2 12 1 3 13 1 4 14 1 5 15 1 10 15 1
16 8 0 10 1 0 14 1 1 11 1 1 15 1 2 12 1 2 15 1 3 13 1 4 14 1
16 8 0 10 1 0 14 1 1 11 1 1 15 1 2 12 1 3 13 1 4 14 1 4 15 1
16 8 0 10 1 0 14 1 1 11 1 1 15 1 2 12 1 3 13 1 4 14 1 5 15 1
16 8 0 10 1 0 14 1 1 11 1 2 12 1 3 13 1 4 14 1 4 15 1 10 15 1
16 8 0 10 1 0 14 1 1 11 1 1 15 1 2 12 1 3 13 1 4 14 1 11 15 1
16 8 0 10 1 0 15 1 1 11 1 1 15 1 2 12 1 3 13 1 4 14 1 5 14 1
16 8 0 10 1 0 15 1 1 11 1 2 12 1 3 13 1 4 14 1 4 15 1 5 14 1
16 8 0 10 1 1 11 1 2 12 1 3 13 1 4 14 1 4 15 1 5 14 1 5 15 1
16 8 0 10 1 0 15 1 1 11 1 2 12 1 3 13 1 4 14 1 5 14 1 6 15 1
16 8 0 10 1 1 11 1 2 12 1 3 13 1 4 14 1 5 14 1 6 15 1 7 15 1
16 8 0 10 1 0 15 1 1 11 1 2 12 1 3 13 1 4 14 1 5 14 1 10 15 1
16 8 0 10 1 0 14 1 1 11 1 1 15 1 2 12 1 2 15 1 3 13 1 10 14 1
16 8 0 10 1 0 14 1 1 11 1 1 15 1 2 12 1 3 13 1 10 14 1 11 15 1
16 7 0 9 2 1 10 1 2 11 1 3 12 1 4 13 1 5 14 1 6 15 1
16 8 0 9 1 0 15 1 1 10 1 1 15 1 2 11 1 3 12 1 4 13 1 5 14 1
16 8 0 9 1 0 15 1 1 10 1 2 11 1 3 12 1 4 13 1 5 14 1 6 15 1
16 8 0 9 1 1 10 1 2 11 1 3 12 1 4 13 1 5 14 1 6 15 1 7 15 1
16 8 0 9 1 0 15 1 1 10 1 2 11 1 3 12 1 4 13 1 5 14 1 9 15 1
16 8 0 8 1 1 9 1 2 10 1 3 11 1 4 12 1 5 13 1 6 14 1 7 15 1


==> multigraphs_numberofedges/readme.txt <==
contains nonisomorphic multigraphs on m edges. One per line, as follows:

nvertices ndistinctedges {v1 v2 mult}  {v1 v2 mult} (etc)

generated from the command line with geng and multig from traces package (Brendan McKay).
Downloadable from https://pallini.di.uniroma1.it/
The design of the traces package is in https://arxiv.org/abs/0804.4881
We generated already all multigraphs up to 9 edges, (which would suffice to verify the conjecture about fd up to d=11).

command:

./geng 2*m 0:2*m | ./multig -em -T >multigraphm.txt

here replace every m with the m you want to use, e.g., for m=5:

./geng 10 0:10 | ./multig -e5 -T >multigraph5.txt




==> readme.txt <==
Program to check the numerical results of the paper "Symmetry reduction to optimize a graph-based polynomial from queueing theory".

To verify the numerical results for a fixed d, run

Testd(d). It will:

-import the list of multigraphs on d-2 edges 
-for each multigraph gamma: compute the minimum eigenvalue of the three constant matrices obtained from the sequence of matrices corresponding to gamma.
-output the minimum eigenvalue found with this procedure. This value is recorded in Table 1 of the paper.

*Note: the multigraphs in multigraphs_numberofedges have been generated beforehand using geng and multig from the traces package (Brendan McKay). 
See the multigraphs_numberofedges-folder for details.

----------------------------------------------------
Note that the above check (which was carried out for d up to 9) is numerical. One referee suggested to also perform a rational check.

The program to generate the constant matrices symbolically can be found in the folder fd_rational_LDL. 
To check the minimum value occuring on the diagonal of D of an LDL^T-decomposition of the constant matrices, one can run the program TestdLDL(d). 
This gives a rational certificate for positive (semi)definiteness. 
Note that this program is much slower than the numerical (double) version and has only been executed for very small d. 
